Implementing choreography extraction

Choreography extraction deals with the generation of a choreography (a global description of communication behaviour) from a set of local process behaviours. In this work, we implement a previously proposed theory for extraction and show that, in spite of its theoretical exponential complexity, it is usable in practice. We discuss the data structures needed for an efficient implementation, introduce some optimizations, and perform a systematic practical evaluation.

==> stats/stats-all.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	5383	10	1	165	83	1576	361.4	1	1	1.0	0	4	0.8	4	25	183	86.7	28	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	28	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	25	501	0	501	0	0	0	0	
C10	7479	10	1	238	129	671	391.1	1	1	1.0	0	1	0.2	2	95	552	302.0	47	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	33	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	885	51248	0	55924	514	2	799	95.75291828793775	1	51	0	51	0	0	0	0	26	501	0	501	0	0	0	0	
C100	830	10	8	28	34	135	74.1	8	8	8.0	0	1	0.1	1	0	79	8.425	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	342	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C1001	1127	6	0	62	41	189	155.66666666666666	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	17	1096	0	1096	0	0	0	0	25	1177	0	1177	0	0	0	0	16	1107	0	1107	0	0	0	0	18	1100	0	1100	0	0	0	0	18	1138	0	1138	0	0	0	0	81	1166	0	1166	0	0	0	0	104	1116	0	1116	0	0	0	0	17	1118	0	1118	0	0	0	0	17	1100	0	1100	0	0	0	0	17	1144	0	1144	0	0	0	0	
C1002	1883	6	0	89	41	301	126.5	0	0	0.0	0	8	1.5	2	0	0	0.0	21	1740	0	1740	0	0	0	0	24	2093	0	2093	0	0	0	0	19	1857	0	1857	0	0	0	0	17	1822	0	1822	0	0	0	0	20	1981	0	1981	0	0	0	0	97	2073	0	2073	0	0	0	0	70	1812	0	1812	0	0	0	0	19	1887	0	1887	0	0	0	0	18	1822	0	1822	0	0	0	0	21	1943	0	1943	0	0	0	0	
C1003	1477	6	0	77	56	305	138.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	22	1404	0	1404	0	0	0	0	24	1553	0	1553	0	0	0	0	16	1464	0	1464	0	0	0	0	17	1438	0	1438	0	0	0	0	17	1421	0	1421	0	0	0	0	68	1510	0	1510	0	0	0	0	72	1284	0	1284	0	0	0	0	17	1452	0	1452	0	0	0	0	16	1432	0	1432	0	0	0	0	18	1511	0	1511	0	0	0	0	
C1004	1842	6	0	79	52	306	206.83333333333334	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	32	1715	0	1715	0	0	0	0	40	1939	0	1939	0	0	0	0	24	1767	0	1767	0	0	0	0	23	1749	0	1749	0	0	0	0	25	1845	0	1845	0	0	0	0	155	1939	0	1939	0	0	0	0	137	1766	0	1766	0	0	0	0	25	1798	0	1798	0	0	0	0	23	1737	0	1737	0	0	0	0	27	1875	0	1875	0	0	0	0	
C1005	850	6	0	55	27	225	113.33333333333333	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	11	838	0	838	0	0	0	0	10	899	0	899	0	0	0	0	8	843	0	843	0	0	0	0	8	838	0	838	0	0	0	0	10	909	0	909	0	0	0	0	47	950	0	950	0	0	0	0	55	899	0	899	0	0	0	0	9	878	0	878	0	0	0	0	9	838	0	838	0	0	0	0	10	903	0	903	0	0	0	0	
C1006	501	6	0	31	32	108	61.5	0	0	0.0	0	1	0.5	3	0	0	0.0	5	471	0	471	0	0	0	0	5	551	0	551	0	0	0	0	5	478	0	478	0	0	0	0	5	473	0	473	0	0	0	0	6	506	0	506	0	0	0	0	23	543	0	543	0	0	0	0	18	471	0	471	0	0	0	0	5	497	0	497	0	0	0	0	5	473	0	473	0	0	0	0	5	515	0	515	0	0	0	0	
C1007	967	6	0	63	3	119	54.833333333333336	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	7	903	0	903	0	0	0	0	9	1061	0	1061	0	0	0	0	8	960	0	960	0	0	0	0	7	908	0	908	0	0	0	0	8	1003	0	1003	0	0	0	0	33	1050	0	1050	0	0	0	0	33	919	0	919	0	0	0	0	8	968	0	968	0	0	0	0	7	908	0	908	0	0	0	0	9	993	0	993	0	0	0	0	
C1008	1275	6	0	79	20	213	101.83333333333333	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	11	1201	0	1201	0	0	0	0	13	1339	0	1339	0	0	0	0	12	1248	0	1248	0	0	0	0	12	1239	0	1239	0	0	0	0	13	1322	0	1322	0	0	0	0	60	1342	0	1342	0	0	0	0	59	1295	0	1295	0	0	0	0	12	1274	0	1274	0	0	0	0	13	1239	0	1239	0	0	0	0	13	1313	0	1313	0	0	0	0	
C1009	1316	6	0	135	21	80	50.666666666666664	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	6	1250	0	1250	0	0	0	0	11	1442	0	1442	0	0	0	0	7	1236	0	1236	0	0	0	0	7	1194	0	1194	0	0	0	0	7	1309	0	1309	0	0	0	0	26	1464	0	1464	0	0	0	0	23	1196	0	1196	0	0	0	0	7	1251	0	1251	0	0	0	0	7	1162	0	1162	0	0	0	0	7	1308	0	1308	0	0	0	0	
C101	136	5	6	10	10	53	19.2	6	6	6.0	0	0	0.0	0	0	16	3.0	5	235	0	253	8	2	38	24.5	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	504	551	0	551	0	0	0	0	31	1430	0	1552	38	2	128	36.421052631578945	31	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	11	535	0	577	14	2	104	35.285714285714285	
C1010	1167	6	0	71	21	100	61.166666666666664	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	8	1137	0	1137	0	0	0	0	15	1299	0	1299	0	0	0	0	9	1219	0	1219	0	0	0	0	8	1155	0	1155	0	0	0	0	9	1205	0	1205	0	0	0	0	40	1310	0	1310	0	0	0	0	32	1102	0	1102	0	0	0	0	9	1178	0	1178	0	0	0	0	8	1111	0	1111	0	0	0	0	10	1271	0	1271	0	0	0	0	
C1011	8461	6	0	659	90	520	343.3333333333333	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	69	8084	0	8084	0	0	0	0	102	9267	0	9267	0	0	0	0	73	8575	0	8575	0	0	0	0	72	8527	0	8527	0	0	0	0	75	8623	0	8623	0	0	0	0	292	9173	0	9173	0	0	0	0	312	8117	0	8117	0	0	0	0	76	8548	0	8548	0	0	0	0	71	8236	0	8236	0	0	0	0	80	9109	0	9109	0	0	0	0	
C1012	50874	6	0	4679	94	1589	478.8333333333333	0	0	0.0	0	5	2.0	5	0	0	0.0	763	46949	0	46949	0	0	0	0	1025	57539	0	57539	0	0	0	0	830	51489	0	51489	0	0	0	0	776	47855	0	47855	0	0	0	0	923	54091	0	54091	0	0	0	0	2587	57136	0	57136	0	0	0	0	2573	51371	0	51371	0	0	0	0	902	51648	0	51648	0	0	0	0	793	47811	0	47811	0	0	0	0	896	54751	0	54751	0	0	0	0	
C1013	5429	6	0	527	31	524	224.5	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	50	5224	0	5224	0	0	0	0	66	6598	0	6598	0	0	0	0	52	5374	0	5374	0	0	0	0	52	5320	0	5320	0	0	0	0	58	5839	0	5839	0	0	0	0	266	6157	0	6157	0	0	0	0	223	5360	0	5360	0	0	0	0	56	5565	0	5565	0	0	0	0	51	5288	0	5288	0	0	0	0	60	5826	0	5826	0	0	0	0	
C1014	11706	6	0	1139	92	711	414.5	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	127	11377	0	11377	0	0	0	0	186	13551	0	13551	0	0	0	0	132	11456	0	11456	0	0	0	0	127	11096	0	11096	0	0	0	0	148	12383	0	12383	0	0	0	0	718	13446	0	13446	0	0	0	0	596	11989	0	11989	0	0	0	0	147	11722	0	11722	0	0	0	0	131	11096	0	11096	0	0	0	0	173	12531	0	12531	0	0	0	0	
C10149177	226	5	15	1	56	72	60.0	15	15	15.0	0	0	0.0	0	1	13	3.9066666666666667	14	213	0	215	2	59	141	100.0	11	219	0	221	2	57	145	101.0	10	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	10	234	0	236	2	48	157	102.5	10	214	0	216	2	59	142	100.5	10	220	0	222	2	62	143	102.5	9	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	10	215	0	217	2	57	143	100.0	
C1015	6255	6	0	529	148	973	411.6666666666667	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	71	5974	0	5974	0	0	0	0	117	7341	0	7341	0	0	0	0	74	6143	0	6143	0	0	0	0	72	6105	0	6105	0	0	0	0	82	6690	0	6690	0	0	0	0	408	6989	0	6989	0	0	0	0	471	6089	0	6089	0	0	0	0	79	6350	0	6350	0	0	0	0	77	6105	0	6105	0	0	0	0	84	6662	0	6662	0	0	0	0	
C10158257	228	5	15	1	55	67	59.6	15	15	15.0	0	0	0.0	0	0	14	3.76	10	219	0	221	2	15	139	77.0	10	226	0	228	2	21	140	80.5	9	228	0	230	2	26	138	82.0	10	228	0	230	2	26	138	82.0	10	220	0	222	2	22	136	79.0	10	220	0	222	2	15	140	77.5	10	222	0	224	2	20	138	79.0	10	228	0	230	2	26	138	82.0	9	228	0	230	2	26	138	82.0	9	228	0	230	2	26	138	82.0	
C1016	7337	6	0	647	34	311	163.83333333333334	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	63	7197	0	7197	0	0	0	0	104	8925	0	8925	0	0	0	0	70	7483	0	7483	0	0	0	0	62	7357	0	7357	0	0	0	0	74	8078	0	8078	0	0	0	0	335	8779	0	8779	0	0	0	0	282	7309	0	7309	0	0	0	0	69	7847	0	7847	0	0	0	0	66	7261	0	7261	0	0	0	0	76	8461	0	8461	0	0	0	0	
C10166	211	5	10	0	52	70	60.2	10	10	10.0	0	0	0.0	0	2	11	5.46	7	206	0	207	1	100	100	100.0	7	204	0	205	1	100	100	100.0	7	217	0	218	1	100	100	100.0	8	217	0	218	1	100	100	100.0	7	203	0	204	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	215	0	216	1	100	100	100.0	8	208	0	209	1	100	100	100.0	8	217	0	218	1	100	100	100.0	7	217	0	218	1	100	100	100.0	
C1017	12464	6	0	1079	22	864	229.66666666666666	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	111	12345	0	12345	0	0	0	0	131	12921	0	12921	0	0	0	0	111	12330	0	12330	0	0	0	0	107	12201	0	12201	0	0	0	0	117	12628	0	12628	0	0	0	0	416	13080	0	13080	0	0	0	0	428	12377	0	12377	0	0	0	0	112	12268	0	12268	0	0	0	0	108	12041	0	12041	0	0	0	0	121	12667	0	12667	0	0	0	0	
C1018	9060	6	0	879	107	935	350.5	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	84	8485	0	8485	0	0	0	0	101	10187	0	10187	0	0	0	0	87	9035	0	9035	0	0	0	0	84	8547	0	8547	0	0	0	0	90	9388	0	9388	0	0	0	0	353	9910	0	9910	0	0	0	0	442	8442	0	8442	0	0	0	0	88	9104	0	9104	0	0	0	0	86	8507	0	8507	0	0	0	0	99	9535	0	9535	0	0	0	0	
C1019	11890	6	0	1007	47	1050	344.8333333333333	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	108	11633	0	11633	0	0	0	0	142	13373	0	13373	0	0	0	0	115	11807	0	11807	0	0	0	0	111	11760	0	11760	0	0	0	0	133	12739	0	12739	0	0	0	0	474	12654	0	12654	0	0	0	0	471	12250	0	12250	0	0	0	0	118	12166	0	12166	0	0	0	0	118	11736	0	11736	0	0	0	0	127	12545	0	12545	0	0	0	0	
C102	420	10	7	13	9	91	39.8	7	7	7.0	0	0	0.0	0	0	40	5.371428571428571	58	551	0	551	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	517	551	0	551	0	0	0	0	253	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C1020	6456	6	0	494	228	438	324.3333333333333	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	60	6030	0	6030	0	0	0	0	75	7173	0	7173	0	0	0	0	64	6299	0	6299	0	0	0	0	80	6111	0	6111	0	0	0	0	68	6603	0	6603	0	0	0	0	313	6897	0	6897	0	0	0	0	304	6162	0	6162	0	0	0	0	67	6418	0	6418	0	0	0	0	61	6066	0	6066	0	0	0	0	71	6773	0	6773	0	0	0	0	
C1021	110387	6	0	12239	330	1752	688.1666666666666	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	3946	102251	0	102251	0	0	0	0	4751	120023	0	120023	0	0	0	0	3906	110231	0	110231	0	0	0	0	3261	97059	0	97059	0	0	0	0	3284	109252	0	109252	0	0	0	0	6312	111043	0	111043	0	0	0	0	6581	98415	0	98415	0	0	0	0	3462	108118	0	108118	0	0	0	0	3217	96859	0	96859	0	0	0	0	3904	113999	0	113999	0	0	0	0	
C1022	76412	6	0	9179	144	3492	1100.5	0	0	0.0	0	9	2.5	5	0	0	0.0	2468	74868	0	74868	0	0	0	0	2805	91091	0	91091	0	0	0	0	1911	76545	0	76545	0	0	0	0	1848	74168	0	74168	0	0	0	0	2129	84491	0	84491	0	0	0	0	5305	82484	0	82484	0	0	0	0	5680	84779	0	84779	0	0	0	0	1832	79361	0	79361	0	0	0	0	1857	74148	0	74148	0	0	0	0	2166	84803	0	84803	0	0	0	0	
C1023	57817	6	0	7487	196	1021	537.1666666666666	0	0	0.0	1	7	3.0	6	0	0	0.0	1098	56848	0	56848	0	0	0	0	1535	72049	0	72049	0	0	0	0	945	56511	0	56511	0	0	0	0	923	56058	0	56058	0	0	0	0	1056	61943	0	61943	0	0	0	0	2622	67656	0	67656	0	0	0	0	2378	54793	0	54793	0	0	0	0	976	58402	0	58402	0	0	0	0	953	55902	0	55902	0	0	0	0	1058	63761	0	63761	0	0	0	0	
C1024	99999	6	0	10607	72	7063	2272.5	0	0	0.0	1	5	2.0	6	0	0	0.0	3331	95785	0	95785	0	0	0	0	3835	117255	0	117255	0	0	0	0	2871	99673	0	99673	0	0	0	0	2833	97663	0	97663	0	0	0	0	2997	108985	0	108985	0	0	0	0	8279	113767	0	113767	0	0	0	0	6888	98377	0	98377	0	0	0	0	2781	101979	0	101979	0	0	0	0	2741	97171	0	97171	0	0	0	0	3154	105879	0	105879	0	0	0	0	
C1025	40683	6	0	5039	47	3640	1005.1666666666666	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	710	36932	0	36932	0	0	0	0	816	44255	0	44255	0	0	0	0	674	37873	0	37873	0	0	0	0	662	37188	0	37188	0	0	0	0	723	40949	0	40949	0	0	0	0	2877	42825	0	42825	0	0	0	0	2594	37710	0	37710	0	0	0	0	698	39794	0	39794	0	0	0	0	659	37108	0	37108	0	0	0	0	718	40323	0	40323	0	0	0	0	
C1026	45583	6	0	5471	265	1176	474.3333333333333	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	696	44292	0	44292	0	0	0	0	845	53591	0	53591	0	0	0	0	687	45265	0	45265	0	0	0	0	701	45265	0	45265	0	0	0	0	770	48450	0	48450	0	0	0	0	1858	49869	0	49869	0	0	0	0	1837	46862	0	46862	0	0	0	0	720	47057	0	47057	0	0	0	0	697	45265	0	45265	0	0	0	0	791	49815	0	49815	0	0	0	0	
C1027	55669	6	0	5781	655	5806	1960.5	0	0	0.0	0	6	2.0	5	0	0	0.0	1321	55027	0	55027	0	0	0	0	1511	61839	0	61839	0	0	0	0	1179	53609	0	53609	0	0	0	0	1166	53329	0	53329	0	0	0	0	1194	56321	0	56321	0	0	0	0	4289	58140	0	58140	0	0	0	0	4513	51989	0	51989	0	0	0	0	1166	54088	0	54088	0	0	0	0	1187	52741	0	52741	0	0	0	0	1287	57943	0	57943	0	0	0	0	
C1028	761	10	18	24	30	175	75.0	17	18	17.9	0	1	0.1	1	0	74	3.9608938547486034	3518	91922	0	91922	0	0	0	0	6500	118172	0	118172	0	0	0	0	3671	98640	0	98640	0	0	0	0	3335	93932	0	93932	0	0	0	0	3933	106088	0	106088	0	0	0	0	7872	116474	0	116474	0	0	0	0	6848	96498	0	96498	0	0	0	0	3551	98697	0	98697	0	0	0	0	3291	93070	0	93070	0	0	0	0	3967	104943	0	104943	0	0	0	0	
C1029	124055	6	0	10367	205	4300	2009.0	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	3585	119823	0	119823	0	0	0	0	6356	142083	0	142083	0	0	0	0	3363	120775	0	120775	0	0	0	0	3442	120071	0	120071	0	0	0	0	3769	129026	0	129026	0	0	0	0	10616	138187	0	138187	0	0	0	0	11230	124441	0	124441	0	0	0	0	3683	123850	0	123850	0	0	0	0	3471	120071	0	120071	0	0	0	0	4126	129047	0	129047	0	0	0	0	
C103	551	6	0	0	119	149	134.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	60	551	0	551	0	0	0	0	37	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	516	551	0	551	0	0	0	0	250	501	0	501	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C1030	27743	6	0	3455	79	921	451.0	0	0	0.0	0	5	2.3333333333333335	4	0	0	0.0	443	27232	0	27232	0	0	0	0	491	30935	0	30935	0	0	0	0	372	27525	0	27525	0	0	0	0	389	27248	0	27248	0	0	0	0	370	28294	0	28294	0	0	0	0	1181	29096	0	29096	0	0	0	0	1001	27498	0	27498	0	0	0	0	369	27890	0	27890	0	0	0	0	367	27240	0	27240	0	0	0	0	425	29823	0	29823	0	0	0	0	
C1031	348784	6	0	59199	120	6060	1591.1666666666667	0	0	0.0	0	17	6.5	5	0	0	0.0	83539	344688	0	344688	0	0	0	0	177541	422011	0	422011	0	0	0	0	90684	344176	0	344176	0	0	0	0	85680	342296	0	342296	0	0	0	0	80730	370051	0	370051	0	0	0	0	122414	421905	0	421905	0	0	0	0	85888	341440	0	341440	0	0	0	0	85586	355637	0	355637	0	0	0	0	95734	341144	0	341144	0	0	0	0	94298	384523	0	384523	0	0	0	0	
C1032	671359	6	0	95423	500	1624	918.8333333333334	0	0	0.0	0	11	4.5	5	0	0	0.0	404987	647163	0	647163	0	0	0	0	721574	826703	0	826703	0	0	0	0	376786	657995	0	657995	0	0	0	0	383116	653827	0	653827	0	0	0	0	384509	756121	0	756121	0	0	0	0	497817	776659	0	776659	0	0	0	0	383541	668145	0	668145	0	0	0	0	379857	685795	0	685795	0	0	0	0	375455	651899	0	651899	0	0	0	0	465204	720015	0	720015	0	0	0	0	
C1033	283110	6	0	44267	393	5820	1661.0	0	0	0.0	0	29	7.0	5	0	0	0.0	37655	259332	0	259332	0	0	0	0	78789	337078	0	337078	0	0	0	0	38720	266084	0	266084	0	0	0	0	35819	258506	0	258506	0	0	0	0	38704	298382	0	298382	0	0	0	0	64200	312355	0	312355	0	0	0	0	46337	280066	0	280066	0	0	0	0	36371	273905	0	273905	0	0	0	0	34258	255626	0	255626	0	0	0	0	40945	277110	0	277110	0	0	0	0	
C1034	55987	6	0	8975	0	1945	636.5	0	0	0.0	0	23	5.5	4	0	0	0.0	1497	52682	0	52682	0	0	0	0	1274	60581	0	60581	0	0	0	0	1054	52980	0	52980	0	0	0	0	1596	52372	0	52372	0	0	0	0	1776	55921	0	55921	0	0	0	0	3170	56881	0	56881	0	0	0	0	2673	53648	0	53648	0	0	0	0	2265	53160	0	53160	0	0	0	0	1048	52372	0	52372	0	0	0	0	1089	54843	0	54843	0	0	0	0	
C1035	449895	6	0	60527	760	7392	3362.3333333333335	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	104247	432727	0	432727	0	0	0	0	163043	513051	0	513051	0	0	0	0	94735	428883	0	428883	0	0	0	0	92414	419071	0	419071	0	0	0	0	97188	467201	0	467201	0	0	0	0	136412	500603	0	500603	0	0	0	0	133947	444971	0	444971	0	0	0	0	90625	448237	0	448237	0	0	0	0	97847	417151	0	417151	0	0	0	0	99617	460559	0	460559	0	0	0	0	
C1036	275073	6	0	26111	404	4728	2177.3333333333335	0	0	0.0	0	11	4.0	4	0	0	0.0	24737	267188	0	267188	0	0	0	0	30580	322611	0	322611	0	0	0	0	23431	271072	0	271072	0	0	0	0	23738	265896	0	265896	0	0	0	0	17746	293305	0	293305	0	0	0	0	39925	294989	0	294989	0	0	0	0	29625	273318	0	273318	0	0	0	0	22942	278866	0	278866	0	0	0	0	22984	256680	0	256680	0	0	0	0	28411	301819	0	301819	0	0	0	0	
C1037	307939	6	0	32831	1017	5972	3176.5	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	28603	294355	0	294355	0	0	0	0	32307	342799	0	342799	0	0	0	0	30532	302767	0	302767	0	0	0	0	25511	297091	0	297091	0	0	0	0	34090	319558	0	319558	0	0	0	0	48954	335611	0	335611	0	0	0	0	54273	304181	0	304181	0	0	0	0	28977	307932	0	307932	0	0	0	0	28044	295795	0	295795	0	0	0	0	27937	318919	0	318919	0	0	0	0	
C1038	668952	6	0	74303	312	9219	3210.1666666666665	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	197288	644336	0	644336	0	0	0	0	347650	799903	0	799903	0	0	0	0	230348	684103	0	684103	0	0	0	0	212736	663120	0	663120	0	0	0	0	191167	739181	0	739181	0	0	0	0	274467	757260	0	757260	0	0	0	0	220270	667376	0	667376	0	0	0	0	219521	707632	0	707632	0	0	0	0	207431	662544	0	662544	0	0	0	0	224132	740727	0	740727	0	0	0	0	
C1039	232991	6	0	33791	695	3510	1875.3333333333333	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	17206	227455	0	227455	0	0	0	0	32981	290695	0	290695	0	0	0	0	19375	233455	0	233455	0	0	0	0	18349	232319	0	232319	0	0	0	0	21555	260583	0	260583	0	0	0	0	38705	270871	0	270871	0	0	0	0	28563	236471	0	236471	0	0	0	0	19841	239629	0	239629	0	0	0	0	19504	230015	0	230015	0	0	0	0	20154	248267	0	248267	0	0	0	0	
C104	122	5	6	10	12	29	18.6	4	6	5.2	0	1	0.4	2	0	10	2.0384615384615383	20	899	0	999	56	3	76	15.071428571428571	41	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	429	551	0	551	0	0	0	0	58	4447	0	4951	292	2	81	13.698630136986301	30	551	0	551	0	0	0	0	32	551	0	551	0	0	0	0	10	887	0	987	56	3	75	14.857142857142858	
C1040	97843	6	0	15039	213	1606	850.5	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	2933	94869	0	94869	0	0	0	0	8489	133219	0	133219	0	0	0	0	2969	97841	0	97841	0	0	0	0	3330	97180	0	97180	0	0	0	0	3631	112949	0	112949	0	0	0	0	8900	123819	0	123819	0	0	0	0	5858	98487	0	98487	0	0	0	0	3177	100933	0	100933	0	0	0	0	2968	96216	0	96216	0	0	0	0	3390	105071	0	105071	0	0	0	0	
C1041	1001	5	0	0	287	320	303.2	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	2416	1001	0	1001	0	0	0	0	2662	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1042	1001	5	0	0	278	313	295.4	0	0	0.0	0	0	0.0	0	0	0	0.0	122	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	140	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	2473	1001	0	1001	0	0	0	0	2155	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	
C1043	1001	5	0	0	277	324	300.6	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	127	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2446	1001	0	1001	0	0	0	0	2606	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1044	1001	5	0	0	287	316	302.2	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2427	1001	0	1001	0	0	0	0	2137	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C10446746	228	5	15	1	43	72	61.2	15	15	15.0	0	0	0.0	0	0	14	3.92	11	225	0	227	2	32	135	83.5	10	239	0	241	2	18	149	83.5	10	253	0	255	2	6	162	84.0	10	247	0	249	2	26	149	87.5	10	232	0	234	2	45	134	89.5	10	226	0	228	2	33	135	84.0	11	241	0	243	2	16	151	83.5	10	242	0	244	2	15	152	83.5	10	247	0	249	2	26	149	87.5	10	247	0	249	2	26	149	87.5	
C1045	1001	5	0	0	286	311	296.8	0	0	0.0	0	0	0.0	0	0	0	0.0	108	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2271	1001	0	1001	0	0	0	0	2418	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	
C1046	1001	5	0	0	282	312	299.4	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	2440	1001	0	1001	0	0	0	0	2194	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1047	1001	5	0	0	273	331	305.0	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	133	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	2396	1001	0	1001	0	0	0	0	2386	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	
C1048	1001	5	0	0	293	308	301.4	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	2440	1001	0	1001	0	0	0	0	2188	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1049	206	10	12	12	1	44	14.3	3	11	9.0	0	0	0.0	0	0	32	1.5888888888888888	152	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2269	1001	0	1001	0	0	0	0	2098	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	
C105	963	10	8	31	36	163	82.9	8	8	8.0	0	1	0.1	1	0	78	9.3125	48	551	0	551	0	0	0	0	37	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	428	551	0	551	0	0	0	0	256	501	0	501	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C1050	1001	5	0	0	293	312	301.2	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2493	1001	0	1001	0	0	0	0	2054	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C10598570	229	5	15	1	52	68	61.6	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	10	220	0	222	2	51	146	98.5	10	233	0	235	2	45	159	102.0	10	243	0	245	2	36	167	101.5	10	246	0	248	2	37	169	103.0	9	230	0	232	2	41	156	98.5	10	212	0	214	2	43	146	94.5	10	236	0	238	2	48	159	103.5	10	242	0	244	2	36	166	101.0	10	241	0	243	2	37	164	100.5	10	244	0	246	2	37	167	102.0	
C106	1507	10	8	46	53	207	122.1	8	8	8.0	0	1	0.1	1	0	152	14.5	39	551	0	551	0	0	0	0	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	452	551	0	551	0	0	0	0	268	501	0	501	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C10645096	227	5	15	1	55	80	63.0	15	15	15.0	0	0	0.0	0	0	14	4.0	10	240	0	242	1	214	214	214.0	11	255	0	257	1	222	222	222.0	11	254	0	256	1	221	221	221.0	11	255	0	257	1	222	222	222.0	9	240	0	242	1	214	214	214.0	11	239	0	241	1	214	214	214.0	11	254	0	256	1	221	221	221.0	10	254	0	256	1	221	221	221.0	11	254	0	256	1	221	221	221.0	10	255	0	257	1	222	222	222.0	
C107	551	6	0	0	127	149	140.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	551	0	551	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	487	551	0	551	0	0	0	0	246	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	
C10713607	227	5	15	1	51	71	62.6	15	15	15.0	0	0	0.0	0	1	13	3.986666666666667	9	218	0	220	2	51	100	75.5	9	219	0	221	2	51	101	76.0	10	233	0	235	2	51	112	81.5	10	233	0	235	2	51	112	81.5	9	228	0	230	2	51	107	79.0	10	223	0	225	2	51	105	78.0	10	224	0	226	2	51	103	77.0	10	233	0	235	2	51	112	81.5	9	230	0	232	2	51	109	80.0	10	233	0	235	2	51	112	81.5	
C10741204	226	5	15	1	50	74	61.0	15	15	15.0	0	0	0.0	0	0	13	3.8933333333333335	18	326	0	328	2	96	96	96.0	13	322	0	324	2	96	96	96.0	13	316	0	318	2	96	96	96.0	13	317	0	319	2	96	96	96.0	13	349	0	351	2	96	96	96.0	14	326	0	328	2	96	96	96.0	14	320	0	322	2	96	96	96.0	13	317	0	319	2	96	96	96.0	13	328	0	330	2	96	96	96.0	13	328	0	330	2	96	96	96.0	
C108	118	5	6	9	3	35	18.0	6	6	6.0	0	1	0.2	1	0	16	2.466666666666667	18	961	0	1054	68	2	42	13.485294117647058	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	459	551	0	551	0	0	0	0	57	3576	0	3861	215	2	89	15.990697674418605	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	15	1060	0	1169	71	6	42	14.225352112676056	
C10862038	227	5	15	1	59	67	63.2	15	15	15.0	0	0	0.0	0	0	12	3.933333333333333	11	228	0	230	2	48	110	79.0	10	230	0	232	2	46	114	80.0	8	228	0	230	2	48	110	79.0	9	231	0	233	2	43	114	78.5	9	227	0	229	2	48	110	79.0	9	230	0	232	2	50	112	81.0	9	227	0	229	2	47	110	78.5	9	229	0	231	2	47	112	79.5	9	231	0	233	2	43	114	78.5	9	233	0	235	2	43	116	79.5	
C10862039	292	5	0	2	52	98	65.2	0	0	0.0	0	2	0.4	1	0	0	0.0	6	286	0	286	0	0	0	0	6	291	0	291	0	0	0	0	6	288	0	288	0	0	0	0	6	287	0	287	0	0	0	0	6	291	0	291	0	0	0	0	44	293	0	293	0	0	0	0	38	286	0	286	0	0	0	0	6	289	0	289	0	0	0	0	6	287	0	287	0	0	0	0	5	291	0	291	0	0	0	0	
C10862040	437	5	0	3	94	134	110.6	0	0	0.0	0	3	0.6	1	0	0	0.0	10	434	0	434	0	0	0	0	11	439	0	439	0	0	0	0	9	434	0	434	0	0	0	0	9	434	0	434	0	0	0	0	10	436	0	436	0	0	0	0	60	437	0	437	0	0	0	0	74	440	0	440	0	0	0	0	9	434	0	434	0	0	0	0	9	434	0	434	0	0	0	0	10	439	0	439	0	0	0	0	
C10862041	286	5	0	2	56	74	65.6	0	0	0.0	0	1	0.2	1	0	0	0.0	6	286	0	286	0	0	0	0	6	288	0	288	0	0	0	0	5	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	5	287	0	287	0	0	0	0	38	289	0	289	0	0	0	0	48	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	6	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	
C10862042	410	5	0	3	49	129	75.2	0	0	0.0	0	1	0.4	2	0	0	0.0	7	409	0	409	0	0	0	0	8	410	0	410	0	0	0	0	6	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	41	409	0	409	0	0	0	0	45	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	
C10862043	358	5	0	3	72	107	88.0	0	0	0.0	0	1	0.4	2	0	0	0.0	8	354	0	354	0	0	0	0	8	359	0	359	0	0	0	0	6	354	0	354	0	0	0	0	6	354	0	354	0	0	0	0	7	357	0	357	0	0	0	0	49	359	0	359	0	0	0	0	58	354	0	354	0	0	0	0	6	350	0	350	0	0	0	0	6	354	0	354	0	0	0	0	7	350	0	350	0	0	0	0	
C10862044	267	5	0	2	44	91	64.4	0	0	0.0	0	2	0.4	1	0	0	0.0	5	262	0	262	0	0	0	0	6	276	0	276	0	0	0	0	5	271	0	271	0	0	0	0	5	271	0	271	0	0	0	0	5	272	0	272	0	0	0	0	37	275	0	275	0	0	0	0	36	275	0	275	0	0	0	0	5	272	0	272	0	0	0	0	5	271	0	271	0	0	0	0	5	273	0	273	0	0	0	0	
C10862045	261	5	0	2	55	86	64.0	0	0	0.0	0	2	0.4	1	0	0	0.0	5	256	0	256	0	0	0	0	6	261	0	261	0	0	0	0	5	257	0	257	0	0	0	0	5	256	0	256	0	0	0	0	5	258	0	258	0	0	0	0	36	262	0	262	0	0	0	0	38	256	0	256	0	0	0	0	4	258	0	258	0	0	0	0	4	256	0	256	0	0	0	0	5	258	0	258	0	0	0	0	
C10862046	285	5	0	2	49	88	67.0	0	0	0.0	0	1	0.2	1	0	0	0.0	6	280	0	280	0	0	0	0	5	287	0	287	0	0	0	0	5	283	0	283	0	0	0	0	4	283	0	283	0	0	0	0	5	283	0	283	0	0	0	0	31	280	0	280	0	0	0	0	32	288	0	288	0	0	0	0	4	284	0	284	0	0	0	0	4	283	0	283	0	0	0	0	5	285	0	285	0	0	0	0	
C10862047	269	5	0	2	48	82	64.4	0	0	0.0	0	1	0.2	1	0	0	0.0	5	264	0	264	0	0	0	0	6	277	0	277	0	0	0	0	5	272	0	272	0	0	0	0	5	272	0	272	0	0	0	0	5	276	0	276	0	0	0	0	42	279	0	279	0	0	0	0	31	264	0	264	0	0	0	0	5	268	0	268	0	0	0	0	5	266	0	266	0	0	0	0	5	272	0	272	0	0	0	0	
C10862048	270	5	0	2	56	72	64.0	0	0	0.0	0	1	0.2	1	0	0	0.0	5	267	0	267	0	0	0	0	5	269	0	269	0	0	0	0	5	268	0	268	0	0	0	0	5	267	0	267	0	0	0	0	5	267	0	267	0	0	0	0	38	271	0	271	0	0	0	0	38	267	0	267	0	0	0	0	6	269	0	269	0	0	0	0	5	267	0	267	0	0	0	0	5	269	0	269	0	0	0	0	
C10862051	235	5	5	2	59	72	65.8	5	5	5.0	0	0	0.0	0	6	19	11.12	9	234	0	236	1	118	118	118.0	11	339	0	342	2	104	119	111.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	334	0	337	2	102	117	109.5	13	258	0	261	2	22	119	70.5	13	334	0	337	2	102	117	109.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	337	0	340	2	103	119	111.0	
C10862073	233	5	5	2	55	70	64.0	5	5	5.0	0	1	0.2	1	5	19	10.72	10	295	0	298	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	10	314	0	317	3	30	30	30.0	10	311	0	314	3	30	30	30.0	12	303	0	306	3	30	30	30.0	13	304	0	307	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	310	0	313	3	30	30	30.0	11	315	0	318	3	30	30	30.0	
C10862075	230	5	5	2	54	71	60.8	5	5	5.0	0	0	0.0	0	4	21	10.36	11	304	0	306	2	69	69	69.0	14	311	0	313	2	72	72	72.0	11	306	0	308	2	70	70	70.0	11	310	0	312	2	69	69	69.0	11	310	0	312	2	69	70	69.5	14	312	0	314	2	72	72	72.0	14	326	0	328	2	69	69	69.0	11	312	0	314	2	69	69	69.0	12	324	0	326	2	69	69	69.0	12	327	0	329	2	70	70	70.0	
C10862087	236	5	5	2	56	72	61.6	5	5	5.0	0	0	0.0	0	5	21	9.88	12	263	0	265	2	33	33	33.0	10	284	0	286	2	33	33	33.0	10	271	0	273	2	33	33	33.0	9	269	0	271	2	33	33	33.0	10	271	0	273	2	33	33	33.0	12	272	0	274	2	33	33	33.0	13	271	0	273	2	33	33	33.0	10	273	0	275	2	33	33	33.0	10	269	0	271	2	33	33	33.0	9	274	0	276	2	33	33	33.0	
C10862100	233	5	5	2	54	70	61.4	5	5	5.0	0	1	0.2	1	5	21	10.16	16	416	0	420	4	75	78	76.5	18	430	0	434	4	69	84	76.5	18	567	0	573	4	82	141	111.5	14	431	0	435	4	74	82	78.0	16	487	0	492	5	5	129	74.4	19	422	0	426	4	73	80	76.5	17	412	0	416	4	73	78	75.5	14	432	0	436	4	74	83	78.25	14	431	0	435	4	74	82	78.0	14	436	0	440	4	74	83	78.5	
C10862137	230	5	5	2	55	75	63.8	5	5	5.0	0	0	0.0	0	6	17	10.72	8	233	0	236	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	236	0	239	3	30	41	35.0	9	238	0	241	3	30	41	35.0	11	238	0	241	3	30	41	35.0	11	245	0	248	3	30	41	35.0	8	237	0	240	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	239	5	5	2	55	73	62.6	5	5	5.0	0	1	0.2	1	3	21	9.8	10	279	0	281	2	34	34	34.0	9	281	0	283	2	34	34	34.0	9	277	0	279	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	281	0	283	2	34	34	34.0	12	286	0	288	2	34	34	34.0	11	269	0	271	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	281	0	283	2	34	34	34.0	
C10862209	239	5	5	2	51	87	62.0	5	5	5.0	0	1	0.2	1	5	19	10.16	15	415	0	419	4	36	143	89.5	17	448	0	452	4	36	156	96.0	15	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	29	455	0	459	4	36	166	97.25	22	470	0	474	4	36	168	102.0	19	442	0	446	4	36	158	97.0	15	475	0	479	4	36	166	100.75	17	539	0	544	5	36	161	86.0	17	553	0	558	5	36	166	88.0	
C10862223	231	5	5	2	55	76	64.8	5	5	5.0	0	1	0.2	1	4	18	10.6	10	286	0	287	1	105	105	105.0	10	291	0	292	1	108	108	108.0	10	294	0	295	1	106	106	106.0	9	288	0	289	1	105	105	105.0	9	301	0	302	1	108	108	108.0	12	289	0	290	1	108	108	108.0	12	288	0	289	1	105	105	105.0	9	292	0	293	1	105	105	105.0	10	288	0	289	1	105	105	105.0	9	290	0	291	1	105	105	105.0	
C10862240	234	5	5	2	57	70	64.4	5	5	5.0	0	1	0.2	1	6	14	10.04	11	307	0	310	3	68	73	69.66666666666667	11	314	0	317	3	68	77	71.0	10	311	0	314	3	68	75	70.33333333333333	10	310	0	313	3	68	73	69.66666666666667	10	329	0	332	3	68	76	70.66666666666667	12	312	0	315	3	68	74	70.0	13	303	0	306	3	68	73	69.66666666666667	10	309	0	312	3	68	73	69.66666666666667	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C10862919	240	5	10	2	56	77	66.2	10	10	10.0	0	0	0.0	0	1	15	5.98	9	249	0	250	1	153	153	153.0	10	256	0	257	1	156	156	156.0	9	250	0	251	1	155	155	155.0	11	313	0	314	1	153	153	153.0	9	257	0	258	1	154	154	154.0	10	260	0	261	1	157	157	157.0	10	246	0	247	1	153	153	153.0	11	313	0	314	1	153	153	153.0	11	306	0	307	1	153	153	153.0	12	317	0	318	1	156	156	156.0	
C10863242	231	5	10	2	55	72	63.4	10	10	10.0	0	0	0.0	0	1	15	5.94	9	224	0	227	3	3	69	30.666666666666668	9	232	0	235	3	2	75	32.333333333333336	9	234	0	237	3	8	72	33.333333333333336	9	230	0	233	3	4	71	31.666666666666668	9	232	0	235	3	5	73	32.666666666666664	10	237	0	240	3	10	73	34.333333333333336	10	225	0	228	3	2	70	30.666666666666668	9	230	0	233	3	4	71	31.666666666666668	9	233	0	236	3	8	71	33.0	9	235	0	238	3	8	72	33.333333333333336	
C10864483	235	5	10	2	51	79	63.4	10	10	10.0	0	1	0.2	1	2	21	5.78	17	452	0	455	3	98	98	98.0	16	441	0	444	3	98	98	98.0	15	438	0	441	3	98	98	98.0	16	438	0	441	3	98	98	98.0	16	444	0	447	3	98	98	98.0	18	450	0	453	3	98	98	98.0	18	452	0	455	3	98	98	98.0	16	438	0	441	3	98	98	98.0	16	438	0	441	3	98	98	98.0	15	440	0	443	3	98	98	98.0	
C10865145	236	5	10	2	50	88	63.0	10	10	10.0	0	1	0.2	1	1	14	5.6	33	900	0	912	12	13	146	65.0	26	735	0	743	8	17	136	76.5	29	795	0	803	8	5	148	76.5	29	788	0	796	8	9	143	76.0	27	780	0	788	8	6	148	76.75	31	778	0	786	8	8	143	75.5	32	794	0	802	8	5	148	76.5	28	792	0	801	9	5	143	70.33333333333333	32	902	0	914	12	11	143	65.0	33	905	0	917	12	11	143	65.0	
C10865432	236	5	10	2	58	69	63.2	10	10	10.0	0	0	0.0	0	1	14	6.06	10	249	0	252	3	40	88	64.33333333333333	12	298	0	302	3	40	113	80.66666666666667	12	312	0	316	3	40	112	82.66666666666667	13	317	0	321	3	40	112	82.66666666666667	14	343	0	347	4	2	125	68.0	13	299	0	303	3	40	113	81.0	11	258	0	261	3	40	95	64.66666666666667	10	259	0	262	3	40	96	64.66666666666667	13	317	0	321	3	40	112	82.66666666666667	12	318	0	322	3	40	112	83.0	
C10867937	241	5	10	2	58	70	63.4	10	10	10.0	0	0	0.0	0	0	17	5.96	12	249	0	252	3	45	139	78.33333333333333	14	346	0	350	4	5	182	72.25	12	308	0	312	4	18	158	69.5	13	316	0	320	4	18	161	70.25	12	319	0	323	4	28	158	72.0	13	304	0	308	4	17	155	68.5	15	320	0	324	4	22	161	71.25	12	314	0	318	4	19	158	69.75	12	305	0	309	4	17	157	69.0	12	316	0	320	4	18	161	70.25	
C10868000	235	5	10	2	55	68	61.6	10	10	10.0	0	0	0.0	0	1	14	5.76	12	249	0	252	2	45	169	107.0	10	254	0	257	2	45	174	109.5	9	243	0	246	3	3	168	69.33333333333333	10	243	0	246	3	3	168	69.33333333333333	9	246	0	249	3	5	171	69.33333333333333	11	240	0	243	3	4	166	67.66666666666667	11	259	0	262	3	10	169	74.66666666666667	10	252	0	255	3	2	177	70.0	10	243	0	246	3	3	168	69.33333333333333	10	246	0	249	3	3	171	70.33333333333333	
C10868284	240	5	10	2	52	85	62.8	10	10	10.0	0	0	0.0	0	2	17	5.76	11	240	0	243	2	2	204	103.0	10	242	0	245	2	5	206	105.5	13	323	0	327	2	95	199	147.0	13	321	0	325	2	95	197	146.0	9	235	0	238	2	2	201	101.5	14	327	0	331	2	94	204	149.0	11	235	0	238	2	4	199	101.5	12	319	0	323	2	95	195	145.0	12	318	0	322	2	95	194	144.5	13	325	0	329	2	96	200	148.0	
C10868355	233	5	10	2	50	79	61.8	10	10	10.0	0	0	0.0	0	1	16	5.76	11	237	0	239	2	20	35	27.5	10	232	0	234	2	20	35	27.5	10	233	0	235	2	20	35	27.5	9	231	0	233	2	20	35	27.5	9	231	0	233	2	20	35	27.5	10	238	0	240	2	20	35	27.5	10	226	0	228	2	20	35	27.5	10	233	0	235	2	20	35	27.5	9	231	0	233	2	20	35	27.5	9	233	0	235	2	20	35	27.5	
C10868488	238	5	10	2	56	76	62.8	10	10	10.0	0	0	0.0	0	1	17	5.72	9	233	0	235	2	20	185	102.5	9	239	0	241	2	20	191	105.5	9	252	0	254	2	38	186	112.0	9	236	0	238	2	23	185	104.0	9	236	0	238	2	27	185	106.0	11	243	0	245	2	23	192	107.5	10	236	0	238	2	27	183	105.0	9	241	0	243	2	27	186	106.5	9	233	0	235	2	20	185	102.5	9	239	0	241	2	20	191	105.5	
C10874140	236	5	15	2	57	71	65.8	15	15	15.0	0	0	0.0	0	0	12	4.173333333333333	11	249	0	251	2	70	151	110.5	15	249	0	251	2	70	151	110.5	10	252	0	254	2	77	150	113.5	10	243	0	245	2	68	150	109.0	10	247	0	249	2	70	149	109.5	10	244	0	246	2	65	151	108.0	11	253	0	255	2	77	151	114.0	9	240	0	242	2	68	147	107.5	10	243	0	245	2	68	150	109.0	9	244	0	246	2	68	151	109.5	
C10886504	236	5	15	2	54	71	63.2	15	15	15.0	0	0	0.0	0	0	14	3.986666666666667	15	365	0	373	7	2	97	40.857142857142854	16	397	0	405	7	4	102	45.42857142857143	17	404	0	412	5	27	110	65.0	17	399	0	407	5	26	109	64.0	15	368	0	376	7	2	97	41.285714285714285	16	365	0	373	7	2	97	40.857142857142854	19	428	0	436	5	27	112	69.8	16	403	0	411	5	26	109	64.8	16	399	0	407	5	26	109	64.0	17	399	0	407	5	26	109	64.0	
C109	164	5	6	12	6	53	25.2	4	6	5.6	0	1	0.2	1	0	40	3.892857142857143	56	2350	0	2364	10	2	277	165.2	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	452	551	0	551	0	0	0	0	54	2309	0	2327	10	5	269	161.0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	45	2343	0	2359	12	2	280	136.83333333333334	
C10936388	239	5	15	2	50	75	62.2	15	15	15.0	0	0	0.0	0	0	18	3.84	13	235	0	238	3	39	104	72.66666666666667	14	299	0	303	4	39	107	70.5	13	294	0	298	4	39	103	69.25	10	240	0	243	3	39	109	74.33333333333333	10	233	0	236	3	39	102	72.0	14	296	0	300	4	39	103	69.75	11	236	0	239	3	39	105	73.0	10	245	0	248	3	39	114	76.0	10	240	0	243	3	39	109	74.33333333333333	13	311	0	315	4	39	110	73.5	
C1095	1006	5	5	0	288	323	306.0	5	5	5.0	0	0	0.0	0	38	63	51.4	196	1004	0	1005	1	660	660	660.0	189	1004	0	1005	1	660	660	660.0	183	1002	0	1003	1	660	660	660.0	185	1002	0	1003	1	660	660	660.0	195	1033	0	1034	1	660	660	660.0	266	1002	0	1003	1	660	660	660.0	271	1002	0	1003	1	660	660	660.0	184	1004	0	1005	1	660	660	660.0	186	1013	0	1014	1	660	660	660.0	205	1013	0	1014	1	660	660	660.0	
C10986112	238	5	15	2	52	70	62.0	15	15	15.0	0	0	0.0	0	1	10	3.973333333333333	17	381	0	384	3	33	33	33.0	18	385	0	388	3	33	33	33.0	17	381	0	384	3	33	33	33.0	17	381	0	384	3	33	33	33.0	16	384	0	387	3	33	33	33.0	18	386	0	389	3	33	33	33.0	17	379	0	382	3	33	33	33.0	17	382	0	385	3	33	33	33.0	16	381	0	384	3	33	33	33.0	17	382	0	385	3	33	33	33.0	
C11	101	6	0	0	16	30	24.333333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	179	0	194	6	2	47	24.5	25	501	0	501	0	0	0	0	4	273	0	300	6	29	50	39.666666666666664	7	526	0	568	27	2	30	17.925925925925927	4	434	0	470	20	2	46	19.55	2	177	0	192	6	2	47	24.5	1	101	0	101	0	0	0	0	
C110	102	5	6	8	10	29	16.6	6	6	6.0	0	1	0.2	1	0	18	2.5	33	2213	0	2424	88	2	99	25.045454545454547	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	448	551	0	551	0	0	0	0	98	5731	0	6295	261	2	96	21.908045977011493	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	34	2292	0	2513	97	2	91	23.536082474226806	
C11026434	243	5	15	2	57	78	66.4	15	15	15.0	0	0	0.0	0	0	18	4.12	13	259	0	263	3	50	115	72.0	20	461	0	468	5	52	108	75.2	10	259	0	263	3	54	108	72.33333333333333	11	262	0	266	3	55	109	73.33333333333333	19	491	0	498	6	5	114	67.66666666666667	19	457	0	464	5	50	110	74.8	12	264	0	268	3	54	114	74.33333333333333	11	261	0	265	3	55	109	73.0	11	261	0	265	3	55	109	73.0	19	475	0	482	5	56	109	77.6	
C111	1209	10	9	33	45	205	101.3	9	9	9.0	0	1	0.1	1	0	84	10.588888888888889	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	657	601	0	601	0	0	0	0	537	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C11121540	237	5	15	2	51	77	63.4	15	15	15.0	0	0	0.0	0	0	18	4.066666666666666	12	268	0	270	2	38	38	38.0	11	270	0	272	2	38	38	38.0	11	269	0	271	2	38	38	38.0	11	271	0	273	2	38	38	38.0	12	282	0	284	2	38	38	38.0	12	270	0	272	2	38	38	38.0	13	283	0	285	2	38	38	38.0	11	269	0	271	2	38	38	38.0	12	269	0	271	2	38	38	38.0	11	271	0	273	2	38	38	38.0	
C11172949	234	5	15	2	55	75	63.2	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	13	237	0	240	2	82	130	106.0	13	247	0	250	3	11	125	72.33333333333333	9	231	0	234	3	4	125	68.66666666666667	9	231	0	234	3	4	125	68.66666666666667	10	241	0	244	3	12	125	72.0	11	241	0	244	3	5	129	72.0	12	255	0	258	3	18	130	76.66666666666667	10	236	0	239	3	4	129	70.33333333333333	10	231	0	234	3	4	125	68.66666666666667	9	237	0	240	3	4	129	70.66666666666667	
C11176540	241	5	15	2	48	73	62.8	15	15	15.0	0	0	0.0	0	0	18	4.04	12	245	0	248	3	11	131	67.33333333333333	13	245	0	248	3	11	131	67.33333333333333	11	251	0	254	2	69	129	99.0	11	247	0	250	3	5	123	68.0	10	238	0	241	3	5	124	65.0	11	238	0	241	3	4	124	65.0	11	246	0	249	3	7	129	66.33333333333333	12	261	0	264	2	79	129	104.0	9	231	0	234	3	10	123	64.33333333333333	11	236	0	239	3	5	123	64.33333333333333	
C11194297	235	5	15	2	58	73	64.2	15	15	15.0	0	1	0.2	1	0	16	3.986666666666667	11	260	0	263	3	10	30	23.333333333333332	14	264	0	267	3	10	30	23.333333333333332	11	276	0	279	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	10	258	0	261	3	10	30	23.333333333333332	11	262	0	265	3	10	30	23.333333333333332	12	270	0	273	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	11	275	0	278	3	10	30	23.333333333333332	11	278	0	281	3	10	30	23.333333333333332	
C112	83	5	6	8	2	25	13.2	5	6	5.6	0	1	0.2	1	0	16	1.6785714285714286	2	202	0	220	18	3	3	3.0	38	601	0	601	0	0	0	0	3	207	0	225	18	3	3	3.0	2	206	0	224	18	3	3	3.0	35	601	0	601	0	0	0	0	648	601	0	601	0	0	0	0	520	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	
C1120322	1016	5	15	0	281	319	301.4	15	15	15.0	0	0	0.0	0	11	29	18.706666666666667	195	1003	0	1004	1	61	61	61.0	200	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	201	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	214	1003	0	1004	1	61	61	61.0	221	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	197	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	
C11235793	238	5	15	2	50	71	62.6	15	15	15.0	0	0	0.0	0	1	12	3.986666666666667	13	266	0	270	3	23	152	74.33333333333333	12	264	0	268	3	25	150	74.33333333333333	12	264	0	268	3	25	153	74.33333333333333	12	264	0	268	3	25	154	74.33333333333333	11	274	0	278	3	17	170	76.0	12	260	0	264	3	20	152	72.33333333333333	13	273	0	277	3	24	159	76.33333333333333	12	271	0	275	3	24	161	76.33333333333333	11	264	0	268	3	25	154	74.33333333333333	11	267	0	271	3	25	157	75.33333333333333	
C11235794	342	5	0	4	53	112	72.6	0	0	0.0	0	2	0.4	1	0	0	0.0	7	330	0	330	0	0	0	0	7	343	0	343	0	0	0	0	7	336	0	336	0	0	0	0	6	333	0	333	0	0	0	0	6	341	0	341	0	0	0	0	57	346	0	346	0	0	0	0	51	332	0	332	0	0	0	0	7	338	0	338	0	0	0	0	7	333	0	333	0	0	0	0	7	345	0	345	0	0	0	0	
C11235795	360	5	0	5	74	109	88.0	0	0	0.0	0	1	0.4	2	0	0	0.0	7	348	0	348	0	0	0	0	8	362	0	362	0	0	0	0	7	354	0	354	0	0	0	0	7	352	0	352	0	0	0	0	7	356	0	356	0	0	0	0	71	365	0	365	0	0	0	0	60	348	0	348	0	0	0	0	7	357	0	357	0	0	0	0	7	352	0	352	0	0	0	0	7	363	0	363	0	0	0	0	
C11235796	454	5	0	5	81	158	110.4	0	0	0.0	0	5	1.0	1	0	0	0.0	10	446	0	446	0	0	0	0	9	460	0	460	0	0	0	0	9	457	0	457	0	0	0	0	10	456	0	456	0	0	0	0	10	461	0	461	0	0	0	0	71	456	0	456	0	0	0	0	78	452	0	452	0	0	0	0	9	456	0	456	0	0	0	0	9	452	0	452	0	0	0	0	10	459	0	459	0	0	0	0	
C11235797	443	5	0	5	80	152	111.0	0	0	0.0	0	3	0.6	1	0	0	0.0	10	440	0	440	0	0	0	0	9	445	0	445	0	0	0	0	9	440	0	440	0	0	0	0	10	440	0	440	0	0	0	0	9	441	0	441	0	0	0	0	71	444	0	444	0	0	0	0	76	440	0	440	0	0	0	0	9	441	0	441	0	0	0	0	10	440	0	440	0	0	0	0	9	444	0	444	0	0	0	0	
C11235798	294	5	0	3	51	94	69.6	0	0	0.0	0	1	0.2	1	0	0	0.0	6	290	0	290	0	0	0	0	5	302	0	302	0	0	0	0	5	293	0	293	0	0	0	0	5	292	0	292	0	0	0	0	5	296	0	296	0	0	0	0	33	302	0	302	0	0	0	0	33	290	0	290	0	0	0	0	5	294	0	294	0	0	0	0	5	292	0	292	0	0	0	0	6	296	0	296	0	0	0	0	
C11235799	413	5	0	5	68	112	94.8	0	0	0.0	0	1	0.4	2	0	0	0.0	9	403	0	403	0	0	0	0	9	422	0	422	0	0	0	0	8	415	0	415	0	0	0	0	8	406	0	406	0	0	0	0	9	414	0	414	0	0	0	0	59	414	0	414	0	0	0	0	70	411	0	411	0	0	0	0	7	411	0	411	0	0	0	0	8	406	0	406	0	0	0	0	8	417	0	417	0	0	0	0	
C11235800	292	5	0	3	54	88	65.8	0	0	0.0	0	2	0.4	1	0	0	0.0	6	288	0	288	0	0	0	0	7	292	0	292	0	0	0	0	5	291	0	291	0	0	0	0	5	289	0	289	0	0	0	0	5	289	0	289	0	0	0	0	37	294	0	294	0	0	0	0	37	288	0	288	0	0	0	0	6	292	0	292	0	0	0	0	5	289	0	289	0	0	0	0	6	293	0	293	0	0	0	0	
C11235801	293	5	0	3	45	85	64.0	0	0	0.0	0	2	0.4	1	0	0	0.0	5	291	0	291	0	0	0	0	6	303	0	303	0	0	0	0	6	305	0	305	0	0	0	0	5	301	0	301	0	0	0	0	6	306	0	306	0	0	0	0	40	311	0	311	0	0	0	0	38	291	0	291	0	0	0	0	6	306	0	306	0	0	0	0	6	301	0	301	0	0	0	0	6	307	0	307	0	0	0	0	
C11235802	298	5	0	3	57	102	71.6	0	0	0.0	0	3	0.6	1	0	0	0.0	4	289	0	289	0	0	0	0	5	299	0	299	0	0	0	0	5	292	0	292	0	0	0	0	5	290	0	290	0	0	0	0	5	297	0	297	0	0	0	0	37	304	0	304	0	0	0	0	36	289	0	289	0	0	0	0	5	290	0	290	0	0	0	0	5	290	0	290	0	0	0	0	5	298	0	298	0	0	0	0	
C11235803	437	5	0	5	72	131	98.4	0	0	0.0	0	1	0.4	2	0	0	0.0	8	427	0	427	0	0	0	0	8	435	0	435	0	0	0	0	8	427	0	427	0	0	0	0	8	427	0	427	0	0	0	0	8	432	0	432	0	0	0	0	59	441	0	441	0	0	0	0	60	427	0	427	0	0	0	0	8	432	0	432	0	0	0	0	8	427	0	427	0	0	0	0	8	437	0	437	0	0	0	0	
C11235813	246	5	5	3	52	78	67.6	5	5	5.0	0	1	0.2	1	3	19	10.92	17	539	0	544	5	39	188	68.8	18	591	0	596	5	39	212	73.6	20	626	0	631	5	39	230	77.2	17	556	0	561	5	39	193	69.8	19	599	0	604	5	39	206	72.4	24	551	0	556	5	39	194	70.0	22	530	0	535	5	39	182	67.6	19	569	0	574	5	39	212	73.6	18	556	0	561	5	39	193	69.8	18	559	0	564	5	39	195	70.2	
C11235831	250	5	5	3	62	64	63.2	5	5	5.0	0	0	0.0	0	5	19	10.32	13	366	0	367	1	118	118	118.0	13	368	0	369	1	128	128	128.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	16	465	0	466	1	118	118	118.0	21	472	0	473	1	128	128	128.0	18	366	0	367	1	118	118	118.0	21	592	0	593	1	125	125	125.0	21	591	0	592	1	120	120	120.0	21	597	0	598	1	126	126	126.0	
C11235834	252	5	5	3	58	70	63.6	5	5	5.0	0	1	0.2	1	3	22	10.48	12	354	0	358	4	45	88	71.75	16	489	0	494	5	61	127	83.8	18	497	0	502	5	64	132	85.4	16	495	0	500	5	64	132	85.4	22	677	0	684	7	49	82	70.0	21	459	0	464	5	53	108	78.4	15	356	0	360	4	53	88	73.75	16	493	0	498	5	68	123	84.4	17	496	0	501	5	64	132	85.4	16	496	0	501	5	69	125	85.0	
C11235847	248	5	5	3	56	81	65.0	5	5	5.0	0	1	0.2	1	6	18	11.24	8	238	0	240	1	80	80	80.0	9	256	0	258	2	4	89	46.5	9	248	0	250	2	4	86	45.0	9	248	0	250	2	4	83	43.5	9	249	0	251	1	88	88	88.0	11	250	0	252	2	4	85	44.5	11	241	0	243	2	3	80	41.5	8	244	0	246	2	5	82	43.5	8	244	0	246	2	3	83	43.0	9	250	0	252	2	3	86	44.5	
C11235882	281	5	5	4	58	107	73.4	5	5	5.0	0	0	0.0	0	6	51	12.68	16	408	0	410	1	373	373	373.0	20	421	0	423	1	383	383	383.0	17	442	0	444	1	392	392	392.0	22	549	0	551	1	443	443	443.0	16	416	0	418	1	378	378	378.0	21	434	0	436	1	390	390	390.0	20	408	0	410	1	373	373	373.0	17	439	0	441	1	389	389	389.0	17	438	0	440	1	388	388	388.0	21	550	0	552	1	444	444	444.0	
C11235889	267	5	5	3	50	86	64.2	5	5	5.0	0	0	0.0	0	5	25	10.88	20	528	0	536	8	17	151	60.25	20	547	0	557	8	23	159	62.5	20	536	0	544	8	13	153	60.25	20	540	0	548	8	13	153	60.75	22	599	0	609	10	3	153	55.2	29	638	0	649	9	17	152	65.77777777777777	24	512	0	520	8	12	142	57.5	22	589	0	599	9	9	155	59.55555555555556	24	648	0	659	9	13	152	66.0	26	699	0	714	9	22	166	71.55555555555556	
C11235897	238	5	5	3	47	79	62.4	5	5	5.0	0	1	0.2	1	4	17	10.48	10	281	0	282	1	227	227	227.0	11	281	0	282	1	234	234	234.0	11	288	0	289	1	231	231	231.0	10	285	0	286	1	230	230	230.0	10	274	0	275	1	230	230	230.0	13	282	0	283	1	234	234	234.0	13	282	0	283	1	227	227	227.0	10	286	0	287	1	231	231	231.0	10	284	0	285	1	229	229	229.0	11	289	0	290	1	232	232	232.0	
C11235899	292	5	5	4	51	86	72.8	5	5	5.0	0	0	0.0	0	6	41	12.56	21	518	0	526	3	4	226	124.0	21	541	0	549	3	5	238	131.66666666666666	21	543	0	551	2	159	231	195.0	21	535	0	543	2	157	226	191.5	21	537	0	545	3	3	237	129.33333333333334	28	539	0	547	3	5	236	130.33333333333334	27	536	0	544	3	15	223	129.33333333333334	21	522	0	530	3	6	229	125.66666666666667	21	516	0	524	3	5	226	123.66666666666667	22	528	0	536	3	5	232	127.66666666666667	
C11235901	254	5	5	3	57	69	62.2	5	5	5.0	0	1	0.2	1	6	23	10.24	17	456	0	462	4	49	107	77.25	18	461	0	467	4	49	107	77.25	24	606	0	615	8	9	105	54.875	28	748	0	760	12	8	79	47.0	21	577	0	586	8	2	84	49.125	26	500	0	506	4	54	107	86.5	35	676	0	688	8	48	75	61.5	23	605	0	614	8	8	106	54.875	23	606	0	615	8	8	107	54.875	23	621	0	630	8	8	109	56.375	
C11235902	270	5	5	4	56	87	68.2	5	5	5.0	0	1	0.2	1	5	30	11.96	19	462	0	467	4	72	170	96.5	19	469	0	474	4	72	177	98.25	18	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	18	460	0	465	4	72	170	96.5	23	470	0	475	4	72	178	98.5	25	485	0	490	4	72	179	98.75	19	474	0	479	4	72	175	97.75	20	474	0	479	4	72	174	97.5	19	478	0	483	4	72	178	98.5	
C11236089	249	5	10	3	53	76	61.6	10	10	10.0	0	0	0.0	0	1	16	5.82	33	287	0	291	3	36	179	83.66666666666667	14	289	0	293	3	36	181	84.33333333333333	12	286	0	290	3	36	178	83.33333333333333	13	301	0	305	3	36	183	85.0	28	566	0	573	6	2	383	88.16666666666667	14	289	0	293	3	36	181	84.33333333333333	14	283	0	287	3	36	175	82.33333333333333	12	284	0	288	3	36	176	82.66666666666667	13	301	0	305	3	36	183	85.0	23	550	0	558	8	6	170	62.0	
C11236113	248	5	10	3	57	75	64.8	10	10	10.0	0	1	0.2	1	2	16	5.92	36	342	0	346	4	24	87	57.25	14	356	0	360	4	24	92	58.5	15	386	0	390	4	24	96	59.5	14	372	0	376	4	24	87	57.25	14	358	0	362	4	24	92	58.5	15	357	0	361	4	24	92	58.5	14	334	0	338	4	24	85	56.75	15	383	0	387	4	24	93	58.75	14	373	0	377	4	24	87	57.25	14	379	0	383	4	24	92	58.5	
C11236204	247	5	10	3	56	81	63.2	10	10	10.0	0	0	0.0	0	1	15	5.8	31	284	0	288	3	39	171	87.66666666666667	12	292	0	296	3	39	179	90.33333333333333	14	337	0	342	3	39	226	105.66666666666667	13	336	0	341	3	39	225	105.33333333333333	16	350	0	355	4	5	228	82.25	11	246	0	249	3	39	133	75.0	18	355	0	360	3	39	232	109.66666666666667	14	334	0	339	3	39	223	104.66666666666667	13	336	0	341	3	39	225	105.33333333333333	14	339	0	344	3	39	228	106.33333333333333	
C11236370	251	5	10	3	53	76	63.0	10	10	10.0	0	0	0.0	0	2	21	5.78	42	245	0	249	3	2	154	71.0	12	297	0	303	4	2	158	66.5	13	318	0	324	3	26	199	95.33333333333333	24	615	0	629	11	2	178	51.90909090909091	13	282	0	287	3	36	155	83.33333333333333	14	295	0	301	4	2	158	66.0	12	247	0	251	3	2	156	71.66666666666667	26	626	0	640	11	2	181	52.90909090909091	13	311	0	317	3	25	195	93.0	26	639	0	653	11	2	184	54.09090909090909	
C11236527	249	5	10	3	56	72	64.0	10	10	10.0	0	0	0.0	0	1	16	5.96	37	309	0	314	3	16	200	82.0	12	327	0	332	3	8	218	85.33333333333333	13	321	0	326	3	9	212	83.33333333333333	13	315	0	320	3	16	206	83.33333333333333	12	326	0	331	4	12	216	66.5	14	319	0	324	3	16	210	85.33333333333333	14	313	0	318	3	15	201	83.33333333333333	12	317	0	322	3	16	207	84.0	12	315	0	320	3	16	206	83.33333333333333	12	321	0	326	3	16	212	85.33333333333333	
C11236686	250	5	10	3	49	78	64.8	10	10	10.0	0	0	0.0	0	0	18	5.98	37	304	0	308	4	22	76	52.0	17	405	0	410	5	22	79	53.2	17	434	0	439	5	22	89	55.2	14	339	0	343	4	22	89	55.25	14	348	0	352	4	43	80	58.25	18	417	0	422	5	22	85	54.4	15	314	0	318	4	22	79	52.75	17	437	0	442	5	22	85	54.4	13	321	0	325	4	22	83	53.75	13	328	0	332	4	22	85	54.25	
C11237945	249	5	10	3	52	72	65.4	10	10	10.0	0	0	0.0	0	0	18	5.96	40	301	0	306	4	9	104	69.0	12	300	0	305	4	18	96	68.25	11	289	0	294	4	18	92	66.0	11	294	0	299	4	18	95	67.0	16	415	0	421	6	9	139	65.5	13	307	0	312	4	9	109	70.75	11	250	0	254	4	46	69	56.5	12	298	0	303	5	6	91	54.6	12	297	0	302	4	18	90	66.75	12	301	0	306	4	19	92	67.75	
C11238478	265	5	10	4	58	82	67.0	10	10	10.0	0	1	0.2	1	2	22	6.22	51	453	0	461	8	21	25	23.0	20	485	0	493	8	21	25	23.0	21	513	0	521	8	21	25	23.0	21	513	0	521	8	21	25	23.0	21	484	0	492	8	21	25	23.0	23	486	0	494	8	21	25	23.0	23	465	0	473	8	21	25	23.0	22	509	0	517	8	21	25	23.0	23	513	0	521	8	21	25	23.0	21	513	0	521	8	21	25	23.0	
C11238511	246	5	10	3	52	73	62.0	10	10	10.0	0	0	0.0	0	1	15	5.58	46	552	0	558	6	19	132	75.5	23	580	0	586	6	18	140	79.0	23	571	0	577	6	19	135	77.0	25	572	0	578	6	20	134	77.0	25	584	0	590	6	12	140	77.16666666666667	27	580	0	586	6	18	140	79.0	27	579	0	585	6	4	147	75.5	23	580	0	586	6	19	139	78.33333333333333	23	571	0	577	6	19	135	77.0	23	585	0	591	6	20	138	79.0	
C11238725	248	5	10	3	53	74	64.0	10	10	10.0	0	0	0.0	0	0	15	5.5	41	441	0	447	5	2	148	72.8	17	458	0	464	5	5	156	75.8	17	458	0	464	5	2	154	76.0	18	460	0	466	5	2	151	76.4	24	605	0	613	4	41	176	130.5	19	445	0	451	6	2	149	61.333333333333336	21	485	0	491	6	3	160	68.0	17	455	0	461	5	4	153	75.4	18	460	0	466	5	2	151	76.4	17	467	0	473	5	2	153	77.2	
C11269707	249	5	15	3	53	87	64.6	15	15	15.0	0	0	0.0	0	0	12	4.12	21	265	0	270	4	4	106	55.75	11	270	0	275	3	27	107	76.0	13	296	0	301	3	26	120	80.0	13	298	0	303	3	26	121	80.33333333333333	14	311	0	317	5	24	106	53.8	12	266	0	271	4	4	107	56.0	13	282	0	287	3	26	114	77.33333333333333	14	297	0	302	4	2	120	60.25	14	316	0	321	3	44	121	86.33333333333333	21	501	0	512	10	2	106	44.2	
C11270808	250	5	15	3	56	74	64.8	15	15	15.0	0	1	0.2	1	0	12	4.04	28	672	0	681	7	29	150	85.42857142857143	30	683	0	692	7	29	151	86.14285714285714	28	673	0	682	7	27	151	85.0	27	662	0	671	7	24	152	83.57142857142857	28	715	0	725	8	24	153	79.125	30	702	0	711	7	32	153	88.85714285714286	29	666	0	675	7	28	150	84.71428571428571	34	813	0	825	9	2	147	81.88888888888889	27	670	0	679	7	24	152	84.14285714285714	30	673	0	682	7	24	154	84.71428571428571	
C11289	1011	5	10	0	290	336	302.8	10	10	10.0	0	0	0.0	0	14	42	27.52	198	1005	0	1006	1	912	912	912.0	201	1006	0	1007	1	912	912	912.0	196	1009	0	1010	1	912	912	912.0	196	1014	0	1015	1	912	912	912.0	193	1007	0	1008	1	912	912	912.0	233	1015	0	1016	1	912	912	912.0	236	1008	0	1009	1	912	912	912.0	196	1007	0	1008	1	912	912	912.0	195	1014	0	1015	1	912	912	912.0	195	1014	0	1015	1	912	912	912.0	
C11295162	244	5	15	3	56	66	62.0	15	15	15.0	0	1	0.2	1	0	14	3.88	26	427	0	427	0	0	0	0	22	433	0	433	0	0	0	0	42	431	0	431	0	0	0	0	19	428	0	428	0	0	0	0	19	430	0	430	0	0	0	0	20	430	0	430	0	0	0	0	20	427	0	427	0	0	0	0	19	428	0	428	0	0	0	0	19	428	0	428	0	0	0	0	20	431	0	431	0	0	0	0	
C11295598	247	5	15	3	57	67	63.6	15	15	15.0	0	0	0.0	0	1	11	4.053333333333334	14	303	0	308	5	35	124	57.4	15	321	0	326	5	35	141	61.0	16	371	0	376	5	35	161	71.0	14	327	0	332	5	33	131	59.6	14	308	0	313	5	35	135	58.4	14	312	0	317	5	35	130	59.2	15	312	0	317	5	35	133	59.2	17	384	0	389	5	35	159	71.0	17	379	0	384	5	35	159	70.0	16	380	0	385	5	35	159	70.2	
C113	94	5	7	8	3	29	15.2	6	7	6.8	0	1	0.2	1	0	24	1.8529411764705883	100	5322	0	5934	188	2	201	28.1968085106383	41	601	0	601	0	0	0	0	83	5554	0	6166	194	2	217	28.52061855670103	33	501	0	501	0	0	0	0	37	601	0	601	0	0	0	0	649	601	0	601	0	0	0	0	618	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C11305751	248	5	15	3	58	73	65.0	15	15	15.0	0	0	0.0	0	0	14	4.013333333333334	23	381	0	382	1	266	266	266.0	16	382	0	383	1	267	267	267.0	17	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	17	384	0	385	1	268	268	268.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	
C11320592	248	5	15	3	53	78	65.0	15	15	15.0	0	0	0.0	0	0	10	4.0	22	394	0	400	5	33	122	72.4	17	412	0	418	5	33	130	75.0	17	418	0	424	5	33	130	76.2	18	438	0	444	5	35	134	80.2	18	418	0	424	6	9	128	64.83333333333333	17	399	0	405	5	32	124	73.8	19	421	0	427	5	32	133	78.2	19	435	0	441	6	2	136	66.33333333333333	17	431	0	437	5	35	135	78.6	17	438	0	444	5	35	138	80.0	
C11340216	254	5	15	3	60	76	64.0	15	15	15.0	0	0	0.0	0	0	14	4.08	29	391	0	398	5	29	118	75.4	18	428	0	437	5	29	135	82.8	20	453	0	462	5	20	139	86.0	19	440	0	449	5	18	138	83.4	20	457	0	466	7	4	157	63.285714285714285	18	383	0	390	5	23	124	73.8	20	418	0	427	5	30	136	81.0	21	449	0	458	6	3	136	71.0	18	440	0	449	5	18	138	83.4	20	446	0	455	5	18	139	84.6	
C11356971	250	5	15	3	56	77	64.2	15	15	15.0	0	0	0.0	0	0	21	4.066666666666666	33	330	0	335	3	24	202	105.33333333333333	18	337	0	342	3	22	209	107.0	13	292	0	297	4	21	138	68.75	13	272	0	277	4	19	125	65.25	17	389	0	396	7	4	175	53.857142857142854	14	278	0	282	3	8	147	82.66666666666667	19	388	0	396	3	46	220	125.33333333333333	12	273	0	278	4	19	126	65.5	12	272	0	277	4	19	125	65.25	15	280	0	285	4	20	129	67.25	
C11362345	245	5	15	3	62	82	67.4	15	15	15.0	0	0	0.0	0	0	20	4.226666666666667	21	358	0	362	1	282	282	282.0	15	360	0	364	1	284	284	284.0	14	335	0	339	1	265	265	265.0	14	334	0	338	1	264	264	264.0	15	359	0	363	1	283	283	283.0	15	334	0	338	1	264	264	264.0	16	359	0	363	1	283	283	283.0	15	335	0	339	1	265	265	265.0	13	334	0	338	1	264	264	264.0	14	334	0	338	1	264	264	264.0	
C11362705	251	5	15	3	59	67	63.0	15	15	15.0	0	0	0.0	0	0	23	4.093333333333334	18	386	0	386	0	0	0	0	20	388	0	388	0	0	0	0	17	386	0	386	0	0	0	0	18	390	0	390	0	0	0	0	17	386	0	386	0	0	0	0	19	387	0	387	0	0	0	0	19	387	0	387	0	0	0	0	18	387	0	387	0	0	0	0	17	387	0	387	0	0	0	0	18	389	0	389	0	0	0	0	
C11362706	564	5	0	7	95	154	113.8	0	0	0.0	0	3	0.6	1	0	0	0.0	13	558	0	558	0	0	0	0	13	573	0	573	0	0	0	0	12	565	0	565	0	0	0	0	13	564	0	564	0	0	0	0	12	569	0	569	0	0	0	0	105	577	0	577	0	0	0	0	96	560	0	560	0	0	0	0	13	566	0	566	0	0	0	0	12	564	0	564	0	0	0	0	12	570	0	570	0	0	0	0	
C11362707	522	5	0	8	106	173	126.4	0	0	0.0	0	1	0.4	2	0	0	0.0	11	514	0	514	0	0	0	0	12	541	0	541	0	0	0	0	11	522	0	522	0	0	0	0	10	527	0	527	0	0	0	0	11	527	0	527	0	0	0	0	79	524	0	524	0	0	0	0	85	525	0	525	0	0	0	0	11	526	0	526	0	0	0	0	11	520	0	520	0	0	0	0	11	529	0	529	0	0	0	0	
C11362708	262	5	0	4	50	90	65.4	0	0	0.0	0	2	0.4	1	0	0	0.0	5	258	0	258	0	0	0	0	5	269	0	269	0	0	0	0	5	263	0	263	0	0	0	0	5	266	0	266	0	0	0	0	5	262	0	262	0	0	0	0	39	274	0	274	0	0	0	0	35	258	0	258	0	0	0	0	5	263	0	263	0	0	0	0	5	259	0	259	0	0	0	0	5	269	0	269	0	0	0	0	
C11362709	525	5	0	7	96	168	119.6	0	0	0.0	0	1	0.4	2	0	0	0.0	12	509	0	509	0	0	0	0	12	543	0	543	0	0	0	0	11	527	0	527	0	0	0	0	10	523	0	523	0	0	0	0	11	534	0	534	0	0	0	0	72	531	0	531	0	0	0	0	71	521	0	521	0	0	0	0	10	529	0	529	0	0	0	0	11	523	0	523	0	0	0	0	11	535	0	535	0	0	0	0	
C11362710	436	5	0	7	78	131	99.4	0	0	0.0	0	1	0.4	2	0	0	0.0	8	427	0	427	0	0	0	0	9	454	0	454	0	0	0	0	8	445	0	445	0	0	0	0	8	427	0	427	0	0	0	0	9	439	0	439	0	0	0	0	72	456	0	456	0	0	0	0	65	427	0	427	0	0	0	0	9	434	0	434	0	0	0	0	8	429	0	429	0	0	0	0	9	444	0	444	0	0	0	0	
C11362711	454	5	0	7	68	119	97.4	0	0	0.0	0	1	0.4	2	0	0	0.0	10	440	0	440	0	0	0	0	10	458	0	458	0	0	0	0	10	448	0	448	0	0	0	0	10	448	0	448	0	0	0	0	9	451	0	451	0	0	0	0	88	458	0	458	0	0	0	0	65	440	0	440	0	0	0	0	9	443	0	443	0	0	0	0	10	440	0	440	0	0	0	0	10	449	0	449	0	0	0	0	
C11362712	555	5	0	7	98	160	114.0	0	0	0.0	0	2	0.6	2	0	0	0.0	11	548	0	548	0	0	0	0	11	559	0	559	0	0	0	0	11	556	0	556	0	0	0	0	11	552	0	552	0	0	0	0	11	555	0	555	0	0	0	0	85	560	0	560	0	0	0	0	80	550	0	550	0	0	0	0	11	554	0	554	0	0	0	0	11	552	0	552	0	0	0	0	12	558	0	558	0	0	0	0	
C11362713	367	5	0	6	49	96	70.2	0	0	0.0	0	2	0.4	1	0	0	0.0	6	357	0	357	0	0	0	0	6	372	0	372	0	0	0	0	7	363	0	363	0	0	0	0	6	358	0	358	0	0	0	0	6	364	0	364	0	0	0	0	43	374	0	374	0	0	0	0	41	357	0	357	0	0	0	0	6	361	0	361	0	0	0	0	6	358	0	358	0	0	0	0	6	366	0	366	0	0	0	0	
C11362714	536	5	0	9	85	142	114.2	0	0	0.0	0	1	0.4	2	0	0	0.0	9	510	0	510	0	0	0	0	11	563	0	563	0	0	0	0	9	528	0	528	0	0	0	0	9	552	0	552	0	0	0	0	9	549	0	549	0	0	0	0	66	571	0	571	0	0	0	0	62	510	0	510	0	0	0	0	10	543	0	543	0	0	0	0	9	540	0	540	0	0	0	0	9	563	0	563	0	0	0	0	
C11362715	520	5	0	7	93	137	113.0	0	0	0.0	0	1	0.4	2	0	0	0.0	11	495	0	495	0	0	0	0	11	527	0	527	0	0	0	0	10	512	0	512	0	0	0	0	10	508	0	508	0	0	0	0	10	517	0	517	0	0	0	0	77	517	0	517	0	0	0	0	78	501	0	501	0	0	0	0	10	513	0	513	0	0	0	0	11	508	0	508	0	0	0	0	10	517	0	517	0	0	0	0	
C11362716	259	5	5	4	50	74	64.6	5	5	5.0	0	0	0.0	0	6	24	11.36	26	398	0	404	5	4	128	73.0	15	401	0	407	5	4	126	73.6	16	420	0	426	5	3	124	73.6	16	424	0	430	5	2	124	74.4	17	451	0	458	7	4	111	57.0	24	500	0	508	8	3	130	56.375	19	395	0	401	5	4	127	72.4	16	423	0	429	5	3	124	74.2	23	419	0	425	5	2	124	73.4	17	433	0	439	5	2	127	76.2	
C11362728	272	5	5	4	45	79	67.8	5	5	5.0	0	1	0.2	1	5	21	11.04	28	439	0	443	4	59	70	67.25	17	475	0	479	4	70	75	73.75	15	440	0	444	4	59	70	67.25	15	452	0	456	4	60	74	70.5	16	462	0	466	4	62	75	70.25	22	464	0	468	4	60	76	72.0	20	445	0	449	4	64	70	68.5	16	450	0	454	4	62	74	70.0	15	440	0	444	4	59	70	67.25	15	457	0	461	4	60	74	70.5	
C11362729	264	5	5	4	52	73	65.8	5	5	5.0	0	1	0.2	1	5	19	10.52	19	281	0	284	2	111	118	114.5	11	302	0	305	2	114	125	119.5	19	524	0	530	6	27	111	75.0	18	516	0	522	6	27	111	74.0	13	356	0	360	4	65	86	73.25	15	298	0	301	2	114	121	117.5	25	525	0	531	6	26	118	76.0	18	521	0	527	6	27	111	74.5	19	510	0	516	6	27	108	73.0	19	525	0	531	6	27	111	75.0	
C11362737	306	5	5	6	52	81	71.6	5	5	5.0	0	1	0.4	2	3	20	9.72	20	559	0	565	6	35	69	46.333333333333336	20	577	0	583	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	70	46.666666666666664	19	592	0	598	6	35	72	47.333333333333336	25	571	0	577	6	35	72	47.333333333333336	23	563	0	569	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	71	47.0	
C11362741	295	5	5	5	58	86	73.8	5	5	5.0	0	1	0.2	1	5	36	12.44	36	870	0	878	4	73	316	193.25	42	1029	0	1041	10	4	179	93.1	34	866	0	874	4	75	312	192.75	36	870	0	878	4	76	312	193.5	36	899	0	909	9	2	174	89.66666666666667	52	1041	0	1053	10	9	179	94.5	49	970	0	982	10	13	163	87.6	41	1035	0	1047	8	5	186	117.5	35	870	0	878	4	76	312	193.5	35	886	0	894	4	77	319	197.5	
C11362752	282	5	5	5	57	93	70.0	5	5	5.0	0	1	0.2	1	5	29	11.24	26	541	0	551	6	34	118	81.33333333333333	26	581	0	591	6	34	127	85.33333333333333	25	627	0	637	6	21	150	92.0	23	612	0	622	6	19	145	89.66666666666667	24	625	0	635	7	2	171	79.85714285714286	30	611	0	621	6	16	150	92.0	30	572	0	582	6	23	134	86.0	25	619	0	629	6	19	149	91.0	23	612	0	622	6	19	145	89.66666666666667	27	629	0	639	6	19	150	92.33333333333333	
C11362759	282	5	5	6	57	84	72.6	5	5	5.0	0	0	0.0	0	4	30	12.0	22	401	0	408	3	9	261	107.33333333333333	15	411	0	418	4	2	259	82.25	16	420	0	427	3	10	271	112.33333333333333	16	417	0	424	3	10	271	111.33333333333333	15	415	0	422	4	4	262	83.0	16	368	0	375	3	4	225	95.0	20	417	0	424	3	9	274	111.66666666666667	16	423	0	430	3	10	271	113.33333333333333	15	417	0	424	3	10	271	111.33333333333333	16	423	0	430	3	10	271	113.33333333333333	
C11362766	265	5	5	4	46	84	66.2	5	5	5.0	0	0	0.0	0	5	25	11.32	14	270	0	273	2	92	137	114.5	15	405	0	410	5	10	169	72.6	15	381	0	386	5	15	150	68.0	15	392	0	397	5	14	152	68.4	17	440	0	447	7	4	149	55.42857142857143	21	416	0	421	5	10	170	73.2	14	282	0	285	2	94	139	116.5	16	421	0	426	5	15	153	68.6	15	392	0	397	5	14	152	68.4	15	400	0	405	5	14	156	70.0	
C11362769	264	5	5	4	56	78	65.4	5	5	5.0	0	0	0.0	0	6	26	11.76	36	538	0	550	10	2	95	50.2	25	640	0	652	10	9	133	60.4	23	565	0	577	10	3	100	52.8	22	563	0	573	8	12	99	61.5	23	588	0	599	10	2	104	53.9	27	507	0	516	8	2	107	60.375	31	544	0	554	8	16	98	60.75	22	546	0	556	8	12	100	61.25	22	563	0	573	8	12	99	61.5	24	625	0	637	10	12	108	58.8	
C11362770	256	5	5	4	53	89	67.6	5	5	5.0	0	2	0.4	1	7	19	10.88	32	662	0	669	5	3	229	118.2	23	665	0	672	5	3	231	118.8	23	691	0	698	5	6	232	124.2	25	685	0	692	5	4	236	122.6	24	682	0	689	6	3	233	102.0	28	662	0	669	5	3	233	119.0	30	678	0	685	5	6	236	121.2	24	712	0	719	5	12	239	128.2	23	678	0	685	5	6	232	121.6	23	683	0	690	5	6	234	122.4	
C11363123	258	5	10	4	53	78	65.0	10	10	10.0	0	0	0.0	0	2	16	5.84	28	500	0	507	7	21	159	52.285714285714285	25	555	0	562	7	29	79	42.57142857142857	21	509	0	516	5	49	86	63.6	18	424	0	429	5	9	96	47.2	15	373	0	379	5	24	79	49.6	16	351	0	356	5	28	80	45.2	25	545	0	552	7	4	191	55.142857142857146	18	448	0	454	5	22	77	51.4	18	417	0	422	5	9	76	43.2	17	427	0	432	5	9	79	44.6	
C11363207	259	5	10	4	59	68	63.2	10	10	10.0	0	0	0.0	0	0	14	5.9	21	274	0	277	2	10	216	113.0	13	282	0	285	3	4	215	79.33333333333333	13	297	0	300	3	7	230	82.33333333333333	13	296	0	299	3	8	229	82.0	12	285	0	288	3	2	218	79.33333333333333	14	285	0	288	2	19	219	119.0	13	263	0	266	3	4	204	74.0	13	297	0	300	3	8	230	82.33333333333333	12	277	0	280	3	4	216	76.66666666666667	12	279	0	282	3	4	218	77.33333333333333	
C11363405	254	5	10	4	51	87	68.2	10	10	10.0	0	0	0.0	0	1	15	6.14	13	335	0	341	3	49	137	103.0	11	314	0	319	3	60	169	96.66666666666667	14	389	0	395	3	59	167	121.0	14	362	0	368	3	55	155	112.66666666666667	17	459	0	467	6	2	222	72.5	14	338	0	344	3	51	140	104.66666666666667	13	300	0	305	3	55	155	91.33333333333333	14	380	0	386	3	61	167	118.66666666666667	14	366	0	372	3	55	155	114.0	14	368	0	374	3	56	156	114.66666666666667	
C11363513	248	5	10	4	56	70	63.2	10	10	10.0	0	0	0.0	0	2	17	5.84	28	448	0	453	5	57	183	82.2	29	747	0	755	8	57	205	75.5	29	733	0	741	8	57	189	73.5	29	737	0	745	8	57	191	73.75	24	615	0	622	7	57	199	77.28571428571429	28	614	0	621	7	57	203	77.85714285714286	27	605	0	612	7	57	187	75.57142857142857	28	731	0	739	8	57	186	73.125	18	446	0	451	5	57	181	81.8	24	609	0	616	7	57	192	76.28571428571429	
C11363565	259	5	10	4	51	83	65.0	10	10	10.0	0	0	0.0	0	2	18	6.08	22	333	0	338	5	37	153	62.0	30	614	0	623	9	37	201	58.55555555555556	14	345	0	350	5	37	155	63.4	16	339	0	344	5	37	154	63.2	15	355	0	360	5	37	170	66.0	26	602	0	611	9	37	197	57.666666666666664	16	336	0	341	5	37	152	61.6	14	343	0	348	5	37	155	63.0	13	333	0	338	5	37	151	62.0	16	342	0	347	5	37	157	63.8	
C11363769	257	5	10	4	51	75	64.6	10	10	10.0	0	1	0.2	1	1	17	5.84	30	448	0	452	4	52	52	52.0	20	475	0	479	4	52	52	52.0	19	464	0	468	4	52	52	52.0	19	464	0	468	4	52	52	52.0	19	456	0	460	4	52	52	52.0	20	452	0	456	4	52	52	52.0	21	460	0	464	4	52	52	52.0	19	466	0	470	4	52	52	52.0	20	465	0	469	4	52	52	52.0	19	469	0	473	4	52	52	52.0	
C11363871	279	5	10	5	52	87	68.6	10	10	10.0	0	1	0.2	1	0	20	6.18	40	574	0	582	2	221	230	225.5	31	609	0	617	2	222	249	235.5	25	621	0	629	2	222	261	241.5	25	617	0	625	2	221	260	240.5	24	604	0	612	3	11	240	157.33333333333334	31	665	0	673	2	224	290	257.0	27	574	0	582	2	221	230	225.5	25	620	0	628	2	222	261	241.5	25	617	0	625	2	221	260	240.5	25	622	0	630	2	222	261	241.5	
C11363881	282	5	10	5	56	95	71.2	10	10	10.0	0	0	0.0	0	2	45	6.68	47	850	0	861	5	6	277	165.8	83	1864	0	1891	17	6	256	106.82352941176471	39	892	0	903	6	4	286	145.0	19	440	0	445	2	71	344	207.5	38	904	0	915	7	4	283	126.0	44	909	0	920	5	6	292	176.8	42	857	0	868	5	6	279	167.0	38	888	0	899	6	4	284	144.33333333333334	37	880	0	891	6	4	282	143.0	39	900	0	911	6	4	290	146.33333333333334	
C11364045	258	5	10	4	50	80	68.6	10	10	10.0	0	1	0.2	1	0	19	5.82	36	616	0	620	4	112	112	112.0	29	638	0	642	4	115	115	115.0	23	637	0	641	4	112	112	112.0	26	644	0	648	4	114	114	114.0	22	624	0	628	4	113	115	114.0	26	638	0	642	4	115	115	115.0	24	616	0	620	4	112	112	112.0	23	642	0	646	4	112	114	113.0	22	636	0	640	4	112	112	112.0	23	646	0	650	4	114	114	114.0	
C11364139	255	5	10	4	57	80	67.4	10	10	10.0	0	0	0.0	0	0	15	6.24	47	735	0	747	7	18	172	95.71428571428571	29	771	0	783	7	18	182	100.85714285714286	30	781	0	793	7	17	186	101.42857142857143	30	765	0	777	7	17	180	99.14285714285714	29	781	0	793	9	5	176	79.77777777777777	35	778	0	790	8	7	175	89.125	33	759	0	771	8	8	176	86.75	30	770	0	782	8	2	178	87.375	32	777	0	789	7	17	186	100.85714285714286	31	793	0	805	7	17	190	103.14285714285714	
C11365604	264	5	15	4	49	79	64.0	15	15	15.0	0	0	0.0	0	0	14	4.066666666666666	22	447	0	456	9	3	68	30.88888888888889	21	450	0	459	9	3	68	30.88888888888889	620	455	0	464	7	17	68	40.0	22	457	0	466	7	16	68	40.285714285714285	22	466	0	475	9	3	68	31.88888888888889	22	447	0	456	9	3	68	30.88888888888889	74	462	0	471	7	18	68	40.857142857142854	21	451	0	460	7	15	68	39.57142857142857	20	451	0	460	7	16	68	39.42857142857143	21	451	0	460	7	16	68	39.42857142857143	
C11381244	255	5	15	4	54	91	64.2	15	15	15.0	0	0	0.0	0	1	19	4.04	15	339	0	344	3	12	196	109.33333333333333	20	430	0	437	3	4	299	139.33333333333334	23	491	0	498	3	9	330	157.33333333333334	24	494	0	501	3	8	332	158.0	17	355	0	360	3	8	207	113.33333333333333	22	443	0	450	3	8	307	144.0	24	493	0	500	3	16	330	159.33333333333334	24	507	0	514	3	9	338	162.66666666666666	23	494	0	501	3	8	332	158.0	24	494	0	501	3	8	332	158.0	
C11387360	259	5	15	4	54	86	66.2	15	15	15.0	0	0	0.0	0	1	15	4.213333333333333	16	348	0	353	5	9	52	26.2	26	361	0	366	5	9	53	26.6	17	370	0	375	5	9	56	27.8	16	347	0	352	5	9	53	26.6	16	352	0	357	5	9	59	27.6	17	352	0	357	5	9	53	26.6	16	345	0	350	5	9	52	26.2	16	369	0	374	5	9	59	29.0	18	375	0	380	5	9	59	29.0	17	378	0	383	5	9	59	29.0	
C11393386	286	5	15	5	58	75	68.4	15	15	15.0	0	1	0.2	1	0	21	4.293333333333333	19	397	0	402	4	60	173	88.25	20	405	0	410	4	60	175	88.75	20	410	0	415	4	60	177	89.25	22	445	0	450	4	60	198	94.5	33	444	0	449	5	4	191	75.0	23	438	0	443	4	60	191	92.75	21	410	0	415	4	60	185	91.25	20	415	0	420	4	60	181	90.25	22	441	0	446	4	60	194	93.5	21	445	0	450	4	60	196	94.0	
C114	101	5	7	8	1	30	16.6	7	7	7.0	0	1	0.2	1	0	16	1.9142857142857144	1164	48697	0	53894	1146	2	147	42.473821989528794	45	601	0	601	0	0	0	0	1276	56446	0	62990	1620	2	151	34.82962962962963	32	501	0	501	0	0	0	0	37	601	0	601	0	0	0	0	591	601	0	601	0	0	0	0	653	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C11405359	254	5	15	4	56	80	66.4	15	15	15.0	0	0	0.0	0	0	14	4.2	34	809	0	822	7	64	186	113.0	42	958	0	974	11	5	143	85.45454545454545	40	948	0	964	9	81	147	103.33333333333333	50	1159	0	1179	12	11	292	94.0	34	772	0	783	9	2	148	83.77777777777777	29	634	0	643	7	4	181	88.0	31	648	0	657	7	5	182	90.0	35	820	0	833	8	8	186	100.25	49	1159	0	1179	12	11	292	94.0	50	1162	0	1182	12	10	293	94.25	
C11421447	263	5	15	4	61	70	64.2	15	15	15.0	0	0	0.0	0	0	15	3.96	15	303	0	310	5	5	171	51.6	14	309	0	316	5	5	178	52.8	14	305	0	312	5	5	171	52.0	15	308	0	315	5	4	173	52.4	14	299	0	306	6	2	172	42.666666666666664	15	310	0	317	5	5	173	53.0	14	286	0	292	5	5	173	48.2	16	347	0	355	6	3	172	50.666666666666664	14	304	0	311	5	4	169	51.6	15	310	0	317	5	4	173	52.8	
C11422335	259	5	15	4	50	77	63.2	15	15	15.0	0	0	0.0	0	0	12	4.08	16	316	0	320	3	32	191	90.33333333333333	25	526	0	533	4	35	191	120.25	15	309	0	313	3	31	196	88.0	15	310	0	314	3	32	196	88.33333333333333	17	355	0	360	5	32	92	62.0	15	308	0	312	3	35	191	87.66666666666667	19	375	0	379	2	37	245	141.0	15	312	0	316	3	31	198	89.0	15	309	0	313	3	31	196	88.0	15	314	0	318	3	32	198	89.66666666666667	
C11429254	256	5	15	4	57	74	65.0	15	15	15.0	0	0	0.0	0	0	15	4.066666666666666	17	372	0	377	2	2	356	179.0	17	390	0	395	3	3	366	125.0	18	380	0	385	2	3	362	182.5	17	377	0	382	2	3	359	181.0	18	405	0	410	2	10	378	194.0	18	396	0	401	2	13	369	191.0	17	365	0	370	1	351	351	351.0	17	377	0	382	2	3	359	181.0	18	377	0	382	2	3	359	181.0	17	382	0	387	2	3	364	183.5	
C11441074	261	5	15	4	58	75	66.4	15	15	15.0	0	0	0.0	0	0	14	4.1066666666666665	18	408	0	415	3	107	174	129.33333333333334	18	408	0	415	3	107	174	129.33333333333334	18	415	0	422	3	110	174	131.33333333333334	19	432	0	439	4	3	184	102.75	20	441	0	448	4	3	187	105.0	19	408	0	415	3	107	174	129.33333333333334	22	443	0	450	3	120	180	140.0	19	421	0	428	3	110	179	133.33333333333334	19	418	0	425	3	112	173	132.33333333333334	19	438	0	445	4	3	190	104.25	
C11444018	253	5	15	4	55	75	66.2	15	15	15.0	0	1	0.2	1	0	15	4.066666666666666	27	613	0	620	6	23	162	95.5	26	635	0	642	6	20	167	98.0	28	630	0	637	6	17	167	96.66666666666667	26	639	0	646	6	16	166	98.16666666666667	26	628	0	635	7	3	167	83.0	28	642	0	649	6	15	168	98.5	28	620	0	627	6	17	163	95.66666666666667	26	632	0	639	6	26	166	97.83333333333333	27	633	0	640	6	20	166	97.16666666666667	26	642	0	649	6	16	167	98.66666666666667	
C11444019	811	5	0	15	131	233	184.2	0	0	0.0	0	1	0.6	3	0	0	0.0	20	808	0	808	0	0	0	0	40	821	0	821	0	0	0	0	21	816	0	816	0	0	0	0	21	814	0	814	0	0	0	0	22	820	0	820	0	0	0	0	175	818	0	818	0	0	0	0	172	816	0	816	0	0	0	0	21	815	0	815	0	0	0	0	21	808	0	808	0	0	0	0	21	816	0	816	0	0	0	0	
C11444020	441	5	0	9	75	115	101.8	0	0	0.0	0	1	0.4	2	0	0	0.0	9	439	0	439	0	0	0	0	19	458	0	458	0	0	0	0	10	444	0	444	0	0	0	0	9	441	0	441	0	0	0	0	9	452	0	452	0	0	0	0	68	456	0	456	0	0	0	0	71	439	0	439	0	0	0	0	10	451	0	451	0	0	0	0	9	441	0	441	0	0	0	0	9	456	0	456	0	0	0	0	
C11444021	289	5	0	5	50	79	70.8	0	0	0.0	0	2	0.4	1	0	0	0.0	5	277	0	277	0	0	0	0	8	304	0	304	0	0	0	0	6	294	0	294	0	0	0	0	6	292	0	292	0	0	0	0	6	292	0	292	0	0	0	0	43	306	0	306	0	0	0	0	41	277	0	277	0	0	0	0	6	293	0	293	0	0	0	0	6	287	0	287	0	0	0	0	6	298	0	298	0	0	0	0	
C11444022	537	5	0	9	94	205	125.2	0	0	0.0	0	5	1.0	1	0	0	0.0	11	522	0	522	0	0	0	0	14	539	0	539	0	0	0	0	10	524	0	524	0	0	0	0	10	526	0	526	0	0	0	0	10	534	0	534	0	0	0	0	70	546	0	546	0	0	0	0	81	522	0	522	0	0	0	0	10	531	0	531	0	0	0	0	10	522	0	522	0	0	0	0	10	534	0	534	0	0	0	0	
C11444023	966	5	0	15	86	325	145.8	0	0	0.0	0	11	2.2	1	0	0	0.0	18	946	0	946	0	0	0	0	31	1000	0	1000	0	0	0	0	16	959	0	959	0	0	0	0	16	971	0	971	0	0	0	0	17	989	0	989	0	0	0	0	103	1018	0	1018	0	0	0	0	91	950	0	950	0	0	0	0	17	984	0	984	0	0	0	0	17	971	0	971	0	0	0	0	17	989	0	989	0	0	0	0	
C11444024	636	5	0	11	108	160	135.8	0	0	0.0	0	1	0.4	2	0	0	0.0	16	609	0	609	0	0	0	0	33	652	0	652	0	0	0	0	15	647	0	647	0	0	0	0	14	622	0	622	0	0	0	0	14	638	0	638	0	0	0	0	102	649	0	649	0	0	0	0	88	611	0	611	0	0	0	0	14	627	0	627	0	0	0	0	14	618	0	618	0	0	0	0	15	649	0	649	0	0	0	0	
C11444025	738	5	0	11	130	222	163.0	0	0	0.0	0	2	0.6	2	0	0	0.0	19	714	0	714	0	0	0	0	34	751	0	751	0	0	0	0	16	751	0	751	0	0	0	0	16	729	0	729	0	0	0	0	16	748	0	748	0	0	0	0	101	759	0	759	0	0	0	0	100	714	0	714	0	0	0	0	16	740	0	740	0	0	0	0	16	724	0	724	0	0	0	0	17	754	0	754	0	0	0	0	
C11444026	342	5	0	7	55	98	71.8	0	0	0.0	0	1	0.2	1	0	0	0.0	7	341	0	341	0	0	0	0	13	361	0	361	0	0	0	0	6	345	0	345	0	0	0	0	6	344	0	344	0	0	0	0	6	357	0	357	0	0	0	0	50	357	0	357	0	0	0	0	46	341	0	341	0	0	0	0	6	348	0	348	0	0	0	0	6	344	0	344	0	0	0	0	6	359	0	359	0	0	0	0	
C11444027	753	5	0	11	105	221	166.2	0	0	0.0	0	3	0.8	2	0	0	0.0	15	742	0	742	0	0	0	0	37	765	0	765	0	0	0	0	14	744	0	744	0	0	0	0	14	742	0	742	0	0	0	0	14	753	0	753	0	0	0	0	101	770	0	770	0	0	0	0	94	742	0	742	0	0	0	0	14	747	0	747	0	0	0	0	14	742	0	742	0	0	0	0	15	752	0	752	0	0	0	0	
C11444028	330	5	0	5	54	116	71.4	0	0	0.0	0	2	0.4	1	0	0	0.0	7	323	0	323	0	0	0	0	7	333	0	333	0	0	0	0	6	329	0	329	0	0	0	0	6	325	0	325	0	0	0	0	6	329	0	329	0	0	0	0	40	337	0	337	0	0	0	0	42	323	0	323	0	0	0	0	6	330	0	330	0	0	0	0	6	325	0	325	0	0	0	0	6	332	0	332	0	0	0	0	
C11444030	275	5	5	5	55	74	69.2	5	5	5.0	0	1	0.2	1	5	22	11.16	11	292	0	296	4	33	104	57.0	28	469	0	476	6	19	109	67.66666666666667	19	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	26	665	0	675	9	2	132	67.0	13	292	0	296	4	31	104	57.25	28	627	0	637	8	31	119	70.625	17	470	0	477	7	2	102	58.285714285714285	19	472	0	479	6	30	106	68.33333333333333	17	477	0	484	6	30	107	69.0	
C11444033	279	5	5	5	58	77	67.0	5	5	5.0	0	0	0.0	0	6	22	11.64	13	311	0	315	4	3	53	35.0	21	367	0	372	4	43	62	48.5	16	397	0	402	4	42	61	47.5	15	377	0	382	4	37	53	43.5	20	441	0	446	4	39	58	45.5	17	342	0	347	4	30	56	43.0	18	352	0	356	4	7	53	36.0	15	378	0	383	4	32	58	43.5	17	377	0	382	4	37	53	43.5	16	380	0	385	4	35	58	44.25	
C11444043	270	5	5	5	48	79	66.6	5	5	5.0	0	1	0.2	1	3	24	11.28	20	513	0	519	5	41	188	90.8	22	550	0	556	5	41	204	97.2	27	671	0	679	5	64	197	122.0	22	552	0	558	5	53	196	98.2	31	791	0	799	8	3	194	91.625	27	552	0	558	6	4	201	82.33333333333333	26	512	0	518	6	9	188	77.0	23	560	0	566	5	53	197	100.0	23	553	0	559	5	53	193	98.6	23	569	0	575	5	53	200	101.4	
C11444046	286	5	5	5	55	100	72.4	5	5	5.0	0	0	0.0	0	5	28	12.16	32	777	0	795	12	7	161	59.166666666666664	48	787	0	805	12	2	166	60.0	29	723	0	741	12	3	147	56.666666666666664	20	571	0	583	12	3	106	44.0	24	655	0	670	12	3	150	50.833333333333336	37	785	0	803	12	3	169	59.833333333333336	27	575	0	587	12	3	108	44.166666666666664	21	575	0	587	12	3	109	44.416666666666664	21	565	0	577	12	3	106	43.5	21	578	0	590	12	3	108	44.333333333333336	
C11444048	273	5	5	5	50	73	63.0	5	5	5.0	0	1	0.2	1	2	20	11.16	51	1127	0	1145	18	9	173	56.55555555555556	67	1190	0	1208	18	9	179	59.888888888888886	52	1219	0	1237	14	7	181	77.28571428571429	48	1167	0	1185	18	2	189	58.77777777777778	48	1180	0	1198	16	2	192	67.25	61	1197	0	1215	18	9	179	60.333333333333336	60	1140	0	1158	18	4	186	57.111111111111114	50	1196	0	1214	17	2	183	63.529411764705884	48	1161	0	1179	18	2	186	58.44444444444444	50	1223	0	1241	18	2	192	61.77777777777778	
C11444065	314	5	5	6	53	99	73.4	5	5	5.0	0	1	0.4	2	4	29	11.12	33	778	0	790	10	3	157	66.2	32	836	0	848	10	9	160	71.2	34	852	0	864	12	7	157	61.333333333333336	32	842	0	854	12	3	165	61.0	35	932	0	946	13	2	161	63.46153846153846	40	800	0	812	10	3	160	68.0	42	820	0	832	8	38	157	85.0	33	839	0	851	12	3	159	61.0	33	836	0	848	12	3	162	60.5	33	858	0	870	12	3	167	62.333333333333336	
C11444075	320	5	5	6	66	93	79.2	5	5	5.0	0	0	0.0	0	4	40	14.12	22	528	0	533	5	43	89	61.4	44	537	0	542	5	45	89	62.6	26	596	0	601	5	46	106	70.0	26	594	0	599	5	45	106	69.4	29	657	0	663	6	43	92	59.833333333333336	30	544	0	549	5	46	91	64.0	30	546	0	551	5	43	94	63.4	24	537	0	542	5	43	88	61.6	25	588	0	593	5	43	106	68.2	28	644	0	649	5	45	122	75.8	
C11444081	312	5	5	6	65	98	78.4	5	5	5.0	0	0	0.0	0	4	46	14.04	15	326	0	331	2	69	222	145.5	20	340	0	345	3	3	237	103.0	18	395	0	400	3	10	271	121.33333333333333	16	364	0	369	3	10	253	111.0	17	384	0	389	3	6	262	114.66666666666667	20	364	0	369	3	6	253	111.0	20	342	0	347	3	2	238	101.0	16	357	0	362	4	10	252	81.5	16	374	0	379	3	19	263	114.33333333333333	17	388	0	393	3	19	277	119.0	
C11444093	277	5	5	5	54	75	67.4	5	5	5.0	0	1	0.2	1	6	24	11.32	26	595	0	602	7	3	145	68.28571428571429	25	632	0	639	6	34	159	82.5	24	605	0	612	7	4	146	69.14285714285714	24	616	0	623	7	12	145	72.14285714285714	28	717	0	726	7	5	152	86.0	31	635	0	642	6	34	152	82.0	31	595	0	602	7	3	145	68.28571428571429	24	624	0	631	7	12	145	71.28571428571429	24	616	0	623	7	12	145	72.14285714285714	24	623	0	630	7	12	146	72.57142857142857	
C11444102	271	5	5	5	57	80	68.0	5	5	5.0	0	1	0.2	1	6	30	11.24	28	759	0	768	6	37	322	118.66666666666667	55	768	0	777	6	37	326	120.0	28	747	0	756	6	37	317	116.66666666666667	37	996	0	1010	11	23	179	84.9090909090909	35	957	0	970	13	3	177	69.92307692307692	34	746	0	755	6	37	319	116.5	35	748	0	757	6	37	318	116.5	31	790	0	800	8	37	154	92.875	29	761	0	770	6	37	323	119.33333333333333	28	764	0	773	6	37	324	119.66666666666667	
C11444182	277	5	10	5	63	79	68.0	10	10	10.0	0	1	0.2	1	1	17	6.18	36	526	0	537	6	20	131	81.0	25	541	0	552	6	20	134	83.16666666666667	23	523	0	534	6	20	132	80.33333333333333	19	462	0	471	7	6	125	60.285714285714285	18	476	0	486	9	2	115	49.22222222222222	22	503	0	514	6	20	117	77.0	22	507	0	518	7	3	122	66.57142857142857	20	476	0	486	7	5	124	62.142857142857146	18	472	0	481	6	20	127	70.83333333333333	19	472	0	481	7	6	127	61.57142857142857	
C11444275	296	5	10	6	69	74	70.8	10	10	10.0	0	0	0.0	0	1	23	6.5	31	504	0	512	8	19	109	49.25	26	561	0	569	8	19	113	51.75	33	753	0	763	10	19	127	48.6	24	528	0	536	8	19	119	51.75	23	543	0	551	8	19	137	54.375	29	562	0	570	8	19	114	52.0	26	524	0	532	8	19	115	50.75	32	702	0	712	10	19	119	46.3	23	522	0	530	8	19	119	51.75	32	703	0	713	10	19	121	47.2	
C11444349	270	5	10	5	62	79	67.0	10	10	10.0	0	0	0.0	0	1	14	5.96	17	340	0	346	6	7	105	51.0	19	438	0	446	8	4	113	50.625	14	349	0	355	4	65	114	78.75	23	552	0	562	6	48	166	77.0	23	583	0	593	9	2	174	54.666666666666664	22	480	0	488	5	18	175	77.6	16	346	0	352	4	62	110	78.0	14	348	0	354	5	2	111	63.0	14	337	0	343	4	62	109	76.0	19	471	0	479	5	20	169	76.2	
C11444459	267	5	10	5	63	77	67.0	10	10	10.0	0	0	0.0	0	1	15	6.14	22	367	0	374	5	22	147	60.6	17	380	0	387	5	22	148	61.6	16	374	0	381	5	22	152	61.2	17	391	0	398	5	22	162	62.4	17	396	0	403	6	2	170	54.666666666666664	17	354	0	360	5	22	129	57.0	19	402	0	409	5	22	171	66.6	15	368	0	375	5	22	149	60.0	16	366	0	373	5	22	149	59.8	16	368	0	375	5	22	150	60.0	
C11444525	275	5	10	5	54	76	66.6	10	10	10.0	0	1	0.2	1	1	17	6.16	55	782	0	794	12	6	184	62.25	51	1117	0	1135	16	3	191	67.5	33	780	0	792	12	7	183	62.25	33	783	0	795	12	9	183	62.5	37	889	0	904	13	4	198	64.3076923076923	37	795	0	807	10	3	188	75.8	39	795	0	807	10	2	188	76.2	36	888	0	904	14	5	188	61.142857142857146	32	783	0	795	12	9	183	62.5	48	1173	0	1192	13	29	188	87.61538461538461	
C11444590	304	5	10	6	64	90	73.4	10	10	10.0	0	0	0.0	0	2	26	6.98	78	1102	0	1114	4	2	519	257.5	51	1136	0	1148	3	5	540	353.0	52	1165	0	1177	4	10	552	272.75	51	1157	0	1169	3	5	568	358.3333333333333	51	1172	0	1184	6	5	555	182.5	59	1168	0	1180	4	4	541	272.5	59	1185	0	1197	3	3	571	365.6666666666667	76	1160	0	1172	5	6	555	216.6	52	1160	0	1172	4	10	550	271.75	51	1165	0	1177	4	10	552	272.75	
C11444735	270	5	10	5	49	99	67.2	10	10	10.0	0	0	0.0	0	0	20	6.04	45	702	0	716	13	20	165	48.61538461538461	23	522	0	532	9	20	120	55.111111111111114	30	755	0	770	14	20	170	52.07142857142857	25	609	0	621	11	20	138	53.0	27	681	0	695	14	20	153	47.0	30	687	0	701	13	20	160	47.84615384615385	28	597	0	609	11	20	130	51.72727272727273	25	645	0	658	12	20	140	51.583333333333336	25	609	0	621	11	20	138	53.0	29	727	0	742	14	20	156	50.07142857142857	
C11444823	273	5	10	5	57	75	67.4	10	10	10.0	0	1	0.2	1	2	18	6.26	93	1912	0	1940	14	3	409	127.35714285714286	76	1686	0	1710	11	18	417	145.9090909090909	69	1668	0	1692	11	13	414	143.8181818181818	73	1768	0	1796	14	12	416	119.5	71	1726	0	1750	16	2	444	102.75	92	1971	0	1999	13	6	413	140.23076923076923	82	1738	0	1762	11	10	452	149.0909090909091	70	1668	0	1692	14	2	418	113.21428571428571	67	1631	0	1655	11	12	409	140.72727272727272	73	1750	0	1778	14	12	413	118.07142857142857	
C11444853	269	5	10	5	62	75	70.2	10	10	10.0	0	0	0.0	0	1	18	6.68	36	722	0	734	6	39	256	118.16666666666667	34	754	0	766	7	6	258	105.42857142857143	36	873	0	888	10	6	190	85.4	35	849	0	864	10	2	180	83.0	44	1082	0	1102	17	2	185	62.470588235294116	41	901	0	916	10	3	195	86.2	35	735	0	747	7	8	251	102.71428571428571	36	866	0	881	11	2	181	76.9090909090909	35	849	0	864	10	2	180	83.0	36	854	0	869	10	2	182	83.4	
C11444861	264	5	10	5	57	76	67.8	10	10	10.0	0	0	0.0	0	1	18	6.22	50	768	0	773	4	98	387	170.25	42	980	0	988	8	6	230	110.0	26	663	0	668	4	100	335	158.75	25	626	0	631	4	93	319	149.5	26	651	0	656	5	2	323	125.2	61	797	0	802	4	98	418	178.0	36	766	0	771	4	100	390	172.5	26	649	0	654	4	94	330	155.25	26	626	0	631	4	93	319	149.5	26	631	0	636	4	93	324	150.75	
C11446281	275	5	15	5	64	74	68.0	15	15	15.0	0	1	0.2	1	1	14	4.1466666666666665	43	584	0	592	8	27	296	60.625	26	601	0	609	8	27	309	62.25	26	623	0	631	8	27	325	64.25	24	580	0	588	8	27	293	60.25	25	612	0	620	8	27	324	64.125	26	564	0	572	8	27	283	59.0	28	597	0	605	8	27	308	62.125	25	607	0	615	8	27	303	61.5	26	580	0	588	8	27	293	60.25	25	583	0	591	8	27	296	60.625	
C11451584	270	5	15	5	50	87	67.0	15	15	15.0	0	1	0.2	1	0	19	4.1466666666666665	60	1091	0	1112	15	10	132	67.26666666666667	56	1095	0	1116	15	10	132	67.26666666666667	48	1102	0	1123	15	11	137	69.0	35	792	0	805	7	19	184	104.0	34	818	0	832	9	14	185	83.44444444444444	35	785	0	799	10	13	141	72.8	39	813	0	826	7	14	184	104.42857142857143	42	928	0	944	11	12	154	78.54545454545455	34	792	0	805	7	19	184	104.0	34	802	0	815	7	19	186	105.28571428571429	
C11456016	274	5	15	5	56	77	67.8	15	15	15.0	0	1	0.2	1	0	13	4.2	42	968	0	985	17	13	128	50.76470588235294	67	1044	0	1061	17	13	131	54.529411764705884	56	1239	0	1261	20	2	137	56.45	46	1028	0	1045	17	13	136	54.529411764705884	43	995	0	1012	17	13	131	52.23529411764706	46	991	0	1008	17	13	131	51.470588235294116	49	984	0	1001	17	13	140	51.705882352941174	48	1050	0	1068	17	13	134	55.470588235294116	51	1208	0	1230	18	13	135	61.22222222222222	43	1022	0	1039	17	13	139	53.588235294117645	
C11456569	267	5	15	5	60	75	66.6	15	15	15.0	0	1	0.2	1	0	16	4.12	25	553	0	562	7	22	137	73.28571428571429	25	573	0	582	8	2	139	66.125	30	655	0	668	7	20	191	87.57142857142857	29	661	0	674	7	20	191	88.14285714285714	27	617	0	628	9	2	191	64.22222222222223	31	623	0	634	8	22	166	72.5	34	710	0	724	9	27	168	74.22222222222223	30	664	0	677	8	3	191	77.5	29	661	0	674	7	20	191	88.14285714285714	29	670	0	683	7	20	191	89.42857142857143	
C11456846	266	5	15	5	59	77	66.6	15	15	15.0	0	0	0.0	0	0	15	4.1866666666666665	30	463	0	469	5	9	116	80.2	21	469	0	475	5	10	120	81.2	22	471	0	477	5	4	125	81.0	21	458	0	464	5	5	115	79.2	21	463	0	469	5	9	118	80.6	32	659	0	668	7	9	113	85.14285714285714	22	461	0	467	5	8	118	80.4	21	455	0	461	5	9	112	79.4	20	457	0	463	6	2	112	66.33333333333333	30	661	0	670	7	8	115	85.85714285714286	
C11458034	269	5	15	5	53	81	66.4	15	15	15.0	0	0	0.0	0	1	19	4.226666666666667	31	652	0	664	9	20	87	54.55555555555556	32	689	0	701	9	16	93	57.888888888888886	28	578	0	587	9	16	83	44.666666666666664	30	617	0	629	9	8	106	50.333333333333336	29	627	0	638	10	2	108	44.4	28	569	0	578	8	24	81	49.375	27	533	0	542	9	13	74	41.666666666666664	28	591	0	602	9	16	83	47.55555555555556	27	576	0	585	9	17	83	44.666666666666664	31	635	0	647	9	8	108	51.0	
C11458795	273	5	15	5	51	92	67.8	15	15	15.0	0	1	0.2	1	0	14	4.1066666666666665	29	594	0	597	3	150	189	176.0	66	1469	0	1473	4	192	334	227.5	64	1384	0	1388	4	191	328	225.25	63	1405	0	1409	4	195	331	229.0	64	1459	0	1463	4	189	333	226.25	46	963	0	966	3	192	331	238.33333333333334	45	919	0	923	4	153	191	181.5	64	1386	0	1390	4	191	328	225.75	27	606	0	609	3	153	192	179.0	62	1405	0	1409	4	195	331	229.0	
C11461096	264	5	15	5	59	74	66.2	15	15	15.0	0	0	0.0	0	0	13	4.253333333333333	42	539	0	551	8	3	203	65.25	23	509	0	520	8	2	172	61.5	45	948	0	971	15	2	161	62.6	17	371	0	379	5	2	284	72.4	23	517	0	528	9	2	174	55.55555555555556	25	505	0	516	8	4	174	62.0	27	530	0	542	7	2	205	73.28571428571429	21	454	0	464	9	2	170	49.44444444444444	37	804	0	823	9	2	284	88.33333333333333	19	409	0	418	6	2	284	66.66666666666667	
C11464406	278	5	15	5	60	70	66.6	15	15	15.0	0	1	0.2	1	0	15	3.9466666666666668	17	330	0	333	2	92	176	134.0	17	380	0	384	2	136	180	158.0	16	345	0	348	2	98	185	141.5	15	345	0	348	2	98	185	141.5	15	342	0	345	2	97	183	140.0	23	483	0	486	2	24	322	173.0	17	343	0	346	2	97	184	140.5	15	347	0	350	2	98	186	142.0	16	345	0	348	2	98	185	141.5	21	494	0	497	2	30	327	178.5	
C11466317	263	5	15	5	57	76	67.2	15	15	15.0	0	0	0.0	0	0	14	4.266666666666667	33	665	0	677	8	10	155	81.25	32	695	0	707	8	18	176	85.375	39	873	0	891	14	6	240	61.285714285714285	40	894	0	912	14	5	252	62.785714285714285	40	860	0	878	15	2	238	56.6	37	787	0	803	12	2	208	64.33333333333333	34	704	0	716	8	16	178	86.125	32	716	0	728	8	16	170	87.625	39	890	0	908	14	5	252	62.5	40	910	0	928	14	5	257	63.92857142857143	
C115	501	60	0	0	7	19	12.233333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	37	601	0	601	0	0	0	0	45	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	611	601	0	601	0	0	0	0	557	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C116	315	10	7	11	11	64	29.8	7	7	7.0	0	1	0.1	1	0	24	3.8142857142857145	42	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	46	601	0	601	0	0	0	0	581	601	0	601	0	0	0	0	560	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	

C11694	104	5	15	8	10	23	15.8	12	15	13.6	0	0	0.0	0	0	8	1.1323529411764706	100	4996	200	5726	494	2	134	10.107287449392713	98	4996	200	5726	414	2	136	12.060386473429952	74	4138	0	4708	374	2	124	11.056149732620321	74	4154	0	4724	374	2	126	11.098930481283423	674	27022	31	30600	2204	2	240	12.25907441016334	95	4996	200	5726	494	2	134	10.107287449392713	276	12903	0	14640	1117	2	130	11.548791405550581	191	9593	0	10892	842	2	211	11.389548693586699	76	4154	0	4724	374	2	126	11.098930481283423	74	4172	0	4742	374	2	126	11.147058823529411	
C117	373	10	7	12	12	73	36.7	7	7	7.0	0	1	0.1	1	0	42	4.871428571428571	42	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	583	601	0	601	0	0	0	0	636	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C118	341	10	7	11	10	105	33.8	7	7	7.0	0	0	0.0	0	0	74	4.628571428571429	38	601	0	601	0	0	0	0	40	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	435	601	0	601	0	0	0	0	595	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	
C119	129	5	7	10	2	40	20.8	7	7	7.0	0	0	0.0	0	0	16	2.914285714285714	1102	38109	0	41752	1063	2	259	35.30103480714958	44	601	0	601	0	0	0	0	849	35300	0	38773	1053	2	259	33.058879392212724	30	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	515	601	0	601	0	0	0	0	593	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	
C11905	99	5	15	7	11	21	15.4	14	15	14.6	0	0	0.0	0	0	8	1.0547945205479452	498	19545	0	21069	535	4	170	36.08598130841121	443	19185	0	20709	535	4	158	35.42803738317757	23	1197	0	1309	30	2	146	39.13333333333333	24	1343	0	1455	35	2	164	37.74285714285714	1464	52485	0	57176	1488	2	323	34.956989247311824	420	19185	0	20709	535	4	158	35.42803738317757	25	1337	0	1453	30	4	161	43.8	32	1605	0	1748	48	2	154	32.979166666666664	25	1343	0	1455	35	2	164	37.74285714285714	24	1343	0	1455	35	2	164	37.74285714285714	
C12	363	10	2	16	1	57	27.7	2	2	2.0	0	1	0.2	2	0	40	9.35	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	24	501	0	501	0	0	0	0	6	101	0	101	0	0	0	0	6	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C120	501	60	0	0	6	22	12.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	36	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	555	601	0	601	0	0	0	0	615	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	37	601	0	601	0	0	0	0	
C121	651	6	0	0	152	186	163.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	44	651	0	651	0	0	0	0	45	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	775	651	0	651	0	0	0	0	566	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	
C122	651	6	0	0	152	178	163.5	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	38	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	763	651	0	651	0	0	0	0	699	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	
C123	651	6	0	0	143	176	159.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	35	501	0	501	0	0	0	0	46	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	713	651	0	651	0	0	0	0	783	651	0	651	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	44	651	0	651	0	0	0	0	
C124	651	6	0	0	132	180	161.0	0	0	0.0	0	0	0.0	0	0	0	0.0	46	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	44	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	710	651	0	651	0	0	0	0	784	651	0	651	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	44	651	0	651	0	0	0	0	
C125	206	5	5	0	52	74	58.2	5	5	5.0	0	0	0.0	0	3	15	9.48	6	202	0	203	1	35	35	35.0	34	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	612	651	0	651	0	0	0	0	809	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	44	651	0	651	0	0	0	0	
C126	267	10	6	15	2	51	20.7	4	6	5.2	0	0	0.0	0	0	50	3.9038461538461537	42	651	0	651	0	0	0	0	36	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	808	651	0	651	0	0	0	0	700	651	0	651	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	
C127	651	6	0	0	153	186	166.0	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	36	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	706	651	0	651	0	0	0	0	722	651	0	651	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	
C128	651	6	0	0	150	177	163.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	46	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	49	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	765	651	0	651	0	0	0	0	697	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	
C129	132	5	7	10	11	34	19.8	7	7	7.0	0	0	0.0	0	0	16	2.8285714285714287	43	1840	80	2008	108	2	143	17.02777777777778	32	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	669	651	0	651	0	0	0	0	773	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	
C13	405	10	2	18	3	142	31.5	0	2	1.8	0	2	0.3	2	0	64	8.444444444444445	29	1162	0	1224	26	7	70	41.15384615384615	1	101	0	101	0	0	0	0	38	2983	0	3153	56	3	84	49.67857142857143	34	2637	0	2791	64	2	81	38.96875	46	3643	0	3801	90	2	126	37.84444444444444	20	1246	0	1308	26	5	77	44.15384615384615	69	3924	0	4126	70	5	118	52.628571428571426	29	501	0	501	0	0	0	0	31	2463	0	2617	52	2	82	44.61538461538461	2	101	0	101	0	0	0	0	
C130	92	5	7	8	2	26	14.8	7	7	7.0	0	1	0.2	1	0	9	1.8571428571428572	68	3259	0	3510	141	3	46	22.595744680851062	36	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	671	651	0	651	0	0	0	0	720	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	
C1306116	1016	5	15	0	298	309	303.0	15	15	15.0	0	0	0.0	0	9	26	18.786666666666665	231	1008	0	1009	1	315	315	315.0	202	1011	0	1012	1	315	315	315.0	197	1012	0	1013	1	315	315	315.0	195	1012	0	1013	1	315	315	315.0	194	1008	0	1009	1	315	315	315.0	215	1006	0	1007	1	315	315	315.0	215	1008	0	1009	1	315	315	315.0	197	1012	0	1013	1	315	315	315.0	195	1013	0	1014	1	315	315	315.0	197	1013	0	1014	1	315	315	315.0	
C131	501	70	0	0	6	19	10.614285714285714	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	54	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	955	701	0	701	0	0	0	0	802	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C132	206	5	5	0	51	72	60.6	5	5	5.0	0	0	0.0	0	4	17	10.36	7	209	0	210	1	83	83	83.0	8	205	0	206	1	83	83	83.0	34	501	0	501	0	0	0	0	7	210	0	211	1	83	83	83.0	49	701	0	701	0	0	0	0	920	701	0	701	0	0	0	0	747	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	7	210	0	211	1	83	83	83.0	34	501	0	501	0	0	0	0	
C133	501	70	0	0	5	19	10.785714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	53	501	0	501	0	0	0	0	51	701	0	701	0	0	0	0	32	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	918	701	0	701	0	0	0	0	918	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C134	501	70	0	0	1	17	10.5	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	52	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	830	701	0	701	0	0	0	0	1151	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C135	501	70	0	0	6	18	10.771428571428572	0	0	0.0	0	0	0.0	0	0	0	0.0	67	501	0	501	0	0	0	0	60	701	0	701	0	0	0	0	33	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	898	701	0	701	0	0	0	0	922	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C136	501	70	0	0	5	17	10.5	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	53	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	931	701	0	701	0	0	0	0	964	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C137	103	5	7	8	10	22	17.0	7	7	7.0	0	1	0.2	1	0	10	1.9714285714285715	4	285	0	293	8	22	40	24.25	4	285	0	293	8	22	40	24.25	33	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	776	701	0	701	0	0	0	0	858	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C138	322	10	6	14	1	74	27.3	3	6	4.3	0	3	0.3	1	0	36	3.8372093023255816	54	501	0	501	0	0	0	0	51	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	813	701	0	701	0	0	0	0	898	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C139	501	70	0	0	2	18	10.842857142857143	0	0	0.0	0	0	0.0	0	0	0	0.0	49	501	0	501	0	0	0	0	52	701	0	701	0	0	0	0	32	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	914	701	0	701	0	0	0	0	954	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	32	501	0	501	0	0	0	0	49	501	0	501	0	0	0	0	
C14	258	10	2	14	1	55	16.0	1	2	1.9	0	1	0.2	2	0	36	4.631578947368421	548	17473	0	19021	580	5	121	29.055172413793102	2	101	0	101	0	0	0	0	379	19953	0	21681	624	5	139	30.974358974358974	412	21957	0	23997	624	5	155	34.15384615384615	232	13036	0	14479	414	2	262	31.03864734299517	105	5515	0	5991	196	4	135	27.163265306122447	91	4623	0	5159	152	4	135	29.94736842105263	26	501	0	501	0	0	0	0	384	19977	0	22017	624	5	137	31.012820512820515	1	101	0	101	0	0	0	0	
C140	501	70	0	0	3	17	10.685714285714285	0	0	0.0	0	0	0.0	0	0	0	0.0	48	501	0	501	0	0	0	0	54	701	0	701	0	0	0	0	33	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	777	701	0	701	0	0	0	0	959	701	0	701	0	0	0	0	66	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C1405	1006	5	5	0	267	323	296.8	5	5	5.0	0	0	0.0	0	37	69	49.32	198	1002	0	1003	1	490	490	490.0	196	1002	0	1003	1	490	490	490.0	192	1006	0	1007	1	490	490	490.0	190	1006	0	1007	1	490	490	490.0	191	1006	0	1007	1	490	490	490.0	287	1004	0	1005	1	490	490	490.0	293	1002	0	1003	1	490	490	490.0	196	1016	0	1017	1	490	490	490.0	191	1006	0	1007	1	490	490	490.0	190	1006	0	1007	1	490	490	490.0	
C141	751	6	0	0	178	212	188.0	0	0	0.0	0	0	0.0	0	0	0	0.0	57	751	0	751	0	0	0	0	44	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	1152	751	0	751	0	0	0	0	963	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	34	501	0	501	0	0	0	0	
C14102	101	5	15	8	12	21	15.4	13	15	14.0	0	0	0.0	0	0	8	1.1	3	140	0	149	9	2	4	3.5555555555555554	3	146	0	155	9	2	4	3.5555555555555554	3	141	0	150	9	2	4	3.5555555555555554	3	142	0	151	9	2	4	3.5555555555555554	3	157	0	166	9	2	4	3.5555555555555554	2	145	0	154	9	2	4	3.5555555555555554	3	150	0	159	9	2	4	3.5555555555555554	3	145	0	154	9	2	4	3.5555555555555554	3	142	0	151	9	2	4	3.5555555555555554	2	143	0	152	9	2	4	3.5555555555555554	
C1415	740	10	18	24	25	118	71.3	18	18	18.0	0	0	0.0	0	0	44	3.8666666666666667	242	1004	0	1005	1	639	639	639.0	192	1011	0	1012	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	192	1025	0	1026	1	639	639	639.0	189	1006	0	1007	1	639	639	639.0	285	1004	0	1005	1	639	639	639.0	284	1005	0	1006	1	639	639	639.0	190	1011	0	1012	1	639	639	639.0	189	1003	0	1004	1	639	639	639.0	190	1003	0	1004	1	639	639	639.0	
C142	751	6	0	0	163	200	189.5	0	0	0.0	0	0	0.0	0	0	0	0.0	61	751	0	751	0	0	0	0	64	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	1072	751	0	751	0	0	0	0	830	751	0	751	0	0	0	0	36	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	
C143	751	6	0	0	171	204	187.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	71	751	0	751	0	0	0	0	46	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	1024	751	0	751	0	0	0	0	1149	751	0	751	0	0	0	0	38	501	0	501	0	0	0	0	58	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	
C144	751	6	0	0	176	204	187.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	66	751	0	751	0	0	0	0	47	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	1086	751	0	751	0	0	0	0	999	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	34	501	0	501	0	0	0	0	
C145	751	6	0	0	176	206	187.5	0	0	0.0	0	0	0.0	0	0	0	0.0	68	751	0	751	0	0	0	0	43	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	1096	751	0	751	0	0	0	0	1007	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	58	751	0	751	0	0	0	0	41	501	0	501	0	0	0	0	
C146	751	6	0	0	177	199	190.0	0	0	0.0	0	0	0.0	0	0	0	0.0	90	3078	0	3310	129	2	354	23.51937984496124	55	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	1051	751	0	751	0	0	0	0	99	3240	0	3484	140	2	230	22.642857142857142	38	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	
C147	751	6	0	0	172	200	189.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	59	751	0	751	0	0	0	0	45	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	1144	751	0	751	0	0	0	0	993	751	0	751	0	0	0	0	38	501	0	501	0	0	0	0	58	751	0	751	0	0	0	0	36	501	0	501	0	0	0	0	
C148	751	6	0	0	183	199	189.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	60	751	0	751	0	0	0	0	51	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	1048	751	0	751	0	0	0	0	1175	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	
C14853	119	5	15	8	2	43	17.4	13	15	14.0	0	0	0.0	0	0	16	1.2428571428571429	6	303	0	323	18	2	61	14.88888888888889	9	303	0	323	18	2	61	14.88888888888889	6	307	0	327	18	2	63	15.11111111111111	6	309	0	329	18	2	64	15.222222222222221	7	366	0	386	18	2	94	17.555555555555557	7	303	0	323	18	2	61	14.88888888888889	8	392	0	412	18	2	89	18.0	8	317	0	337	18	2	68	15.666666666666666	6	309	0	329	18	2	64	15.222222222222221	6	309	0	329	18	2	64	15.222222222222221	
C149	751	6	0	0	167	208	188.5	0	0	0.0	0	0	0.0	0	0	0	0.0	58	751	0	751	0	0	0	0	60	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	1015	751	0	751	0	0	0	0	1044	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	
C14956	108	5	15	8	4	27	16.6	15	15	15.0	0	0	0.0	0	0	8	1.1066666666666667	96	4580	0	5059	164	2	76	27.926829268292682	159	7430	0	8197	260	2	76	28.576923076923077	97	4786	0	5288	166	2	76	28.83132530120482	97	4839	0	5341	166	2	76	29.150602409638555	5583	122680	0	136558	6288	2	133	19.510178117048348	344	15352	0	17021	627	2	120	24.484848484848484	294	13083	0	14449	667	2	69	19.614692653673163	190	9048	0	10023	331	2	77	27.335347432024168	97	4839	0	5341	166	2	76	29.150602409638555	164	7887	0	8694	264	2	76	29.875	
C1499	136	5	12	10	5	42	21.6	11	12	11.6	0	0	0.0	0	0	32	1.8275862068965518	89	2773	0	2944	54	4	169	49.77777777777778	66	2780	0	2951	54	4	170	49.907407407407405	168	7476	0	7928	119	2	240	61.016806722689076	60	2821	0	3000	56	2	170	48.857142857142854	101	4567	0	4845	75	2	293	59.14666666666667	62	2780	0	2951	54	4	170	49.907407407407405	111	4745	0	5036	62	4	447	74.25806451612904	181	8003	0	8495	122	2	333	63.74590163934426	192	8245	0	8739	112	4	362	71.41071428571429	190	8325	0	8819	112	4	370	72.125	
C15	101	6	0	0	20	29	24.333333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	264	8722	0	9590	338	2	123	24.75147928994083	1	101	0	101	0	0	0	0	228	12714	0	14222	560	2	112	22.17142857142857	239	12814	0	14322	560	2	113	22.357142857142858	227	13314	0	14801	591	2	122	22.072758037225043	183	8577	0	9397	290	2	124	28.337931034482757	2699	68136	0	76340	2432	2	147	27.63486842105263	26	501	0	501	0	0	0	0	226	12814	0	14322	560	2	113	22.357142857142858	1	101	0	101	0	0	0	0	
C150	751	6	0	0	180	208	188.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	56	751	0	751	0	0	0	0	57	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	1141	751	0	751	0	0	0	0	1000	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	38	501	0	501	0	0	0	0	
C151	501	80	0	0	2	18	9.3125	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	64	801	0	801	0	0	0	0	1337	801	0	801	0	0	0	0	1135	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C15150	1011	5	10	0	289	323	299.6	10	10	10.0	0	0	0.0	0	19	46	27.26	205	1007	0	1008	1	914	914	914.0	367	1007	0	1008	1	914	914	914.0	197	1007	0	1008	1	914	914	914.0	244	1007	0	1008	1	914	914	914.0	199	1007	0	1008	1	914	914	914.0	235	1007	0	1008	1	914	914	914.0	237	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	
C152	501	80	0	0	3	18	9.525	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	68	801	0	801	0	0	0	0	1326	801	0	801	0	0	0	0	1300	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C153	501	80	0	0	3	16	9.2375	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	1295	801	0	801	0	0	0	0	1440	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C154	501	80	0	0	3	18	9.35	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	67	801	0	801	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	1057	801	0	801	0	0	0	0	1330	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C1546	1006	5	5	0	287	310	296.0	5	5	5.0	0	0	0.0	0	40	64	49.84	244	1001	0	1001	0	0	0	0	197	1001	0	1001	0	0	0	0	192	1001	0	1001	0	0	0	0	195	1001	0	1001	0	0	0	0	192	1001	0	1001	0	0	0	0	288	1001	0	1001	0	0	0	0	299	1001	0	1001	0	0	0	0	193	1001	0	1001	0	0	0	0	219	1001	0	1001	0	0	0	0	193	1001	0	1001	0	0	0	0	
C155	501	80	0	0	3	18	9.4625	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	67	801	0	801	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	1376	801	0	801	0	0	0	0	1214	801	0	801	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C15511	128	5	15	9	12	28	18.8	15	15	15.0	0	0	0.0	0	0	16	1.2533333333333334	1914	57532	0	63505	2038	2	225	28.224730127576056	2223	59429	0	65402	2038	2	231	29.152109911678117	9972	126964	0	139621	4644	2	149	27.335917312661497	6534	128076	0	140733	4644	2	150	27.575366063738155	32820	330968	0	364310	12673	2	298	26.11544227886057	1842	58456	0	64429	2038	2	228	28.67811579980373	7333	145314	0	159938	4652	2	259	31.234737747205504	9096	168647	0	185328	5987	2	243	28.166193419074663	6019	127733	0	140390	4644	2	151	27.50150732127476	6372	129397	0	142054	4644	2	156	27.85981912144703	
C156	121	5	7	9	2	54	20.0	6	7	6.4	0	0	0.0	0	0	32	3.0625	45	2383	0	2510	64	2	148	34.328125	43	2383	0	2510	64	2	148	34.328125	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	1029	801	0	801	0	0	0	0	1287	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C1561	107	5	12	8	3	36	16.8	12	12	12.0	0	0	0.0	0	0	10	1.3	272	8872	0	9714	340	2	156	26.03235294117647	239	11958	0	13106	520	2	110	22.948076923076922	331	16855	0	18459	715	2	95	23.532867132867132	331	16771	0	18375	715	2	96	23.415384615384614	429	21702	0	23698	870	2	150	24.918390804597703	69	3794	0	4148	123	2	127	30.739837398373982	304	15073	0	16505	575	2	142	26.177391304347825	443	21833	0	23884	998	2	153	21.841683366733466	674	16771	0	18375	715	2	96	23.415384615384614	452	22084	0	24232	966	2	90	22.82712215320911	
C157	201	9	7	13	1	71	18.88888888888889	3	7	5.0	0	3	0.3333333333333333	1	0	24	1.6444444444444444	39	501	0	501	0	0	0	0	77	801	0	801	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	1118	801	0	801	0	0	0	0	1326	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C1578	1006	5	5	0	285	304	299.0	5	5	5.0	0	0	0.0	0	34	60	49.56	260	1004	0	1005	1	167	167	167.0	194	1004	0	1005	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	190	1017	0	1018	1	167	167	167.0	193	1020	0	1021	1	167	167	167.0	286	1008	0	1009	1	167	167	167.0	279	1011	0	1012	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	194	1017	0	1018	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	
C158	501	80	0	0	3	16	9.575	0	0	0.0	0	0	0.0	0	0	0	0.0	63	501	0	501	0	0	0	0	87	801	0	801	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	1214	801	0	801	0	0	0	0	1310	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C159	501	80	0	0	4	18	9.5375	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	91	801	0	801	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	1202	801	0	801	0	0	0	0	1308	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C16	384	9	2	19	0	102	31.555555555555557	2	2	2.0	0	1	0.2222222222222222	2	0	51	11.0	8	932	0	940	2	333	333	333.0	2	101	0	101	0	0	0	0	9	922	0	930	2	329	329	329.0	7	912	0	920	2	325	325	325.0	9	941	0	949	2	334	339	336.5	11	952	0	960	2	341	341	341.0	11	948	0	956	2	335	338	336.5	25	501	0	501	0	0	0	0	8	912	0	920	2	325	325	325.0	1	101	0	101	0	0	0	0	
C160	501	80	0	0	4	18	9.3	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	70	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	234	801	0	801	0	0	0	0	1421	801	0	801	0	0	0	0	1224	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C161	851	6	0	0	204	238	211.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	75	851	0	851	0	0	0	0	86	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	1664	851	0	851	0	0	0	0	275	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C162	851	6	0	0	180	235	211.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	165	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	915	851	0	851	0	0	0	0	92	851	0	851	0	0	0	0	1663	851	0	851	0	0	0	0	262	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C163	851	6	0	0	180	229	210.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	77	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	1413	851	0	851	0	0	0	0	259	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C164	851	6	0	0	190	235	209.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	49	3531	0	3869	117	2	106	29.846153846153847	78	851	0	851	0	0	0	0	55	3957	0	4347	153	2	63	25.431372549019606	76	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	53	3624	0	3962	117	2	110	30.632478632478634	287	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C165	851	6	0	0	209	225	214.5	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	1527	851	0	851	0	0	0	0	273	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C166	851	6	0	0	197	223	214.0	0	0	0.0	0	0	0.0	0	0	0	0.0	74	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	1474	851	0	851	0	0	0	0	265	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C167	851	6	0	0	202	235	214.5	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	1460	851	0	851	0	0	0	0	260	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C1673	1006	5	5	0	272	324	302.2	5	5	5.0	0	0	0.0	0	40	65	50.48	199	1008	0	1009	1	162	162	162.0	235	1022	0	1023	1	162	162	162.0	193	1038	0	1039	1	162	162	162.0	189	1011	0	1012	1	162	162	162.0	188	1009	0	1010	1	162	162	162.0	291	1008	0	1009	1	162	162	162.0	292	1008	0	1009	1	162	162	162.0	204	1038	0	1039	1	162	162	162.0	195	1038	0	1039	1	162	162	162.0	192	1038	0	1039	1	162	162	162.0	
C168	851	6	0	0	197	229	213.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	1364	851	0	851	0	0	0	0	268	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C169	851	6	0	0	200	229	211.0	0	0	0.0	0	0	0.0	0	0	0	0.0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	78	851	0	851	0	0	0	0	1630	851	0	851	0	0	0	0	279	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C17	405	9	2	19	2	141	32.44444444444444	1	2	1.8888888888888888	0	1	0.2222222222222222	2	0	64	13.411764705882353	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	25	501	0	501	0	0	0	0	6	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C170	851	6	0	0	174	231	207.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	77	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	1474	851	0	851	0	0	0	0	269	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	52	501	0	501	0	0	0	0	
C1708	98	5	12	8	5	27	14.6	7	10	9.4	0	1	0.2	1	0	9	1.3829787234042554	4	294	0	314	18	2	65	13.333333333333334	5	304	0	324	18	2	68	13.833333333333334	5	297	0	317	18	2	66	13.5	5	307	0	327	18	2	68	14.0	6	364	2	385	19	2	79	16.105263157894736	4	284	0	304	18	2	59	13.333333333333334	6	332	10	353	19	2	75	14.421052631578947	5	317	0	337	18	2	72	14.555555555555555	5	307	0	327	18	2	68	14.0	5	319	0	339	18	2	71	14.666666666666666	
C171	501	90	0	0	2	19	8.433333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	1894	901	0	901	0	0	0	0	264	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C172	501	90	0	0	2	15	8.21111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	84	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1930	901	0	901	0	0	0	0	278	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C173	501	90	0	0	2	19	8.311111111111112	0	0	0.0	0	0	0.0	0	0	0	0.0	86	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	86	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1712	901	0	901	0	0	0	0	268	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C174	501	90	0	0	1	19	8.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	82	901	0	901	0	0	0	0	40	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	1649	901	0	901	0	0	0	0	280	501	0	501	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C175	168	9	7	8	0	36	16.11111111111111	7	7	7.0	0	0	0.0	0	0	18	2.3015873015873014	81	901	0	901	0	0	0	0	41	501	0	501	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	1750	901	0	901	0	0	0	0	271	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C176	177	10	7	10	0	33	15.0	3	7	6.6	0	1	0.1	1	0	19	1.9848484848484849	84	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	1509	901	0	901	0	0	0	0	268	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C1764	135	5	12	10	5	46	20.2	11	12	11.8	0	0	0.0	0	0	32	1.7118644067796611	1230	25396	0	27609	550	2	238	45.8	1034	26223	0	28436	550	2	247	47.303636363636365	642	25859	0	28153	471	2	297	54.52016985138004	817	32065	0	34915	580	2	377	54.967241379310344	6085	144782	0	157316	3558	2	399	40.42889263631253	683	26223	0	28436	550	2	247	47.303636363636365	2328	71026	0	77024	1490	2	280	47.35302013422819	768	30554	0	33231	576	2	307	52.73090277777778	825	32065	0	34915	580	2	377	54.967241379310344	851	32380	0	35230	580	2	386	55.51034482758621	
C177	247	10	7	12	1	39	20.1	5	7	6.4	0	1	0.1	1	0	36	2.828125	84	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	85	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1772	901	0	901	0	0	0	0	263	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C1775	1006	5	5	0	293	315	304.8	5	5	5.0	0	0	0.0	0	36	71	50.84	190	1005	0	1006	1	185	185	185.0	187	1005	0	1006	1	185	185	185.0	237	1014	0	1015	1	185	185	185.0	186	1014	0	1015	1	185	185	185.0	183	1004	0	1005	1	185	185	185.0	286	1005	0	1006	1	185	185	185.0	276	1014	0	1015	1	185	185	185.0	184	1014	0	1015	1	185	185	185.0	184	1014	0	1015	1	185	185	185.0	188	1014	0	1015	1	185	185	185.0	
C1775681	1016	5	15	0	271	322	298.8	15	15	15.0	0	0	0.0	0	10	27	18.666666666666668	213	1013	0	1014	1	640	640	640.0	219	1013	0	1014	1	640	640	640.0	199	1013	0	1014	1	640	640	640.0	202	1003	0	1004	1	640	640	640.0	198	1013	0	1014	1	640	640	640.0	217	1003	0	1004	1	640	640	640.0	221	1013	0	1014	1	640	640	640.0	197	1003	0	1004	1	640	640	640.0	197	1003	0	1004	1	640	640	640.0	203	1003	0	1004	1	640	640	640.0	
C178	501	90	0	0	3	15	8.433333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	85	901	0	901	0	0	0	0	48	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	103	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1592	901	0	901	0	0	0	0	284	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C179	501	90	0	0	2	20	8.466666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	85	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	85	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1764	901	0	901	0	0	0	0	259	501	0	501	0	0	0	0	86	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C18	280	10	2	17	1	51	18.1	0	2	1.8	0	1	0.1	1	0	48	7.666666666666667	41	1913	0	2011	26	3	173	69.3076923076923	1	101	0	101	0	0	0	0	31	1913	0	2011	26	3	173	69.3076923076923	60	3587	0	3813	82	3	129	41.58536585365854	167	9142	0	9782	232	2	251	37.69396551724138	37	1930	0	2028	26	5	175	69.92307692307692	44	2232	0	2370	42	16	140	50.42857142857143	27	501	0	501	0	0	0	0	60	3587	0	3813	82	3	129	41.58536585365854	2	101	0	101	0	0	0	0	
C180	501	90	0	0	2	18	8.222222222222221	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	40	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1809	901	0	901	0	0	0	0	279	501	0	501	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C181	501	95	0	0	3	15	7.88421052631579	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	1947	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	94	951	0	951	0	0	0	0	38	501	0	501	0	0	0	0	
C182	501	95	0	0	1	17	7.905263157894737	0	0	0.0	0	0	0.0	0	0	0	0.0	98	951	0	951	0	0	0	0	66	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	2211	951	0	951	0	0	0	0	48	501	0	501	0	0	0	0	97	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	
C183	501	95	0	0	2	15	8.16842105263158	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	63	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	1954	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	92	951	0	951	0	0	0	0	36	501	0	501	0	0	0	0	
C1831	1006	5	5	0	275	312	297.4	5	5	5.0	0	0	0.0	0	38	60	49.48	228	1004	0	1005	1	312	312	312.0	195	1004	0	1005	1	312	312	312.0	190	1004	0	1005	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	301	1004	0	1005	1	312	312	312.0	289	1014	0	1015	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	198	1004	0	1005	1	312	312	312.0	194	1004	0	1005	1	312	312	312.0	
C184	501	95	0	0	2	15	7.726315789473684	0	0	0.0	0	0	0.0	0	0	0	0.0	92	951	0	951	0	0	0	0	62	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	282	501	0	501	0	0	0	0	1906	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	94	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	
C18406	1011	5	10	0	273	331	301.2	10	10	10.0	0	0	0.0	0	17	45	27.22	208	1005	0	1006	1	431	431	431.0	331	1005	0	1006	1	431	431	431.0	224	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	226	1004	0	1005	1	431	431	431.0	239	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	195	1005	0	1006	1	431	431	431.0	195	1005	0	1006	1	431	431	431.0	
C185	116	5	7	11	3	27	17.2	7	7	7.0	0	1	0.2	1	0	16	2.142857142857143	25	1685	0	1777	92	3	48	14.25	54	501	0	501	0	0	0	0	24	1342	0	1420	78	3	67	13.897435897435898	37	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	2244	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	94	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	
C186	501	95	0	0	1	16	7.7894736842105265	0	0	0.0	0	0	0.0	0	0	0	0.0	98	951	0	951	0	0	0	0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	2087	951	0	951	0	0	0	0	42	501	0	501	0	0	0	0	96	951	0	951	0	0	0	0	38	501	0	501	0	0	0	0	
C187	501	95	0	0	1	17	7.978947368421053	0	0	0.0	0	0	0.0	0	0	0	0.0	107	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	2072	951	0	951	0	0	0	0	43	501	0	501	0	0	0	0	93	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	
C1871074	1016	5	15	0	279	323	306.4	15	15	15.0	0	0	0.0	0	10	31	19.373333333333335	287	1014	0	1015	1	242	242	242.0	199	1014	0	1015	1	242	242	242.0	196	1014	0	1015	1	242	242	242.0	194	1007	0	1008	1	242	242	242.0	195	1009	0	1010	1	242	242	242.0	215	1014	0	1015	1	242	242	242.0	215	1005	0	1006	1	242	242	242.0	194	1014	0	1015	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	
C188	501	95	0	0	3	14	7.873684210526315	0	0	0.0	0	0	0.0	0	0	0	0.0	110	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	1883	951	0	951	0	0	0	0	42	501	0	501	0	0	0	0	98	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	
C189	501	95	0	0	2	18	8.031578947368422	0	0	0.0	0	0	0.0	0	0	0	0.0	144	951	0	951	0	0	0	0	44	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	2172	951	0	951	0	0	0	0	40	501	0	501	0	0	0	0	98	951	0	951	0	0	0	0	37	501	0	501	0	0	0	0	
C1892	126	5	12	9	1	51	19.4	12	12	12.0	0	0	0.0	0	0	32	1.6166666666666667	778	25706	0	28200	859	2	246	29.925494761350407	754	25706	0	28200	859	2	246	29.925494761350407	132	6347	0	6917	177	2	125	35.85875706214689	196	7433	0	8127	229	2	146	32.45851528384279	1136	17885	0	19623	670	2	317	26.69402985074627	629	25706	0	28200	859	2	246	29.925494761350407	737	27906	0	30720	1062	2	172	26.274952919020716	147	6832	0	7449	205	2	135	33.326829268292684	156	7433	0	8127	229	2	146	32.45851528384279	157	7433	0	8127	229	2	146	32.45851528384279	
C1897	391	10	14	12	12	65	36.2	14	14	14.0	0	1	0.1	1	0	36	2.357142857142857	246	1002	0	1003	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	187	1005	0	1006	1	500	500	500.0	189	1006	0	1007	1	500	500	500.0	186	1002	0	1003	1	500	500	500.0	283	1006	0	1007	1	500	500	500.0	282	1006	0	1007	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	188	1005	0	1006	1	500	500	500.0	
C19	101	6	0	0	20	28	25.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	8	554	0	564	8	23	140	52.25	2	101	0	101	0	0	0	0	7	570	0	580	8	24	144	54.0	8	554	0	564	8	23	136	51.25	16	1222	0	1244	20	7	135	39.0	10	613	0	623	8	26	156	58.5	16	976	0	998	18	25	70	35.0	25	501	0	501	0	0	0	0	7	548	0	558	8	23	136	51.25	1	101	0	101	0	0	0	0	
C190	501	95	0	0	3	15	8.157894736842104	0	0	0.0	0	0	0.0	0	0	0	0.0	95	951	0	951	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	2146	951	0	951	0	0	0	0	40	501	0	501	0	0	0	0	96	951	0	951	0	0	0	0	37	501	0	501	0	0	0	0	
C191	1001	6	0	0	241	279	251.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1001	0	1001	0	0	0	0	43	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	2209	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C192	1001	6	0	0	227	262	247.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1001	0	1001	0	0	0	0	12	669	0	725	18	2	111	35.77777777777778	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	2367	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	9	514	0	555	15	2	110	32.8	40	501	0	501	0	0	0	0	
C193	1001	6	0	0	227	272	249.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	283	501	0	501	0	0	0	0	2233	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C194	1001	6	0	0	234	264	248.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	2200	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	
C1946	1006	5	5	0	290	322	300.4	5	5	5.0	0	0	0.0	0	37	60	51.2	370	1010	0	1011	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	229	1010	0	1011	1	500	500	500.0	279	1009	0	1010	1	500	500	500.0	294	1009	0	1010	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	194	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	
C195	1001	6	0	0	236	281	253.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	43	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	2474	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C196	1001	6	0	0	228	264	250.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1001	0	1001	0	0	0	0	51	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	274	501	0	501	0	0	0	0	2509	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C197	1001	6	0	0	230	279	251.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	10	713	0	752	33	2	38	19.515151515151516	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	2425	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	10	697	0	736	33	2	37	19.09090909090909	40	501	0	501	0	0	0	0	
C198	1001	6	0	0	235	264	246.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	112	1001	0	1001	0	0	0	0	44	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	2312	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C199	1001	6	0	0	228	272	249.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	277	501	0	501	0	0	0	0	2322	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C2	4421	10	1	130	134	511	368.3	1	1	1.0	0	1	0.4	4	66	292	149.4	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	3	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	19	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	3	319	0	332	7	3	50	34.285714285714285	1	51	0	51	0	0	0	0	25	501	0	501	0	0	0	0	
C20	204	9	2	11	2	49	19.0	1	2	1.6666666666666667	0	1	0.2222222222222222	2	0	32	5.933333333333334	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	27	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C200	1001	6	0	0	222	260	246.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	104	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	2134	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C2004	106	5	12	8	11	34	16.6	11	12	11.4	0	1	0.2	1	0	10	1.3157894736842106	62	3705	0	3999	135	2	75	26.703703703703702	69	3705	0	3999	135	2	75	26.703703703703702	66	3913	0	4216	137	2	79	27.773722627737225	82	4876	0	5249	224	2	102	21.285714285714285	71	4092	38	4388	180	2	139	22.194444444444443	64	3705	0	3999	135	2	75	26.703703703703702	113	6014	244	6464	250	2	98	23.472	75	4449	0	4782	180	2	91	24.07777777777778	67	3952	0	4255	137	2	81	28.05839416058394	69	3952	0	4255	137	2	81	28.05839416058394	
C201	1051	6	0	0	251	294	264.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	118	1051	0	1051	0	0	0	0	180	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	2968	1051	0	1051	0	0	0	0	2331	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	
C2014	125	5	12	9	3	44	18.0	9	12	10.4	0	0	0.0	0	0	16	1.7307692307692308	13	665	0	715	42	2	155	15.619047619047619	13	665	0	715	42	2	155	15.619047619047619	13	668	0	718	42	2	156	15.69047619047619	13	686	0	736	42	2	162	16.11904761904762	62	3194	0	3423	190	2	303	16.50526315789474	13	665	0	715	42	2	155	15.619047619047619	13	671	0	721	42	2	157	15.761904761904763	13	685	0	735	42	2	163	16.095238095238095	15	686	0	736	42	2	162	16.11904761904762	13	686	0	736	42	2	162	16.11904761904762	
C202	1051	6	0	0	239	281	260.0	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	133	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	2865	1051	0	1051	0	0	0	0	2634	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	
C203	1051	6	0	0	243	271	261.5	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	123	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	2411	1051	0	1051	0	0	0	0	2770	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	
C2037	116	5	12	9	4	57	17.4	11	12	11.2	0	1	0.2	1	0	16	1.4107142857142858	47	2917	0	3109	96	3	74	28.114583333333332	48	2917	0	3109	96	3	74	28.114583333333332	47	2887	0	3079	96	4	73	27.802083333333332	46	2851	0	3043	96	4	71	27.427083333333332	90	5298	0	5597	194	2	79	25.288659793814432	51	2917	0	3109	96	3	74	28.114583333333332	56	3184	0	3396	139	2	51	21.230215827338128	71	4241	0	4496	144	4	101	27.32638888888889	48	2851	0	3043	96	4	71	27.427083333333332	46	2851	0	3043	96	4	71	27.427083333333332	
C204	1051	6	0	0	256	278	265.0	0	0	0.0	0	0	0.0	0	0	0	0.0	112	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	2763	1051	0	1051	0	0	0	0	2779	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	
C205	1051	6	0	0	252	280	264.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	2749	1051	0	1051	0	0	0	0	2565	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	
C2056	108	5	12	9	3	29	14.8	12	12	12.0	0	1	0.2	1	0	8	1.1	80115	438570	0	492724	14158	2	342	30.97245373640345	180579	618786	0	697984	24576	2	339	25.176513671875	271157	724722	0	813250	15202	2	542	47.66820155242731	60550	418602	0	468870	10950	2	430	38.22210045662101	180572	733256	0	825695	31708	2	1078	23.124637315503975	244	12702	0	14532	488	2	115	25.93032786885246	8418	152759	0	173846	5496	2	486	27.784024745269285	103769	543435	0	608695	14104	2	534	38.5255955757232	61146	418602	0	468870	10950	2	430	38.22210045662101	59868	418602	0	468870	10950	2	430	38.22210045662101	
C206	149	10	8	7	1	41	13.0	7	8	7.3	0	0	0.0	0	0	19	1.7808219178082192	133	1051	0	1051	0	0	0	0	128	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	147	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	2667	1051	0	1051	0	0	0	0	2818	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	138	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	
C207	1051	6	0	0	249	292	261.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	116	1051	0	1051	0	0	0	0	129	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	2581	1051	0	1051	0	0	0	0	2727	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	
C208	1051	6	0	0	227	279	256.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	120	1051	0	1051	0	0	0	0	154	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	2868	1051	0	1051	0	0	0	0	2595	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	
C209	269	10	8	12	1	66	21.3	0	8	7.2	0	0	0.0	0	0	32	2.9027777777777777	6	206	0	207	1	141	141	141.0	7	210	0	211	1	141	141	141.0	8	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	119	1051	0	1051	0	0	0	0	2476	1051	0	1051	0	0	0	0	2691	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	7	221	0	222	1	141	141	141.0	119	1051	0	1051	0	0	0	0	
C2099	109	5	12	8	5	30	17.0	12	12	12.0	0	0	0.0	0	0	16	1.4	121	6270	0	6684	196	2	106	31.137755102040817	119	6322	0	6736	196	2	107	31.403061224489797	187	9712	0	10360	274	2	142	34.27372262773723	1618	14508	0	15421	390	2	150	35.98461538461538	1635	41207	0	44041	1378	2	198	29.05878084179971	145	7226	0	7700	214	2	107	32.873831775700936	282	12764	0	13642	351	2	108	35.21367521367522	330	16160	0	17174	415	2	134	37.65542168674699	799	10173	0	10821	262	2	150	37.57251908396947	199	10226	0	10874	262	2	150	37.770992366412216	
C21	1739	10	3	52	45	379	160.7	3	3	3.0	0	2	0.4	3	5	153	28.933333333333334	23	439	0	459	20	8	37	16.7	28	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	5	542	0	566	24	8	41	15.666666666666666	7	563	0	587	24	8	41	16.0	7	521	0	545	24	8	37	15.25	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	5	457	0	477	20	8	40	17.6	
C210	298	10	8	12	5	40	23.9	8	8	8.0	0	0	0.0	0	0	36	2.9125	120	1051	0	1051	0	0	0	0	132	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	2759	1051	0	1051	0	0	0	0	2865	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	
C211	209	10	8	10	1	35	18.2	2	8	7.4	0	0	0.0	0	0	18	2.445945945945946	134	1101	0	1101	0	0	0	0	132	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	3390	1101	0	1101	0	0	0	0	2731	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C212	1101	6	0	0	255	299	273.5	0	0	0.0	0	0	0.0	0	0	0	0.0	145	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	3081	1101	0	1101	0	0	0	0	3057	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	
C213	1101	6	0	0	246	292	272.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1101	0	1101	0	0	0	0	132	1101	0	1101	0	0	0	0	130	1101	0	1101	0	0	0	0	136	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	2808	1101	0	1101	0	0	0	0	3476	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C214	206	5	5	0	54	63	58.4	5	5	5.0	0	0	0.0	0	3	15	9.6	7	206	0	207	1	142	142	142.0	7	207	0	208	1	142	142	142.0	123	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	137	1101	0	1101	0	0	0	0	3086	1101	0	1101	0	0	0	0	9	214	0	215	1	142	142	142.0	123	1101	0	1101	0	0	0	0	7	207	0	208	1	142	142	142.0	7	207	0	208	1	142	142	142.0	
C215	1101	6	0	0	258	292	277.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2691	1101	0	1101	0	0	0	0	2978	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	
C216	1101	6	0	0	257	291	275.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	137	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	2830	1101	0	1101	0	0	0	0	3192	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C217	184	10	8	8	1	39	16.2	8	8	8.0	0	0	0.0	0	0	20	2.025	133	1101	0	1101	0	0	0	0	133	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3217	1101	0	1101	0	0	0	0	2852	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C218	1101	6	0	0	234	304	271.5	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1101	0	1101	0	0	0	0	130	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	3059	1101	0	1101	0	0	0	0	3391	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C2187983	216	5	15	0	58	66	60.6	15	15	15.0	0	0	0.0	0	0	8	3.7733333333333334	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C219	1101	6	0	0	239	290	269.5	0	0	0.0	0	0	0.0	0	0	0	0.0	134	1101	0	1101	0	0	0	0	147	1101	0	1101	0	0	0	0	247	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3070	1101	0	1101	0	0	0	0	3065	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C22	1692	10	3	55	70	263	130.6	3	3	3.0	0	1	0.1	1	6	145	39.53333333333333	71	2369	0	2449	32	3	116	68.25	27	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	37	2806	0	2910	66	2	124	39.54545454545455	36	2253	0	2333	64	2	92	32.25	47	2721	0	2833	80	3	122	31.7	26	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	38	2887	0	2999	80	2	138	33.7	
C220	1101	6	0	0	263	287	273.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	132	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2980	1101	0	1101	0	0	0	0	2875	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	
C221	1151	6	0	0	271	319	289.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	188	1151	0	1151	0	0	0	0	3802	1151	0	1151	0	0	0	0	3124	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	
C222	1151	6	0	0	254	316	284.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	218	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	3304	1151	0	1151	0	0	0	0	3740	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	165	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	
C223	1151	6	0	0	263	309	286.0	0	0	0.0	0	0	0.0	0	0	0	0.0	171	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	3261	1151	0	1151	0	0	0	0	3661	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	
C224	281	10	8	12	1	74	23.3	7	8	7.5	0	1	0.1	1	0	36	2.8666666666666667	171	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	3290	1151	0	1151	0	0	0	0	3785	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	
C225	1151	6	0	0	275	295	288.5	0	0	0.0	0	0	0.0	0	0	0	0.0	154	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	165	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	2890	1151	0	1151	0	0	0	0	3345	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C226	210	10	8	10	1	55	18.5	3	8	7.5	0	2	0.2	1	0	19	1.9733333333333334	8	593	0	615	3	163	183	176.33333333333334	13	1030	0	1066	5	160	200	186.4	137	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	8	581	0	601	2	157	360	258.5	29	2017	0	2107	30	2	145	61.03333333333333	137	1151	0	1151	0	0	0	0	15	1096	0	1134	2	101	887	494.0	137	1151	0	1151	0	0	0	0	
C227	1151	6	0	0	267	307	284.0	0	0	0.0	0	0	0.0	0	0	0	0.0	163	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	3800	1151	0	1151	0	0	0	0	3236	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	
C228	1151	6	0	0	274	307	288.5	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	3399	1151	0	1151	0	0	0	0	3108	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C2287659	1016	5	15	0	285	311	299.4	15	15	15.0	0	0	0.0	0	9	27	18.76	213	1009	0	1010	1	177	177	177.0	198	1009	0	1010	1	177	177	177.0	196	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	195	1006	0	1007	1	177	177	177.0	217	1009	0	1010	1	177	177	177.0	221	1006	0	1007	1	177	177	177.0	195	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	
C229	1151	6	0	0	252	298	285.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	173	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3464	1151	0	1151	0	0	0	0	3696	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	170	1151	0	1151	0	0	0	0	
C23	447	10	3	14	11	72	41.5	3	3	3.0	0	1	0.1	1	1	42	8.366666666666667	34	943	0	951	4	198	198	198.0	28	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	32	2062	0	2078	15	2	170	111.6	54	1962	0	1978	16	3	180	91.5	17	837	0	845	4	174	174	174.0	24	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	14	941	0	949	4	197	197	197.0	
C230	1151	6	0	0	277	296	286.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	148	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	186	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3240	1151	0	1151	0	0	0	0	3323	1151	0	1151	0	0	0	0	192	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	
C233	105	5	8	9	12	26	15.6	8	8	8.0	0	1	0.4	2	0	9	1.35	170	9539	0	10913	366	7	246	25.91256830601093	20	1595	0	1865	88	10	61	17.65909090909091	29	2037	0	2307	88	11	68	22.681818181818183	38	1885	0	2155	88	13	64	20.954545454545453	958	5256	0	6114	265	2	135	19.67924528301887	24	1845	0	2179	96	9	68	18.8125	145	9151	0	10397	364	7	246	25.01098901098901	32	2456	0	2767	108	2	86	22.175925925925927	24	1885	0	2155	88	13	64	20.954545454545453	26	1931	0	2201	88	12	63	21.477272727272727	
C234	205	5	8	13	3	51	27.2	8	8	8.0	0	1	0.2	1	0	48	3.0	161	4275	0	4643	168	2	89	25.00595238095238	120	4903	0	5311	166	5	96	29.018072289156628	231	9471	0	10379	422	4	102	22.208530805687204	310	12283	0	13467	542	4	98	22.435424354243544	445	17901	0	19495	780	2	173	22.764102564102565	118	4275	0	4643	168	2	89	25.00595238095238	230	7901	0	8573	104	3	356	74.32692307692308	218	9053	0	9899	378	2	174	23.637566137566136	370	14158	0	15610	628	4	101	22.243630573248407	298	12010	0	13194	542	3	95	21.91328413284133	
C23416	1011	5	10	0	264	328	297.0	10	10	10.0	0	0	0.0	0	14	45	26.92	198	1015	0	1016	1	169	169	169.0	485	1014	0	1015	1	169	169	169.0	197	1009	0	1010	1	169	169	169.0	200	1009	0	1010	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	235	1009	0	1010	1	169	169	169.0	231	1010	0	1011	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	229	1009	0	1010	1	169	169	169.0	198	1009	0	1010	1	169	169	169.0	
C23519	1011	5	10	0	288	324	300.2	10	10	10.0	0	0	0.0	0	15	37	27.26	197	1008	0	1009	1	635	635	635.0	374	1008	0	1009	1	635	635	635.0	196	1016	0	1017	1	635	635	635.0	197	1032	0	1033	1	635	635	635.0	193	1011	0	1012	1	635	635	635.0	225	1007	0	1008	1	635	635	635.0	235	1012	0	1013	1	635	635	635.0	205	1026	0	1027	1	635	635	635.0	196	1027	0	1028	1	635	635	635.0	196	1027	0	1028	1	635	635	635.0	
C24	452	10	3	15	13	72	39.5	3	3	3.0	0	1	0.1	1	0	46	10.866666666666667	8	373	0	379	6	16	16	16.0	30	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	4	377	0	383	6	16	16	16.0	7	387	0	393	6	16	16	16.0	6	383	0	389	6	16	16	16.0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	4	377	0	383	6	16	16	16.0	
C241	786	10	12	25	32	137	74.4	12	12	12.0	0	1	0.2	2	0	40	5.283333333333333	170	1251	0	1251	0	0	0	0	172	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	4714	1251	0	1251	0	0	0	0	4044	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	
C242	1251	6	0	0	287	330	308.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	4231	1251	0	1251	0	0	0	0	4776	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	
C243	1251	6	0	0	296	342	310.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	4263	1251	0	1251	0	0	0	0	4391	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	212	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C244	810	10	13	25	31	200	74.8	13	13	13.0	0	1	0.1	1	0	65	5.4	167	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	3907	1251	0	1251	0	0	0	0	4453	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	
C245	1251	6	0	0	298	327	311.0	0	0	0.0	0	0	0.0	0	0	0	0.0	182	1251	0	1251	0	0	0	0	178	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	179	1251	0	1251	0	0	0	0	4387	1251	0	1251	0	0	0	0	4547	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	
C246	1251	6	0	0	306	335	314.0	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	4260	1251	0	1251	0	0	0	0	4250	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C247	1251	6	0	0	269	336	308.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	4158	1251	0	1251	0	0	0	0	4420	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C2470	100	5	13	7	2	53	15.4	13	13	13.0	0	0	0.0	0	0	24	1.1846153846153846	93	2743	0	2998	99	2	110	27.585858585858585	76	2743	0	2998	99	2	110	27.585858585858585	65	2618	0	2873	94	2	94	27.72340425531915	48	2622	0	2877	94	2	95	27.76595744680851	137	7017	0	7742	244	2	156	28.69672131147541	52	2743	0	2998	99	2	110	27.585858585858585	57	2957	0	3222	101	2	114	29.15841584158416	57	3079	0	3371	108	2	106	28.39814814814815	49	2632	0	2887	92	2	96	28.47826086956522	49	2632	0	2887	92	2	96	28.47826086956522	
C248	1251	6	0	0	279	321	309.5	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1251	0	1251	0	0	0	0	172	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	212	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	4079	1251	0	1251	0	0	0	0	4045	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C2482	99	5	13	7	11	22	15.6	13	13	13.0	0	0	0.0	0	0	10	1.2	26	598	0	647	19	13	241	31.31578947368421	18	601	0	650	19	13	243	31.473684210526315	11	589	0	637	20	13	122	29.3	21	1107	0	1197	35	13	227	31.457142857142856	185	9060	0	9914	330	2	242	27.354545454545455	12	601	0	650	19	13	243	31.473684210526315	87	4356	0	4726	161	2	125	26.925465838509318	28	1503	0	1631	47	4	235	31.851063829787233	21	1107	0	1197	35	13	227	31.457142857142856	22	1110	0	1200	35	13	228	31.542857142857144	
C249	860	10	13	28	49	137	78.6	13	13	13.0	0	0	0.0	0	0	76	5.915384615384616	248	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	4333	1251	0	1251	0	0	0	0	4273	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	
C25	494	10	3	17	10	73	41.2	3	3	3.0	0	1	0.1	1	0	47	11.5	2	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	285	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C250	280	10	8	13	1	58	17.9	7	8	7.1	0	0	0.0	0	0	36	2.5211267605633805	231	1251	0	1251	0	0	0	0	169	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	3992	1251	0	1251	0	0	0	0	3941	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C251	851	10	13	28	29	178	79.3	12	13	12.9	0	2	0.3	2	0	25	4.155038759689923	192	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	196	1301	0	1301	0	0	0	0	187	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	5287	1301	0	1301	0	0	0	0	4346	1301	0	1301	0	0	0	0	225	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	
C252	1301	6	0	0	296	351	320.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1301	0	1301	0	0	0	0	182	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	4698	1301	0	1301	0	0	0	0	5205	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	230	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	
C253	1116	10	13	30	47	176	95.1	13	13	13.0	0	3	0.4	2	0	84	5.753846153846154	194	1301	0	1301	0	0	0	0	208	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	219	1301	0	1301	0	0	0	0	5228	1301	0	1301	0	0	0	0	4710	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C254	249	10	8	13	0	45	19.1	1	8	6.3	0	1	0.1	1	0	42	2.7142857142857144	187	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	174	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	4825	1301	0	1301	0	0	0	0	4581	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	174	1301	0	1301	0	0	0	0	
C255	1301	6	0	0	312	338	324.5	0	0	0.0	0	0	0.0	0	0	0	0.0	202	1301	0	1301	0	0	0	0	192	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	4486	1301	0	1301	0	0	0	0	4775	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	217	1301	0	1301	0	0	0	0	
C256	1301	6	0	0	307	343	322.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	5107	1301	0	1301	0	0	0	0	4643	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	216	1301	0	1301	0	0	0	0	
C257	245	9	8	12	1	52	22.333333333333332	6	8	6.888888888888889	0	1	0.1111111111111111	1	0	32	2.9838709677419355	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	4785	1301	0	1301	0	0	0	0	4424	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C258	1301	6	0	0	282	342	321.5	0	0	0.0	0	0	0.0	0	0	0	0.0	185	1301	0	1301	0	0	0	0	188	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	182	1301	0	1301	0	0	0	0	4864	1301	0	1301	0	0	0	0	5254	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	
C259	1301	6	0	0	315	332	325.0	0	0	0.0	0	0	0.0	0	0	0	0.0	181	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	4837	1301	0	1301	0	0	0	0	4635	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	
C26	587	10	3	21	8	84	40.2	3	3	3.0	0	1	0.1	1	0	72	11.433333333333334	21	1186	0	1251	32	2	130	35.53125	29	501	0	501	0	0	0	0	21	1213	0	1278	26	6	135	44.65384615384615	2	151	0	151	0	0	0	0	25	501	0	501	0	0	0	0	285	501	0	501	0	0	0	0	36	1612	0	1699	42	4	118	36.95238095238095	26	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C260	1301	6	0	0	299	342	321.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	189	1301	0	1301	0	0	0	0	184	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	5012	1301	0	1301	0	0	0	0	5091	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	
C261	1351	6	0	0	318	366	339.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	202	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	188	1351	0	1351	0	0	0	0	5740	1351	0	1351	0	0	0	0	4731	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C262	1351	6	0	0	302	369	336.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	62	3107	0	3385	132	2	81	23.37878787878788	63	3934	0	4291	168	2	83	23.273809523809526	24	1501	0	1633	65	2	53	22.784615384615385	192	1351	0	1351	0	0	0	0	77	4837	0	5297	207	2	141	23.265700483091788	67	3934	0	4291	168	2	83	23.273809523809526	5533	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	37	2383	0	2604	90	2	70	26.255555555555556	191	1351	0	1351	0	0	0	0	
C263	1351	6	0	0	318	358	335.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	211	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	5359	1351	0	1351	0	0	0	0	5078	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C264	1351	6	0	0	325	353	340.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	270	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	244	1351	0	1351	0	0	0	0	4417	1351	0	1351	0	0	0	0	4958	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	
C265	1351	6	0	0	310	367	339.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	331	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	210	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	4814	1351	0	1351	0	0	0	0	5570	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	
C266	1351	6	0	0	310	365	333.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1351	0	1351	0	0	0	0	208	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	5557	1351	0	1351	0	0	0	0	4900	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	200	1351	0	1351	0	0	0	0	
C267	1351	6	0	0	315	347	335.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1351	0	1351	0	0	0	0	200	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	5036	1351	0	1351	0	0	0	0	5356	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	
C268	1351	6	0	0	315	353	332.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	255	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	5522	1351	0	1351	0	0	0	0	5662	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	199	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	
C269	1351	6	0	0	326	342	336.5	0	0	0.0	0	0	0.0	0	0	0	0.0	266	1351	0	1351	0	0	0	0	245	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	5006	1351	0	1351	0	0	0	0	5308	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C27	1742	10	3	50	43	220	146.2	3	3	3.0	0	1	0.2	2	4	118	38.53333333333333	2	151	0	151	0	0	0	0	27	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	25	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	304	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C270	1351	6	0	0	315	349	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	5261	1351	0	1351	0	0	0	0	5185	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	
C271	1401	6	0	0	332	383	353.5	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1401	0	1401	0	0	0	0	232	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	6429	1401	0	1401	0	0	0	0	5161	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C272	714	10	13	23	19	137	70.9	13	13	13.0	0	1	0.2	2	0	25	4.446153846153846	284	1401	0	1401	0	0	0	0	220	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	408	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	5300	1401	0	1401	0	0	0	0	5961	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C273	1401	6	0	0	332	373	350.5	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	6100	1401	0	1401	0	0	0	0	6106	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C274	1401	6	0	0	337	365	351.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1401	0	1401	0	0	0	0	232	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	4826	1401	0	1401	0	0	0	0	5708	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	
C275	1401	6	0	0	327	380	351.0	0	0	0.0	0	0	0.0	0	0	0	0.0	226	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	243	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	5545	1401	0	1401	0	0	0	0	6348	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	
C2752	108	5	13	8	4	38	16.8	12	13	12.4	0	0	0.0	0	0	16	1.3064516129032258	75	1987	0	2115	67	2	77	27.791044776119403	69	1990	0	2118	67	2	77	27.791044776119403	21	1139	0	1213	50	2	55	20.02	20	1103	0	1177	50	2	55	19.42	72	3830	0	4078	138	2	100	26.492753623188406	37	2001	0	2129	66	4	77	28.363636363636363	57	2911	0	3097	86	2	105	31.790697674418606	23	1250	0	1336	52	2	60	22.057692307692307	20	1103	0	1177	50	2	55	19.42	21	1103	0	1177	50	2	55	19.42	
C276	1401	6	0	0	314	367	343.5	0	0	0.0	0	0	0.0	0	0	0	0.0	221	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	6422	1401	0	1401	0	0	0	0	5504	1401	0	1401	0	0	0	0	267	1401	0	1401	0	0	0	0	214	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	
C277	1401	6	0	0	328	357	348.0	0	0	0.0	0	0	0.0	0	0	0	0.0	243	1401	0	1401	0	0	0	0	225	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	214	1401	0	1401	0	0	0	0	6155	1401	0	1401	0	0	0	0	5505	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	261	1401	0	1401	0	0	0	0	
C278	1143	10	13	40	34	180	90.0	13	13	13.0	0	1	0.1	1	0	150	6.546153846153846	211	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	5937	1401	0	1401	0	0	0	0	6224	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	
C279	1401	6	0	0	336	366	349.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	209	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	5195	1401	0	1401	0	0	0	0	5650	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	219	1401	0	1401	0	0	0	0	269	1401	0	1401	0	0	0	0	
C28	621	10	3	19	12	148	52.4	3	3	3.0	0	1	0.2	2	0	64	10.566666666666666	2	151	0	151	0	0	0	0	29	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	295	501	0	501	0	0	0	0	304	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C280	99	5	8	8	5	20	16.0	5	8	7.0	0	1	0.2	1	0	10	1.8285714285714285	5	287	0	311	21	2	42	12.380952380952381	4	273	0	293	18	2	39	13.555555555555555	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	4619	1401	0	1401	0	0	0	0	5626	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	
C2803	91	5	13	8	4	37	13.0	6	13	10.2	0	1	0.2	1	0	8	1.0784313725490196	12	743	0	876	83	2	52	8.072289156626505	18	743	0	876	83	2	52	8.072289156626505	10	747	0	880	63	2	53	10.682539682539682	10	725	0	858	63	2	54	10.222222222222221	9	657	0	777	65	2	53	9.153846153846153	10	743	0	876	83	2	52	8.072289156626505	9	671	0	791	75	2	52	8.133333333333333	10	727	0	860	63	2	53	10.365079365079366	10	725	0	858	63	2	54	10.222222222222221	10	725	0	858	63	2	54	10.222222222222221	
C282	116	5	8	10	10	28	16.6	8	8	8.0	0	1	0.4	2	0	8	1.475	25	1351	0	1441	78	5	39	13.923076923076923	18	1363	0	1453	78	5	39	13.923076923076923	22	1557	0	1667	94	5	35	12.957446808510639	21	1551	0	1661	94	5	35	12.914893617021276	19	1447	0	1542	82	5	44	14.121951219512194	19	1361	0	1451	78	5	39	13.923076923076923	25	1675	0	1785	94	5	39	13.851063829787234	22	1562	0	1672	94	5	35	12.957446808510639	21	1551	0	1661	94	5	35	12.914893617021276	22	1553	0	1663	94	5	35	12.914893617021276	
C29	525	10	3	15	20	89	47.6	3	3	3.0	0	2	0.3	2	1	38	8.5	7	569	0	595	14	8	53	34.0	26	501	0	501	0	0	0	0	9	751	0	785	16	3	73	39.75	2	151	0	151	0	0	0	0	25	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	34	2239	0	2335	74	9	45	27.594594594594593	25	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C291	1501	6	0	0	347	408	377.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	246	1501	0	1501	0	0	0	0	250	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	7605	1501	0	1501	0	0	0	0	5578	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	294	1501	0	1501	0	0	0	0	
C292	1501	6	0	0	342	399	374.0	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	245	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	7016	1501	0	1501	0	0	0	0	7309	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C293	1501	6	0	0	360	399	378.5	0	0	0.0	0	0	0.0	0	0	0	0.0	235	1501	0	1501	0	0	0	0	274	1501	0	1501	0	0	0	0	234	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	7266	1501	0	1501	0	0	0	0	7001	1501	0	1501	0	0	0	0	233	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	
C294	1501	6	0	0	366	391	376.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	294	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	6571	1501	0	1501	0	0	0	0	7470	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	
C295	1501	6	0	0	364	406	378.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	237	1501	0	1501	0	0	0	0	261	1501	0	1501	0	0	0	0	234	1501	0	1501	0	0	0	0	243	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	7036	1501	0	1501	0	0	0	0	7239	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	233	1501	0	1501	0	0	0	0	
C296	1501	6	0	0	332	408	371.5	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	7026	1501	0	1501	0	0	0	0	7066	1501	0	1501	0	0	0	0	299	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C297	1501	6	0	0	326	388	369.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	260	1501	0	1501	0	0	0	0	246	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	265	1501	0	1501	0	0	0	0	7222	1501	0	1501	0	0	0	0	7624	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	
C298	1501	6	0	0	370	386	376.0	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	6545	1501	0	1501	0	0	0	0	7090	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	
C2985656	1016	5	15	0	293	318	303.6	15	15	15.0	0	0	0.0	0	10	29	18.866666666666667	189	1003	0	1004	1	932	932	932.0	208	1003	0	1004	1	932	932	932.0	231	1006	0	1007	1	932	932	932.0	194	1001	0	1002	1	932	932	932.0	196	1019	0	1020	1	932	932	932.0	211	1004	0	1005	1	932	932	932.0	234	1003	0	1004	1	932	932	932.0	192	1005	0	1006	1	932	932	932.0	190	1005	0	1006	1	932	932	932.0	231	1005	0	1006	1	932	932	932.0	
C299	1501	6	0	0	354	389	371.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	247	1501	0	1501	0	0	0	0	251	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	306	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	7143	1501	0	1501	0	0	0	0	6973	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	247	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	
C3	4016	10	1	148	103	836	297.3	1	1	1.0	0	1	0.3	3	19	103	55.6	38	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	31	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	11	1507	0	1531	24	25	26	25.541666666666668	0	51	0	51	0	0	0	0	26	501	0	501	0	0	0	0	
C30	569	10	3	20	13	164	44.7	3	3	3.0	0	1	0.1	1	1	154	13.033333333333333	78	4946	0	5114	56	2	149	78.07142857142857	27	501	0	501	0	0	0	0	230	13802	0	14474	152	4	117	85.13157894736842	2	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	310	501	0	501	0	0	0	0	93	5193	0	5445	48	91	114	102.75	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C300	1501	6	0	0	333	419	373.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	248	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	305	1501	0	1501	0	0	0	0	7243	1501	0	1501	0	0	0	0	6480	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	245	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	
C301	132	5	8	10	5	52	20.0	8	8	8.0	0	1	0.4	2	0	10	1.5	70	3825	0	4201	144	5	89	26.125	56	3891	0	4267	144	5	92	26.541666666666668	59	4283	0	4767	204	4	74	20.666666666666668	43	3133	0	3437	172	4	55	17.837209302325583	34	2566	0	2806	127	2	96	19.73228346456693	8372	1551	0	1551	0	0	0	0	7038	1551	0	1551	0	0	0	0	55	3999	0	4405	218	2	74	18.05045871559633	42	3153	0	3457	172	4	53	17.941860465116278	253	1551	0	1551	0	0	0	0	
C302	1551	6	0	0	359	409	385.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	268	1551	0	1551	0	0	0	0	313	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	7536	1551	0	1551	0	0	0	0	8071	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	338	1551	0	1551	0	0	0	0	
C303	1551	6	0	0	382	414	392.0	0	0	0.0	0	0	0.0	0	0	0	0.0	267	1551	0	1551	0	0	0	0	311	1551	0	1551	0	0	0	0	251	1551	0	1551	0	0	0	0	322	1551	0	1551	0	0	0	0	251	1551	0	1551	0	0	0	0	7726	1551	0	1551	0	0	0	0	8481	1551	0	1551	0	0	0	0	250	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	249	1551	0	1551	0	0	0	0	
C304	1551	6	0	0	380	400	387.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	260	1551	0	1551	0	0	0	0	322	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	7731	1551	0	1551	0	0	0	0	8609	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	263	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	
C305	1551	6	0	0	375	403	386.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	346	1551	0	1551	0	0	0	0	314	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	297	1551	0	1551	0	0	0	0	8132	1551	0	1551	0	0	0	0	7510	1551	0	1551	0	0	0	0	269	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	
C306	1551	6	0	0	367	402	385.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	259	1551	0	1551	0	0	0	0	317	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	8034	1551	0	1551	0	0	0	0	7142	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	
C307	1551	6	0	0	357	404	384.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1551	0	1551	0	0	0	0	275	1551	0	1551	0	0	0	0	291	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	8147	1551	0	1551	0	0	0	0	8417	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	
C30747	211	5	10	0	55	71	62.0	10	10	10.0	0	0	0.0	0	2	12	5.72	7	206	0	207	1	164	164	164.0	7	206	0	207	1	164	164	164.0	8	208	0	209	1	164	164	164.0	7	206	0	207	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	205	0	206	1	164	164	164.0	7	208	0	209	1	164	164	164.0	8	205	0	206	1	164	164	164.0	7	205	0	206	1	164	164	164.0	
C308	1551	6	0	0	374	404	386.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1551	0	1551	0	0	0	0	268	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	7287	1551	0	1551	0	0	0	0	7438	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	
C309	1551	6	0	0	344	399	380.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1551	0	1551	0	0	0	0	269	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	268	1551	0	1551	0	0	0	0	6372	1551	0	1551	0	0	0	0	7493	1551	0	1551	0	0	0	0	259	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	
C31	501	20	0	0	27	49	37.8	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	33	201	0	201	0	0	0	0	265	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	
C310	1551	6	0	0	371	407	386.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	282	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	8104	1551	0	1551	0	0	0	0	7309	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	311	1551	0	1551	0	0	0	0	
C311	1601	6	0	0	366	429	400.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	272	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8671	1601	0	1601	0	0	0	0	7480	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	
C312	1601	6	0	0	363	422	397.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	277	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8080	1601	0	1601	0	0	0	0	8943	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	
C313	1601	6	0	0	389	424	404.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	276	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	8138	1601	0	1601	0	0	0	0	9022	1601	0	1601	0	0	0	0	267	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	
C314	1601	6	0	0	383	414	401.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	272	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	8388	1601	0	1601	0	0	0	0	8873	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	307	1601	0	1601	0	0	0	0	
C315	131	5	8	10	4	69	22.0	7	8	7.8	0	1	0.2	1	0	48	2.6153846153846154	292	1601	0	1601	0	0	0	0	15	789	81	850	40	2	122	19.425	281	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	25	1259	83	1364	64	2	136	19.484375	8089	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	14	783	0	848	44	2	136	17.522727272727273	281	1601	0	1601	0	0	0	0	
C316	1601	6	0	0	378	416	397.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	282	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	8464	1601	0	1601	0	0	0	0	8212	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	
C3162	108	5	13	8	3	30	16.8	10	13	11.6	0	0	0.0	0	0	10	1.4482758620689655	17	664	0	728	41	2	67	16.170731707317074	22	664	0	728	41	2	67	16.170731707317074	13	717	0	784	44	2	78	16.09090909090909	13	741	0	808	44	2	82	16.636363636363637	27	1503	3	1628	89	2	119	16.786516853932586	12	664	0	728	41	2	67	16.170731707317074	14	750	0	817	45	2	79	16.466666666666665	14	783	0	850	47	2	79	16.46808510638298	14	813	0	880	46	2	85	17.47826086956522	14	814	0	881	46	2	85	17.5	
C317	120	5	9	9	3	42	18.0	8	9	8.8	0	1	0.2	1	0	16	1.8636363636363635	384	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	9	479	0	507	28	4	21	9.142857142857142	273	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	8617	1601	0	1601	0	0	0	0	9075	1601	0	1601	0	0	0	0	9	483	0	511	28	4	22	9.214285714285714	8	478	0	506	28	4	21	9.142857142857142	277	1601	0	1601	0	0	0	0	
C3178	124	5	13	9	6	36	20.0	13	13	13.0	0	0	0.0	0	0	32	1.5384615384615385	102	2304	0	2485	52	4	154	44.01923076923077	93	2400	0	2581	52	4	162	45.86538461538461	47	2296	0	2477	52	4	153	43.86538461538461	46	2272	0	2453	52	4	151	43.40384615384615	82	3893	0	4213	106	2	206	36.386792452830186	51	2400	0	2581	52	4	162	45.86538461538461	51	2326	0	2507	50	5	154	46.22	47	2301	0	2484	55	2	154	41.56363636363636	48	2272	0	2453	52	4	151	43.40384615384615	48	2374	0	2567	57	4	153	41.3859649122807	
C318	1601	6	0	0	379	412	397.5	0	0	0.0	0	0	0.0	0	0	0	0.0	278	1601	0	1601	0	0	0	0	282	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	280	1601	0	1601	0	0	0	0	312	1601	0	1601	0	0	0	0	8709	1601	0	1601	0	0	0	0	8525	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	
C319	1601	6	0	0	372	411	396.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1601	0	1601	0	0	0	0	362	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8774	1601	0	1601	0	0	0	0	7884	1601	0	1601	0	0	0	0	313	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	
C32	501	20	0	0	28	47	37.95	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	201	0	201	0	0	0	0	279	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C320	1601	6	0	0	384	431	402.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	268	1601	0	1601	0	0	0	0	7625	1601	0	1601	0	0	0	0	9004	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	279	1601	0	1601	0	0	0	0	
C321	1651	6	0	0	378	439	412.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	299	1651	0	1651	0	0	0	0	304	1651	0	1651	0	0	0	0	319	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	359	1651	0	1651	0	0	0	0	9403	1651	0	1651	0	0	0	0	8735	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C322	1651	6	0	0	373	444	411.0	0	0	0.0	0	0	0.0	0	0	0	0.0	296	1651	0	1651	0	0	0	0	300	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	8799	1651	0	1651	0	0	0	0	9631	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	
C323	1651	6	0	0	391	432	415.0	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	285	1651	0	1651	0	0	0	0	349	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	8894	1651	0	1651	0	0	0	0	9802	1651	0	1651	0	0	0	0	286	1651	0	1651	0	0	0	0	365	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	
C324	1651	6	0	0	379	433	411.5	0	0	0.0	0	0	0.0	0	0	0	0.0	295	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	8562	1651	0	1651	0	0	0	0	10173	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	287	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	
C325	1651	6	0	0	375	433	407.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	300	1651	0	1651	0	0	0	0	299	1651	0	1651	0	0	0	0	298	1651	0	1651	0	0	0	0	298	1651	0	1651	0	0	0	0	328	1651	0	1651	0	0	0	0	9647	1651	0	1651	0	0	0	0	8676	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	
C326	1651	6	0	0	393	418	410.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	300	1651	0	1651	0	0	0	0	299	1651	0	1651	0	0	0	0	392	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	296	1651	0	1651	0	0	0	0	9130	1651	0	1651	0	0	0	0	8891	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C327	1651	6	0	0	401	420	408.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	303	1651	0	1651	0	0	0	0	305	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	8860	1651	0	1651	0	0	0	0	8255	1651	0	1651	0	0	0	0	348	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	316	1651	0	1651	0	0	0	0	
C328	1651	6	0	0	380	439	409.0	0	0	0.0	0	0	0.0	0	0	0	0.0	369	1651	0	1651	0	0	0	0	316	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	9229	1651	0	1651	0	0	0	0	9826	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	305	1651	0	1651	0	0	0	0	
C329	1651	6	0	0	378	449	406.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	304	1651	0	1651	0	0	0	0	302	1651	0	1651	0	0	0	0	296	1651	0	1651	0	0	0	0	351	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	9138	1651	0	1651	0	0	0	0	9366	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C33	501	20	0	0	21	48	37.15	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	3	201	0	201	0	0	0	0	18	1051	0	1090	29	2	79	26.620689655172413	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	201	0	201	0	0	0	0	75	3420	0	3543	87	4	336	33.3448275862069	26	1484	0	1543	51	2	82	23.215686274509803	26	501	0	501	0	0	0	0	3	201	0	201	0	0	0	0	
C330	1651	6	0	0	386	441	413.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	9204	1651	0	1651	0	0	0	0	9038	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	
C331	1701	6	0	0	396	450	426.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	409	1701	0	1701	0	0	0	0	318	1701	0	1701	0	0	0	0	354	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10447	1701	0	1701	0	0	0	0	8957	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	
C332	1701	6	0	0	379	456	422.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	343	1701	0	1701	0	0	0	0	319	1701	0	1701	0	0	0	0	328	1701	0	1701	0	0	0	0	358	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	9968	1701	0	1701	0	0	0	0	10684	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	311	1701	0	1701	0	0	0	0	315	1701	0	1701	0	0	0	0	
C333	853	10	14	26	36	114	78.4	14	14	14.0	0	1	0.1	1	0	42	5.328571428571428	307	1701	0	1701	0	0	0	0	374	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	302	1701	0	1701	0	0	0	0	301	1701	0	1701	0	0	0	0	9786	1701	0	1701	0	0	0	0	10386	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	302	1701	0	1701	0	0	0	0	
C334	1701	6	0	0	404	449	426.5	0	0	0.0	0	0	0.0	0	0	0	0.0	371	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	397	1701	0	1701	0	0	0	0	395	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	9926	1701	0	1701	0	0	0	0	10810	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	
C335	1701	6	0	0	390	436	418.0	0	0	0.0	0	0	0.0	0	0	0	0.0	320	1701	0	1701	0	0	0	0	321	1701	0	1701	0	0	0	0	316	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	11552	1701	0	1701	0	0	0	0	9385	1701	0	1701	0	0	0	0	315	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	
C3353	115	5	13	8	5	21	17.0	13	13	13.0	0	0	0.0	0	0	16	1.3076923076923077	101	2326	0	2560	79	2	187	29.189873417721518	60	2326	0	2560	79	2	187	29.189873417721518	210	9676	0	10550	248	3	156	38.939516129032256	385	17259	0	19283	546	3	240	31.562271062271062	582	22567	0	24855	806	2	306	27.97394540942928	50	2326	0	2560	79	2	187	29.189873417721518	465	18049	0	19627	278	3	214	64.85971223021583	258	11945	0	13105	370	2	167	32.229729729729726	402	17259	0	19283	546	3	240	31.562271062271062	388	17259	0	19283	546	3	240	31.562271062271062	
C336	1701	6	0	0	391	447	422.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	363	1701	0	1701	0	0	0	0	313	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10645	1701	0	1701	0	0	0	0	10887	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	362	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	
C337	1701	6	0	0	414	434	425.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	306	1701	0	1701	0	0	0	0	318	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10063	1701	0	1701	0	0	0	0	9585	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	
C338	1701	6	0	0	409	431	421.5	0	0	0.0	0	0	0.0	0	0	0	0.0	316	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	313	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	10510	1701	0	1701	0	0	0	0	9986	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	310	1701	0	1701	0	0	0	0	363	1701	0	1701	0	0	0	0	
C339	206	5	5	0	53	66	61.4	5	5	5.0	0	0	0.0	0	5	16	10.04	7	204	0	205	1	124	124	124.0	6	201	0	202	1	124	124	124.0	309	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	358	1701	0	1701	0	0	0	0	8	204	0	205	1	124	124	124.0	8	204	0	205	1	124	124	124.0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	
C34	396	10	3	12	10	71	36.7	3	3	3.0	0	1	0.2	2	1	39	7.5	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	12	1157	0	1281	58	2	86	19.310344827586206	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	201	0	201	0	0	0	0	33	2622	0	2932	116	2	82	22.25862068965517	11	1006	0	1112	52	2	80	18.653846153846153	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C340	785	10	14	25	24	191	73.0	14	14	14.0	0	1	0.1	1	0	73	4.8	306	1701	0	1701	0	0	0	0	516	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	11148	1701	0	1701	0	0	0	0	7574	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	311	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	
C341	1751	6	0	0	403	457	437.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	339	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	10714	1751	0	1751	0	0	0	0	9760	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	358	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	
C342	1751	6	0	0	394	468	436.5	0	0	0.0	0	0	0.0	0	0	0	0.0	334	1751	0	1751	0	0	0	0	335	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	10143	1751	0	1751	0	0	0	0	11479	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	
C343	1751	6	0	0	415	458	441.0	0	0	0.0	0	0	0.0	0	0	0	0.0	339	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	11015	1751	0	1751	0	0	0	0	10823	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	
C344	1751	6	0	0	406	471	438.0	0	0	0.0	0	0	0.0	0	0	0	0.0	427	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	10185	1751	0	1751	0	0	0	0	11994	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	
C345	1751	6	0	0	401	457	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	385	1751	0	1751	0	0	0	0	336	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	10776	1751	0	1751	0	0	0	0	10605	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	
C346	206	5	5	0	54	71	63.4	5	5	5.0	0	0	0.0	0	3	17	10.8	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	334	1751	0	1751	0	0	0	0	6	201	0	201	0	0	0	0	329	1751	0	1751	0	0	0	0	10776	1751	0	1751	0	0	0	0	11711	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	6	201	0	201	0	0	0	0	331	1751	0	1751	0	0	0	0	
C3467	109	5	13	8	2	28	16.6	11	13	12.4	0	0	0.0	0	0	8	1.3225806451612903	509	12668	0	13817	660	2	66	19.18030303030303	1284	28479	0	31327	1410	2	115	20.19148936170213	110	5520	0	6018	284	2	64	19.404929577464788	106	5448	0	5946	284	2	64	19.151408450704224	838	35472	0	38822	1877	2	104	18.893446989877464	354	15733	0	17241	759	2	83	20.7167325428195	383	13506	0	14688	619	2	98	21.804523424878838	150	6889	0	7521	397	2	68	17.329974811083122	91	4666	0	5076	234	2	64	19.9017094017094	116	5699	0	6197	298	2	70	19.093959731543624	
C347	1751	6	0	0	422	461	439.0	0	0	0.0	0	0	0.0	0	0	0	0.0	408	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	9569	1751	0	1751	0	0	0	0	10196	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	
C348	1751	6	0	0	410	441	430.0	0	0	0.0	0	0	0.0	0	0	0	0.0	350	1751	0	1751	0	0	0	0	337	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	332	1751	0	1751	0	0	0	0	333	1751	0	1751	0	0	0	0	8695	1751	0	1751	0	0	0	0	10447	1751	0	1751	0	0	0	0	337	1751	0	1751	0	0	0	0	335	1751	0	1751	0	0	0	0	333	1751	0	1751	0	0	0	0	
C349	1751	6	0	0	425	456	437.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	322	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	318	1751	0	1751	0	0	0	0	360	1751	0	1751	0	0	0	0	10254	1751	0	1751	0	0	0	0	11488	1751	0	1751	0	0	0	0	317	1751	0	1751	0	0	0	0	319	1751	0	1751	0	0	0	0	319	1751	0	1751	0	0	0	0	
C3494	104	5	13	9	2	20	13.6	10	12	11.2	0	1	0.2	1	0	8	1.0535714285714286	7	223	0	227	3	59	68	62.0	8	231	0	235	3	61	70	64.0	5	349	0	353	3	59	182	100.0	5	347	0	351	3	59	180	99.33333333333333	4	239	0	243	3	60	77	66.66666666666667	4	231	0	235	3	61	70	64.0	4	251	0	255	3	61	90	70.66666666666667	5	351	0	355	3	60	182	100.66666666666667	6	347	0	351	3	59	180	99.33333333333333	6	348	0	352	3	59	180	99.33333333333333	
C35	392	10	3	13	13	95	36.1	3	3	3.0	0	1	0.2	2	0	42	8.333333333333334	30	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	116	6000	0	6288	30	2	288	190.6	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	201	0	201	0	0	0	0	286	12456	0	12996	155	2	220	76.70322580645161	112	5989	0	6277	30	2	291	190.23333333333332	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C350	1751	6	0	0	419	487	439.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	334	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	11533	1751	0	1751	0	0	0	0	9788	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	361	1751	0	1751	0	0	0	0	
C351	1801	6	0	0	417	475	450.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	372	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	11923	1801	0	1801	0	0	0	0	11468	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	
C352	1801	6	0	0	401	475	449.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	354	1801	0	1801	0	0	0	0	445	1801	0	1801	0	0	0	0	447	1801	0	1801	0	0	0	0	389	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	11029	1801	0	1801	0	0	0	0	12540	1801	0	1801	0	0	0	0	428	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	
C353	1801	6	0	0	435	470	453.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	340	1801	0	1801	0	0	0	0	10284	1801	0	1801	0	0	0	0	11898	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	
C354	1801	6	0	0	429	483	451.5	0	0	0.0	0	0	0.0	0	0	0	0.0	380	1801	0	1801	0	0	0	0	357	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	362	1801	0	1801	0	0	0	0	11020	1801	0	1801	0	0	0	0	12817	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	
C355	75	5	9	5	3	22	12.0	9	9	9.0	0	0	0.0	0	0	9	1.3333333333333333	3	109	0	116	5	14	30	20.0	351	1801	0	1801	0	0	0	0	3	207	0	220	9	14	51	21.77777777777778	434	1801	0	1801	0	0	0	0	2	145	0	155	9	4	29	15.11111111111111	12220	1801	0	1801	0	0	0	0	11410	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	3	154	0	164	6	17	44	23.833333333333332	346	1801	0	1801	0	0	0	0	
C356	264	10	10	12	1	56	21.3	9	10	9.5	0	0	0.0	0	0	36	2.2421052631578946	361	1801	0	1801	0	0	0	0	359	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	352	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	11983	1801	0	1801	0	0	0	0	12720	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C357	1801	6	0	0	435	470	448.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	407	1801	0	1801	0	0	0	0	353	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	10847	1801	0	1801	0	0	0	0	11930	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	
C358	1801	6	0	0	417	469	446.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	404	1801	0	1801	0	0	0	0	356	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	12129	1801	0	1801	0	0	0	0	11074	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C359	1801	6	0	0	422	487	451.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	471	1801	0	1801	0	0	0	0	351	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	11592	1801	0	1801	0	0	0	0	11451	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	386	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	
C3593	99	5	13	8	2	28	15.4	13	13	13.0	0	0	0.0	0	0	8	1.1846153846153846	14	363	0	382	6	2	129	57.666666666666664	9	288	0	303	5	2	167	55.0	6	363	0	382	6	2	129	57.666666666666664	6	366	0	385	6	2	130	58.166666666666664	5	322	0	338	6	2	91	51.166666666666664	4	231	0	242	4	2	150	55.0	6	312	0	327	4	2	190	74.25	7	376	0	395	7	2	134	51.285714285714285	6	366	0	385	6	2	130	58.166666666666664	6	366	0	385	6	2	130	58.166666666666664	
C36	501	20	0	0	26	58	37.35	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	5	317	0	323	4	11	96	53.5	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	201	0	201	0	0	0	0	10	457	0	467	10	7	61	34.6	5	305	0	311	4	11	92	51.0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C360	1801	6	0	0	434	480	451.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	381	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	440	1801	0	1801	0	0	0	0	12616	1801	0	1801	0	0	0	0	11184	1801	0	1801	0	0	0	0	342	1801	0	1801	0	0	0	0	342	1801	0	1801	0	0	0	0	439	1801	0	1801	0	0	0	0	
C361	1851	6	0	0	427	486	462.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	368	1851	0	1851	0	0	0	0	526	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	469	1851	0	1851	0	0	0	0	363	1851	0	1851	0	0	0	0	13285	1851	0	1851	0	0	0	0	12322	1851	0	1851	0	0	0	0	381	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	
C362	1851	6	0	0	439	479	459.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	364	1851	0	1851	0	0	0	0	540	1851	0	1851	0	0	0	0	443	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	12900	1851	0	1851	0	0	0	0	13475	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	
C363	1851	6	0	0	449	485	469.0	0	0	0.0	0	0	0.0	0	0	0	0.0	470	1851	0	1851	0	0	0	0	496	1851	0	1851	0	0	0	0	362	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	464	1851	0	1851	0	0	0	0	11286	1851	0	1851	0	0	0	0	12502	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	386	1851	0	1851	0	0	0	0	405	1851	0	1851	0	0	0	0	
C364	1851	6	0	0	429	500	462.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	364	1851	0	1851	0	0	0	0	476	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	363	1851	0	1851	0	0	0	0	362	1851	0	1851	0	0	0	0	12337	1851	0	1851	0	0	0	0	13269	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	
C36411	1011	5	10	0	293	315	302.2	10	10	10.0	0	0	0.0	0	17	40	27.46	202	1006	0	1007	1	354	354	354.0	460	1006	0	1007	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	232	1006	0	1007	1	354	354	354.0	229	1006	0	1007	1	354	354	354.0	230	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	
C365	1851	6	0	0	430	485	458.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	367	1851	0	1851	0	0	0	0	463	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	13440	1851	0	1851	0	0	0	0	11526	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	
C36505	1011	5	10	0	266	317	298.0	10	10	10.0	0	0	0.0	0	17	37	27.16	207	1014	0	1015	1	726	726	726.0	419	1016	0	1017	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	204	1029	0	1030	1	726	726	726.0	198	1016	0	1017	1	726	726	726.0	234	1011	0	1012	1	726	726	726.0	240	1016	0	1017	1	726	726	726.0	201	1029	0	1030	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	
C366	1851	6	0	0	427	477	460.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	373	1851	0	1851	0	0	0	0	387	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	13131	1851	0	1851	0	0	0	0	13541	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	381	1851	0	1851	0	0	0	0	401	1851	0	1851	0	0	0	0	
C367	320	10	10	13	1	38	25.0	10	10	10.0	0	1	0.1	1	0	36	2.31	371	1851	0	1851	0	0	0	0	386	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	12790	1851	0	1851	0	0	0	0	12846	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	374	1851	0	1851	0	0	0	0	
C368	1851	6	0	0	435	484	456.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	373	1851	0	1851	0	0	0	0	457	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	403	1851	0	1851	0	0	0	0	13034	1851	0	1851	0	0	0	0	12875	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	373	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	
C369	767	10	14	24	22	124	71.3	14	14	14.0	0	1	0.2	2	0	38	4.214285714285714	368	1851	0	1851	0	0	0	0	407	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	12903	1851	0	1851	0	0	0	0	12503	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	
C37	501	20	0	0	26	45	37.8	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	214	9985	0	10369	72	3	371	126.33333333333333	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	201	0	201	0	0	0	0	23	952	0	984	2	338	555	446.5	221	10039	0	10423	72	3	381	127.125	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C370	1851	6	0	0	436	485	461.0	0	0	0.0	0	0	0.0	0	0	0	0.0	369	1851	0	1851	0	0	0	0	583	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	14448	1851	0	1851	0	0	0	0	12305	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	374	1851	0	1851	0	0	0	0	
C371	1901	6	0	0	440	499	474.0	0	0	0.0	0	0	0.0	0	0	0	0.0	396	1901	0	1901	0	0	0	0	391	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	14273	1901	0	1901	0	0	0	0	13339	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	394	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C372	1901	6	0	0	451	497	473.5	0	0	0.0	0	0	0.0	0	0	0	0.0	401	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	14308	1901	0	1901	0	0	0	0	14021	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C373	1901	6	0	0	460	495	478.5	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	12049	1901	0	1901	0	0	0	0	13253	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	480	1901	0	1901	0	0	0	0	
C374	1901	6	0	0	446	495	473.5	0	0	0.0	0	0	0.0	0	0	0	0.0	403	1901	0	1901	0	0	0	0	466	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13896	1901	0	1901	0	0	0	0	13706	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C375	721	10	15	23	21	122	69.9	14	15	14.6	0	1	0.1	1	0	73	4.486301369863014	494	1901	0	1901	0	0	0	0	396	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13353	1901	0	1901	0	0	0	0	13723	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	482	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	
C37578	211	5	10	0	52	66	61.4	10	10	10.0	0	0	0.0	0	2	12	5.6	7	201	0	202	1	40	40	40.0	7	204	0	205	1	40	40	40.0	8	203	0	204	1	40	40	40.0	8	204	0	205	1	40	40	40.0	7	208	0	209	1	40	40	40.0	7	201	0	202	1	40	40	40.0	8	205	0	206	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	
C376	1901	6	0	0	445	487	471.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	456	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	432	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	13651	1901	0	1901	0	0	0	0	13284	1901	0	1901	0	0	0	0	482	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	
C37663	1011	5	10	0	254	322	303.0	10	10	10.0	0	0	0.0	0	16	35	27.58	192	1008	0	1009	1	626	626	626.0	259	1003	0	1004	1	626	626	626.0	195	1014	0	1015	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	232	1008	0	1009	1	626	626	626.0	276	1006	0	1007	1	626	626	626.0	193	1014	0	1015	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	193	1006	0	1007	1	626	626	626.0	
C377	1901	6	0	0	454	495	471.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	410	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13573	1901	0	1901	0	0	0	0	13712	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	392	1901	0	1901	0	0	0	0	
C378	1901	6	0	0	453	513	472.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	454	1901	0	1901	0	0	0	0	396	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	415	1901	0	1901	0	0	0	0	13455	1901	0	1901	0	0	0	0	12160	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	444	1901	0	1901	0	0	0	0	
C379	1901	6	0	0	425	537	476.0	0	0	0.0	0	0	0.0	0	0	0	0.0	431	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	402	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	14189	1901	0	1901	0	0	0	0	10100	1901	0	1901	0	0	0	0	431	1901	0	1901	0	0	0	0	439	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	
C38	551	10	3	20	17	105	42.3	3	3	3.0	0	1	0.2	2	0	44	9.6	31	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	31	201	0	201	0	0	0	0	249	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C380	751	10	15	25	20	124	69.7	15	15	15.0	0	1	0.1	1	0	54	4.42	389	1901	0	1901	0	0	0	0	395	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	403	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	14155	1901	0	1901	0	0	0	0	13123	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C381	122	5	9	9	11	27	18.4	8	9	8.8	0	1	0.2	1	0	16	1.8181818181818181	23	850	18	924	42	2	86	19.761904761904763	15	884	18	958	42	2	92	20.404761904761905	16	854	0	928	42	2	86	19.857142857142858	1306	1951	0	1951	0	0	0	0	517	1951	0	1951	0	0	0	0	14361	1951	0	1951	0	0	0	0	14806	1951	0	1951	0	0	0	0	14	856	0	930	42	2	86	19.904761904761905	14	854	0	928	42	2	86	19.857142857142858	406	1951	0	1951	0	0	0	0	
C382	1951	6	0	0	469	507	488.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	407	1951	0	1951	0	0	0	0	418	1951	0	1951	0	0	0	0	557	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	15428	1951	0	1951	0	0	0	0	14874	1951	0	1951	0	0	0	0	427	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C383	1951	6	0	0	466	507	489.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	404	1951	0	1951	0	0	0	0	468	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	10668	1951	0	1951	0	0	0	0	14247	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	476	1951	0	1951	0	0	0	0	
C38336	1011	5	10	0	300	318	307.0	10	10	10.0	0	0	0.0	0	17	39	28.16	216	1007	0	1008	1	736	736	736.0	192	1003	0	1004	1	736	736	736.0	191	1003	0	1004	1	736	736	736.0	197	1017	0	1018	1	736	736	736.0	191	1003	0	1004	1	736	736	736.0	229	1006	0	1007	1	736	736	736.0	228	1006	0	1007	1	736	736	736.0	194	1010	0	1011	1	736	736	736.0	196	1017	0	1018	1	736	736	736.0	194	1017	0	1018	1	736	736	736.0	
C384	1951	6	0	0	472	513	487.5	0	0	0.0	0	0	0.0	0	0	0	0.0	412	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	14767	1951	0	1951	0	0	0	0	14137	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	508	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	
C385	1951	6	0	0	473	498	483.0	0	0	0.0	0	0	0.0	0	0	0	0.0	564	1951	0	1951	0	0	0	0	420	1951	0	1951	0	0	0	0	413	1951	0	1951	0	0	0	0	1335	1951	0	1951	0	0	0	0	511	1951	0	1951	0	0	0	0	15220	1951	0	1951	0	0	0	0	13909	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	
C386	1951	6	0	0	473	499	484.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	411	1951	0	1951	0	0	0	0	415	1951	0	1951	0	0	0	0	1136	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	14265	1951	0	1951	0	0	0	0	14176	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C387	1951	6	0	0	471	492	481.5	0	0	0.0	0	0	0.0	0	0	0	0.0	416	1951	0	1951	0	0	0	0	435	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	13426	1951	0	1951	0	0	0	0	14834	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	483	1951	0	1951	0	0	0	0	
C388	114	5	9	9	13	22	16.8	8	9	8.4	0	1	0.2	1	0	16	1.7380952380952381	78	3441	0	3762	149	2	130	22.83221476510067	58	3417	0	3738	141	2	125	23.94326241134752	55	3299	0	3584	135	2	124	24.185185185185187	402	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	13756	1951	0	1951	0	0	0	0	13902	1951	0	1951	0	0	0	0	85	4952	0	5399	198	2	141	24.848484848484848	51	3149	0	3434	144	2	116	21.645833333333332	401	1951	0	1951	0	0	0	0	
C389	104	5	9	8	12	27	16.8	9	9	9.0	0	0	0.0	0	0	10	1.8222222222222222	145	6224	0	6801	178	2	103	34.938202247191015	163	8636	0	9430	243	2	96	35.51851851851852	344	17223	0	18857	545	2	141	31.592660550458717	401	1951	0	1951	0	0	0	0	403	1951	0	1951	0	0	0	0	15609	1951	0	1951	0	0	0	0	13058	1951	0	1951	0	0	0	0	473	23512	0	25673	773	2	148	30.410090556274255	2480	63499	0	70414	2407	2	92	26.377648525135022	484	1951	0	1951	0	0	0	0	
C39	501	20	0	0	28	48	37.6	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	3	201	0	201	0	0	0	0	18	1277	0	1301	24	23	23	23.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	201	0	201	0	0	0	0	16	903	0	927	24	19	19	19.0	14	1007	0	1031	24	19	23	20.375	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C390	1951	6	0	0	464	509	484.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	406	1951	0	1951	0	0	0	0	446	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	14353	1951	0	1951	0	0	0	0	14781	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	501	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C391	2001	6	0	0	465	519	499.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	572	2001	0	2001	0	0	0	0	1065	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	459	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	15434	2001	0	2001	0	0	0	0	15642	2001	0	2001	0	0	0	0	474	2001	0	2001	0	0	0	0	504	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	
C392	206	5	5	0	54	71	60.8	5	5	5.0	0	0	0.0	0	4	17	10.2	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	512	2001	0	2001	0	0	0	0	7	211	0	212	1	133	133	133.0	441	2001	0	2001	0	0	0	0	15467	2001	0	2001	0	0	0	0	15136	2001	0	2001	0	0	0	0	7	211	0	212	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	
C3929333	1016	5	15	0	266	339	301.8	15	15	15.0	0	0	0.0	0	7	32	18.613333333333333	194	1006	0	1007	1	788	788	788.0	201	1006	0	1007	1	788	788	788.0	194	1004	0	1005	1	788	788	788.0	196	1003	0	1004	1	788	788	788.0	193	1003	0	1004	1	788	788	788.0	219	1006	0	1007	1	788	788	788.0	215	1004	0	1005	1	788	788	788.0	194	1004	0	1005	1	788	788	788.0	196	1003	0	1004	1	788	788	788.0	193	1003	0	1004	1	788	788	788.0	
C393	2001	6	0	0	481	523	502.0	0	0	0.0	0	0	0.0	0	0	0	0.0	433	2001	0	2001	0	0	0	0	433	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	912	2001	0	2001	0	0	0	0	13030	2001	0	2001	0	0	0	0	15581	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C394	271	9	10	12	2	83	25.11111111111111	10	10	10.0	0	0	0.0	0	0	64	2.488888888888889	437	2001	0	2001	0	0	0	0	461	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	16258	2001	0	2001	0	0	0	0	15187	2001	0	2001	0	0	0	0	436	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	472	2001	0	2001	0	0	0	0	
C395	2001	6	0	0	484	516	498.0	0	0	0.0	0	0	0.0	0	0	0	0.0	432	2001	0	2001	0	0	0	0	470	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	433	2001	0	2001	0	0	0	0	15838	2001	0	2001	0	0	0	0	14379	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	
C396	2001	6	0	0	488	510	498.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	427	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	14284	2001	0	2001	0	0	0	0	15143	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	
C397	2001	6	0	0	470	508	491.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	689	2001	0	2001	0	0	0	0	448	2001	0	2001	0	0	0	0	440	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	1036	2001	0	2001	0	0	0	0	12654	2001	0	2001	0	0	0	0	15631	2001	0	2001	0	0	0	0	438	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	
C398	2001	6	0	0	473	526	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	626	2001	0	2001	0	0	0	0	1028	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	424	2001	0	2001	0	0	0	0	14410	2001	0	2001	0	0	0	0	16718	2001	0	2001	0	0	0	0	425	2001	0	2001	0	0	0	0	450	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C399	2001	6	0	0	480	543	502.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	676	2001	0	2001	0	0	0	0	442	2001	0	2001	0	0	0	0	429	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	17067	2001	0	2001	0	0	0	0	15125	2001	0	2001	0	0	0	0	425	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C4	5212	10	1	146	201	675	424.7	1	1	1.0	0	3	0.5	3	21	136	54.6	41	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	30	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	6	445	0	445	0	0	0	0	1	51	0	51	0	0	0	0	26	501	0	501	0	0	0	0	
C40	501	20	0	0	28	55	38.1	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	201	0	201	0	0	0	0	268	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	
C400	131	5	9	10	5	30	20.2	9	9	9.0	0	0	0.0	0	0	16	2.2	494	14360	0	15791	542	2	122	26.46678966789668	499	2001	0	2001	0	0	0	0	250	11748	0	12833	411	2	117	28.54501216545012	143	6980	0	7749	305	2	103	22.84262295081967	1020	2001	0	2001	0	0	0	0	12825	2001	0	2001	0	0	0	0	16652	2001	0	2001	0	0	0	0	196	9303	0	10224	362	2	121	25.66022099447514	142	6945	0	7714	307	2	104	22.579804560260587	148	7245	0	8014	305	2	107	23.708196721311474	
C401	2051	6	0	0	468	534	511.5	0	0	0.0	0	0	0.0	0	0	0	0.0	520	2051	0	2051	0	0	0	0	482	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	17082	2051	0	2051	0	0	0	0	16472	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	
C402	2051	6	0	0	488	546	511.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	455	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	447	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	522	2051	0	2051	0	0	0	0	16769	2051	0	2051	0	0	0	0	17258	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	558	2051	0	2051	0	0	0	0	
C403	152	5	9	11	11	45	22.8	9	9	9.0	0	0	0.0	0	0	18	2.533333333333333	294	6759	0	7353	113	2	187	59.796460176991154	165	6891	0	7485	113	2	193	60.9646017699115	7813	135850	0	152456	1817	2	2376	74.76499724821134	10666	174665	0	194359	2112	2	3039	82.69791666666667	451	2051	0	2051	0	0	0	0	15679	2051	0	2051	0	0	0	0	2680	64408	0	70522	803	2	1068	80.20672478206725	8579	155274	0	173080	2225	2	2775	69.78516853932584	10763	174017	0	193711	2112	2	3031	82.39109848484848	450	2051	0	2051	0	0	0	0	
C404	2051	6	0	0	475	536	508.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	466	2051	0	2051	0	0	0	0	469	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	463	2051	0	2051	0	0	0	0	461	2051	0	2051	0	0	0	0	17371	2051	0	2051	0	0	0	0	15700	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	463	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	
C405	2051	6	0	0	479	530	511.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	453	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	16990	2051	0	2051	0	0	0	0	18705	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	
C406	2051	6	0	0	502	526	513.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	457	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	461	2051	0	2051	0	0	0	0	514	2051	0	2051	0	0	0	0	566	2051	0	2051	0	0	0	0	14562	2051	0	2051	0	0	0	0	15448	2051	0	2051	0	0	0	0	495	2051	0	2051	0	0	0	0	490	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	
C407	2051	6	0	0	474	543	509.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	599	2051	0	2051	0	0	0	0	787	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	17863	2051	0	2051	0	0	0	0	15939	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	
C408	2051	6	0	0	487	541	513.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	517	2051	0	2051	0	0	0	0	456	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	16845	2051	0	2051	0	0	0	0	17025	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	
C409	2051	6	0	0	486	548	514.5	0	0	0.0	0	0	0.0	0	0	0	0.0	459	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	654	2051	0	2051	0	0	0	0	18100	2051	0	2051	0	0	0	0	17030	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	507	2051	0	2051	0	0	0	0	
C41	1719	10	4	54	42	217	147.3	4	4	4.0	0	2	0.4	3	3	165	27.75	23	1147	0	1256	17	2	150	66.52941176470588	33	501	0	501	0	0	0	0	23	1494	0	1603	26	3	208	55.46153846153846	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	60	251	0	251	0	0	0	0	28	1567	0	1666	23	9	233	65.56521739130434	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C410	2051	6	0	0	476	537	509.0	0	0	0.0	0	0	0.0	0	0	0	0.0	529	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	456	2051	0	2051	0	0	0	0	15130	2051	0	2051	0	0	0	0	17396	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	
C411	2101	6	0	0	487	547	525.0	0	0	0.0	0	0	0.0	0	0	0	0.0	507	2101	0	2101	0	0	0	0	634	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	19687	2101	0	2101	0	0	0	0	17570	2101	0	2101	0	0	0	0	471	2101	0	2101	0	0	0	0	539	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	
C412	2101	6	0	0	501	550	524.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	473	2101	0	2101	0	0	0	0	753	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	465	2101	0	2101	0	0	0	0	467	2101	0	2101	0	0	0	0	20526	2101	0	2101	0	0	0	0	18868	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	542	2101	0	2101	0	0	0	0	
C413	287	10	10	10	10	65	29.8	9	10	9.9	0	1	0.1	1	0	20	2.7676767676767677	552	2101	0	2101	0	0	0	0	602	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	19390	2101	0	2101	0	0	0	0	19967	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	
C414	283	10	10	12	2	58	23.9	7	10	8.6	0	0	0.0	0	0	36	2.7790697674418605	485	2101	0	2101	0	0	0	0	494	2101	0	2101	0	0	0	0	488	2101	0	2101	0	0	0	0	627	2101	0	2101	0	0	0	0	481	2101	0	2101	0	0	0	0	20901	2101	0	2101	0	0	0	0	16762	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	492	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	
C415	77	5	9	6	5	19	12.0	7	8	7.6	0	0	0.0	0	0	8	1.5789473684210527	617	2101	0	2101	0	0	0	0	486	2101	0	2101	0	0	0	0	8	579	0	615	25	2	59	21.4	7	534	0	570	25	2	56	19.6	11	892	10	946	43	2	111	19.093023255813954	19989	2101	0	2101	0	0	0	0	20327	2101	0	2101	0	0	0	0	13	994	0	1057	50	2	60	18.72	7	534	0	570	25	2	56	19.6	484	2101	0	2101	0	0	0	0	
C416	2101	6	0	0	504	550	524.5	0	0	0.0	0	0	0.0	0	0	0	0.0	481	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	510	2101	0	2101	0	0	0	0	17842	2101	0	2101	0	0	0	0	18114	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	
C417	2101	6	0	0	495	548	519.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1640	2101	0	2101	0	0	0	0	625	2101	0	2101	0	0	0	0	479	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	20361	2101	0	2101	0	0	0	0	18358	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	
C418	2101	6	0	0	484	564	523.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	500	2101	0	2101	0	0	0	0	484	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	19216	2101	0	2101	0	0	0	0	17920	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	485	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	
C419	2101	6	0	0	508	540	524.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	474	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	20583	2101	0	2101	0	0	0	0	18167	2101	0	2101	0	0	0	0	487	2101	0	2101	0	0	0	0	600	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	
C42	1714	10	4	53	52	360	151.9	4	4	4.0	0	1	0.1	1	2	236	36.1	43	3469	0	3863	164	3	66	20.902439024390244	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	52	4331	0	4827	213	2	92	20.215962441314552	37	2630	0	2922	112	6	78	23.142857142857142	70	4714	0	5258	206	3	116	22.74271844660194	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C420	315	10	10	10	10	70	32.1	9	10	9.9	0	1	0.1	1	0	22	2.9393939393939394	531	2101	0	2101	0	0	0	0	487	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	592	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	17542	2101	0	2101	0	0	0	0	18927	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	596	2101	0	2101	0	0	0	0	
C43	1673	10	4	55	67	409	134.6	4	4	4.0	0	1	0.4	4	1	140	20.0	5	251	0	251	0	0	0	0	33	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	50	251	0	251	0	0	0	0	242	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C431	104	5	9	8	2	35	17.2	8	9	8.8	0	1	0.2	1	0	16	1.7727272727272727	31	1103	0	1157	41	2	73	25.170731707317074	17	1118	0	1172	41	2	73	25.536585365853657	14	874	0	916	25	4	75	32.36	21	1386	0	1468	61	3	54	21.475409836065573	32	2098	0	2196	57	2	131	34.64912280701754	19	1118	0	1172	41	2	73	25.536585365853657	30	1774	0	1858	51	2	75	31.705882352941178	16	982	0	1031	30	3	77	30.5	21	1386	0	1468	61	3	54	21.475409836065573	22	1386	0	1468	61	3	54	21.475409836065573	
C44	251	6	0	0	54	71	62.5	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	35	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	51	251	0	251	0	0	0	0	249	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C45	132	5	4	11	4	29	18.4	4	4	4.0	0	2	0.4	1	0	18	3.8	129	7965	0	8523	122	2	251	65.1311475409836	40	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	123	7818	0	8366	135	2	374	57.43703703703704	145	8006	0	8558	152	2	287	51.651315789473685	91	5222	0	5554	57	2	343	88.85964912280701	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C46	85	5	4	9	4	19	12.6	2	4	3.2	0	2	0.4	1	0	10	3.25	8	621	0	655	24	4	47	21.833333333333332	41	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	10	886	0	943	38	4	116	21.18421052631579	8	637	0	671	24	4	49	22.5	5	348	0	368	12	4	84	26.166666666666668	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C463	206	5	5	0	54	68	60.8	5	5	5.0	0	0	0.0	0	2	17	9.8	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	206	5	5	0	51	66	60.2	5	5	5.0	0	0	0.0	0	5	17	10.08	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C46767	211	5	10	0	56	63	59.6	10	10	10.0	0	0	0.0	0	2	12	5.4	7	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	215	0	216	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	208	0	209	1	139	139	139.0	9	213	0	214	1	139	139	139.0	8	206	0	207	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	
C46786	1011	5	10	0	292	316	301.0	10	10	10.0	0	0	0.0	0	18	41	27.6	197	1010	0	1011	1	353	353	353.0	308	1010	0	1011	1	353	353	353.0	195	1008	0	1009	1	353	353	353.0	198	1008	0	1009	1	353	353	353.0	194	1004	0	1005	1	353	353	353.0	288	1016	0	1017	1	353	353	353.0	234	1010	0	1011	1	353	353	353.0	194	1008	0	1009	1	353	353	353.0	197	1008	0	1009	1	353	353	353.0	194	1008	0	1009	1	353	353	353.0	
C47	120	5	4	10	6	29	19.2	3	4	3.4	0	1	0.2	1	0	16	5.0588235294117645	2	171	0	182	4	2	117	39.25	26	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	4	225	0	241	7	3	158	30.142857142857142	3	179	0	190	4	3	124	41.25	17	905	0	973	22	3	129	39.81818181818182	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C474	206	5	5	0	47	69	60.2	5	5	5.0	0	0	0.0	0	5	15	10.28	6	209	0	210	1	100	100	100.0	8	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	
C48	251	6	0	0	56	66	61.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	49	251	0	251	0	0	0	0	245	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C49	251	6	0	0	51	80	63.166666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	26	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	50	251	0	251	0	0	0	0	255	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C4926236	216	5	15	0	51	71	62.2	15	15	15.0	0	0	0.0	0	0	7	3.8133333333333335	8	214	0	215	1	112	112	112.0	8	214	0	215	1	112	112	112.0	8	236	0	237	1	112	112	112.0	7	208	0	209	1	112	112	112.0	7	208	0	209	1	112	112	112.0	8	214	0	215	1	112	112	112.0	8	208	0	209	1	112	112	112.0	9	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	
C496	105	5	9	9	3	22	15.0	8	9	8.4	0	1	0.2	1	0	9	1.4047619047619047	12	829	0	864	26	2	44	26.076923076923077	13	830	0	865	26	2	44	26.076923076923077	9	749	0	784	26	2	36	23.307692307692307	10	749	0	784	26	2	36	23.307692307692307	16	1204	0	1271	46	2	46	22.5	27	1028	0	1072	34	2	43	24.705882352941178	11	802	0	842	35	4	38	20.314285714285713	11	838	0	878	30	2	36	22.933333333333334	10	749	0	784	26	2	36	23.307692307692307	10	749	0	784	26	2	36	23.307692307692307	
C5	2641	10	1	82	71	455	223.4	1	1	1.0	0	3	0.4	2	18	188	87.3	51	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	24	501	0	501	0	0	0	0	26	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	3	371	0	371	0	0	0	0	0	51	0	51	0	0	0	0	25	501	0	501	0	0	0	0	
C50	142	5	4	11	7	28	21.2	4	4	4.0	0	1	0.2	1	0	16	4.75	86	3868	0	4194	120	2	120	30.583333333333332	31	501	0	501	0	0	0	0	7	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	1391	49569	0	54259	1970	2	190	24.718781725888324	181	6985	0	7791	223	2	132	30.672645739910315	222	8233	0	8997	290	2	80	27.52413793103448	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	
C503	135	5	10	10	1	30	19.6	9	10	9.4	0	0	0.0	0	0	16	2.0638297872340425	91	3082	0	3313	141	4	123	20.872340425531913	84	3120	0	3351	141	4	125	21.127659574468087	88	4192	0	4503	165	4	121	24.32121212121212	92	4231	0	4542	165	4	121	24.563636363636363	104	4916	0	5267	189	2	190	24.894179894179896	73	3250	0	3487	146	4	101	21.273972602739725	74	3152	0	3363	110	2	130	27.263636363636362	95	4334	0	4645	174	2	125	23.862068965517242	92	4231	0	4542	165	4	121	24.563636363636363	88	4231	0	4542	165	4	121	24.563636363636363	
C51	301	6	0	0	51	84	73.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	94	301	0	301	0	0	0	0	250	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C52	301	6	0	0	67	85	76.0	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	92	301	0	301	0	0	0	0	249	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C53	301	6	0	0	67	84	74.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1309	0	1389	34	3	162	35.588235294117645	8	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	89	301	0	301	0	0	0	0	29	1637	0	1721	28	5	184	54.214285714285715	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C54	301	6	0	0	63	91	76.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	105	301	0	301	0	0	0	0	249	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C5431962	1016	5	15	0	265	323	297.8	15	15	15.0	0	0	0.0	0	8	28	18.613333333333333	208	1001	0	1002	1	755	755	755.0	340	1008	0	1009	1	755	755	755.0	209	1005	0	1006	1	755	755	755.0	200	1005	0	1006	1	755	755	755.0	260	1013	0	1014	1	755	755	755.0	220	1008	0	1009	1	755	755	755.0	219	1007	0	1008	1	755	755	755.0	208	1006	0	1007	1	755	755	755.0	198	1005	0	1006	1	755	755	755.0	200	1006	0	1007	1	755	755	755.0	
C55	301	6	0	0	63	84	74.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	93	301	0	301	0	0	0	0	273	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C5570293	1016	5	15	0	288	316	299.4	15	15	15.0	0	0	0.0	0	12	27	18.773333333333333	205	1002	0	1003	1	126	126	126.0	202	1002	0	1003	1	126	126	126.0	206	1025	0	1026	1	126	126	126.0	208	1025	0	1026	1	126	126	126.0	198	1002	0	1003	1	126	126	126.0	221	1004	0	1005	1	126	126	126.0	224	1002	0	1003	1	126	126	126.0	209	1025	0	1026	1	126	126	126.0	202	1025	0	1026	1	126	126	126.0	203	1025	0	1026	1	126	126	126.0	
C56	301	6	0	0	66	82	74.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	88	301	0	301	0	0	0	0	244	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C560	124	5	10	9	0	47	18.4	10	10	10.0	0	3	0.6	1	0	16	1.36	11	689	0	733	28	4	70	21.607142857142858	16	689	0	733	28	4	70	21.607142857142858	11	689	0	733	28	4	70	21.607142857142858	11	689	0	733	28	4	70	21.607142857142858	13	857	0	909	40	3	55	19.275	12	689	0	733	28	4	70	21.607142857142858	18	881	0	929	28	3	64	28.107142857142858	11	679	0	723	28	4	68	21.107142857142858	11	689	0	733	28	4	70	21.607142857142858	11	689	0	733	28	4	70	21.607142857142858	
C57	301	6	0	0	61	85	75.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	88	301	0	301	0	0	0	0	258	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C58	301	6	0	0	68	77	73.0	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1505	0	1599	56	3	37	24.678571428571427	9	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	91	301	0	301	0	0	0	0	83	5151	0	5519	232	2	49	21.43103448275862	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C582	106	5	10	8	2	27	17.0	10	10	10.0	0	1	0.2	1	0	13	1.54	33	1936	0	2101	110	3	38	17.28181818181818	43	1937	0	2102	110	3	38	17.29090909090909	30	1903	0	2068	110	3	37	16.98181818181818	29	1886	0	2051	110	3	37	16.827272727272728	24	1515	0	1648	89	3	38	16.707865168539325	25	1560	0	1693	89	3	38	17.213483146067414	62	3526	0	3822	197	2	40	17.502538071065988	30	1863	0	2028	110	3	37	16.618181818181817	30	1852	0	2017	110	3	36	16.51818181818182	30	1886	0	2051	110	3	37	16.827272727272728	
C589	123	5	10	9	5	28	18.8	10	10	10.0	0	2	0.4	1	0	16	1.56	19	706	0	741	35	10	17	11.8	15	775	0	813	38	10	17	11.657894736842104	14	876	0	909	33	16	19	18.181818181818183	14	867	0	900	33	16	19	18.181818181818183	13	780	0	816	36	10	19	12.333333333333334	15	847	0	888	41	10	17	11.536585365853659	13	756	0	792	36	10	18	12.0	13	803	0	836	33	10	19	15.212121212121213	12	735	0	768	33	10	18	12.181818181818182	14	867	0	900	33	16	19	18.181818181818183	
C59	301	6	0	0	67	94	75.0	0	0	0.0	0	0	0.0	0	0	0	0.0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	85	301	0	301	0	0	0	0	253	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C5909739	1016	5	15	0	281	312	301.4	15	15	15.0	0	0	0.0	0	12	31	19.026666666666667	212	1009	0	1010	1	253	253	253.0	371	1009	0	1010	1	253	253	253.0	197	1008	0	1009	1	253	253	253.0	199	1008	0	1009	1	253	253	253.0	267	1009	0	1010	1	253	253	253.0	218	1017	0	1018	1	253	253	253.0	219	1009	0	1010	1	253	253	253.0	200	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	
C596	99	5	10	9	3	30	15.4	9	10	9.8	0	0	0.0	0	0	16	1.489795918367347	10	658	0	706	38	4	124	16.63157894736842	13	665	0	713	36	4	127	17.61111111111111	13	896	0	964	56	3	113	15.357142857142858	13	875	0	943	58	2	112	14.413793103448276	23	1504	0	1617	98	2	197	14.918367346938776	5	352	0	378	20	4	128	16.4	38	2244	0	2410	140	2	114	15.685714285714285	13	894	0	962	59	2	114	14.491525423728813	14	875	0	943	58	2	112	14.413793103448276	13	879	0	947	58	2	113	14.482758620689655	
C6	3608	10	1	98	84	612	286.4	1	1	1.0	0	2	0.4	3	44	432	157.3	44	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	32	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	8	617	0	617	0	0	0	0	0	51	0	51	0	0	0	0	25	501	0	501	0	0	0	0	
C60	301	6	0	0	68	79	73.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	85	301	0	301	0	0	0	0	245	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C60285	211	5	10	0	55	64	60.6	10	10	10.0	0	0	0.0	0	1	14	5.54	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	8	206	0	207	1	138	138	138.0	7	207	0	208	1	138	138	138.0	8	206	0	207	1	138	138	138.0	8	205	0	206	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	
C61	118	5	4	10	10	30	18.2	4	4	4.0	0	1	0.2	1	0	16	3.9	3	165	0	165	0	0	0	0	30	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	3	169	0	169	0	0	0	0	12	351	0	351	0	0	0	0	3	178	0	178	0	0	0	0	3	178	0	178	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C62	933	10	6	31	46	117	74.6	6	6	6.0	0	1	0.1	1	1	46	11.25	12	351	0	351	0	0	0	0	31	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	149	351	0	351	0	0	0	0	145	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	
C63	203	5	4	15	10	51	26.0	3	4	3.8	0	1	0.2	1	0	50	6.2105263157894735	28	657	0	687	30	4	27	13.2	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	15	657	0	687	30	4	27	13.2	11	351	0	351	0	0	0	0	17	687	0	717	30	4	29	14.0	18	718	0	750	32	4	27	12.625	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	27	501	0	501	0	0	0	0	
C64	97	5	4	8	1	30	16.0	4	4	4.0	0	1	0.2	1	0	11	3.15	5	284	0	298	10	15	45	25.4	32	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	3	284	0	298	10	15	45	25.4	12	351	0	351	0	0	0	0	5	317	0	331	10	16	50	28.2	4	292	0	306	12	4	45	21.833333333333332	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	
C6425197	216	5	15	0	55	66	58.8	15	15	15.0	0	0	0.0	0	0	10	3.533333333333333	8	204	0	205	1	14	14	14.0	9	207	0	208	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	222	0	223	1	14	14	14.0	8	206	0	207	1	14	14	14.0	9	223	0	224	1	14	14	14.0	9	205	0	206	1	14	14	14.0	8	222	0	223	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	223	0	224	1	14	14	14.0	
C65	130	5	5	10	4	40	20.8	4	5	4.6	0	0	0.0	0	0	20	4.3478260869565215	12	351	0	351	0	0	0	0	32	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	153	351	0	351	0	0	0	0	2946	83025	0	90643	3760	2	134	21.9406914893617	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C66	1203	10	6	39	34	232	102.7	6	6	6.0	0	1	0.2	2	0	116	14.616666666666667	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	30	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	134	351	0	351	0	0	0	0	137	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	39	501	0	501	0	0	0	0	
C67	1167	10	6	36	48	164	93.4	6	6	6.0	0	1	0.3	3	0	66	12.966666666666667	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	137	351	0	351	0	0	0	0	156	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C6788	127	5	15	9	4	45	20.0	15	15	15.0	0	0	0.0	0	0	32	1.3066666666666666	1044	31303	0	34410	1003	2	244	30.996011964107677	880	31303	0	34410	1003	2	244	30.996011964107677	355	15507	0	16843	597	2	126	25.603015075376884	363	15617	0	16953	597	2	126	25.787269681742043	5763	134008	0	145138	4437	2	240	29.736082938922696	848	31303	0	34410	1003	2	244	30.996011964107677	2553	70061	0	76131	2358	2	287	29.27523324851569	518	21520	0	23354	721	2	135	29.436893203883496	357	15617	0	16953	597	2	126	25.787269681742043	360	15617	0	16953	597	2	126	25.787269681742043	
C68	501	35	0	0	11	30	21.65714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	136	351	0	351	0	0	0	0	121	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C6852353	216	5	15	0	49	78	59.6	15	15	15.0	0	0	0.0	0	0	11	3.7066666666666666	10	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	220	0	221	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	
C68691	211	5	10	0	48	68	60.2	10	10	10.0	0	0	0.0	0	1	10	5.24	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C69	501	35	0	0	7	30	21.17142857142857	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	136	351	0	351	0	0	0	0	152	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	
C69205	211	5	10	0	58	68	62.0	10	10	10.0	0	0	0.0	0	2	11	5.72	7	204	0	205	1	66	66	66.0	8	207	0	208	1	66	66	66.0	7	205	0	206	1	66	66	66.0	8	205	0	206	1	66	66	66.0	7	215	0	216	1	66	66	66.0	8	207	0	208	1	66	66	66.0	8	203	0	204	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	
C7	1773	10	1	64	69	307	144.0	1	1	1.0	0	1	0.2	2	3	202	74.3	32	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	24	501	0	501	0	0	0	0	28	201	0	201	0	0	0	0	2	51	0	51	0	0	0	0	25	3093	0	3167	37	41	50	46.891891891891895	0	51	0	51	0	0	0	0	24	501	0	501	0	0	0	0	
C70	501	35	0	0	11	29	21.514285714285716	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	153	351	0	351	0	0	0	0	131	351	0	351	0	0	0	0	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C702	96	5	10	8	5	27	15.0	4	10	8.8	0	2	0.4	1	0	12	1.3409090909090908	17	1282	0	1426	75	3	35	15.373333333333333	21	1285	0	1429	75	3	35	15.373333333333333	17	1282	0	1426	75	3	35	15.373333333333333	17	1284	0	1428	75	3	35	15.373333333333333	24	1717	0	1907	99	2	39	15.868686868686869	18	1293	0	1437	75	2	35	15.426666666666666	23	1587	0	1761	91	2	39	16.021978021978022	19	1280	0	1424	75	3	35	15.373333333333333	17	1284	0	1428	75	3	35	15.373333333333333	18	1285	0	1429	75	3	35	15.373333333333333	
C71	501	40	0	0	10	28	18.625	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	208	401	0	401	0	0	0	0	182	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C714	114	5	10	9	11	23	16.6	9	10	9.4	0	0	0.0	0	0	16	1.7446808510638299	252	12582	0	13832	632	2	133	19.765822784810126	907	25683	0	28325	1262	2	212	20.27416798732171	183	9678	0	10628	428	2	155	22.406542056074766	180	9539	0	10489	428	2	153	22.08411214953271	815	33460	0	36558	1573	2	193	21.225047679593136	176	7570	0	8335	290	2	82	25.79310344827586	553	23867	0	26111	1112	2	175	21.366906474820144	317	15824	0	17379	706	2	167	22.294617563739376	322	15827	0	17413	698	2	171	22.550143266475644	412	19819	0	21825	870	2	171	22.675862068965518	
C7152	92	5	15	8	10	20	12.8	11	15	12.6	0	1	0.2	1	0	8	0.8888888888888888	2	105	0	106	1	17	17	17.0	1	105	0	106	1	17	17	17.0	3	105	0	106	1	17	17	17.0	2	105	0	106	1	17	17	17.0	2	106	0	107	1	17	17	17.0	2	105	0	106	1	17	17	17.0	2	110	0	111	1	17	17	17.0	2	105	0	106	1	17	17	17.0	1	105	0	106	1	17	17	17.0	2	105	0	106	1	17	17	17.0	
C72	501	40	0	0	10	32	18.9	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	215	401	0	401	0	0	0	0	193	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C73	501	40	0	0	8	30	18.975	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	210	401	0	401	0	0	0	0	186	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C74	501	40	0	0	11	29	18.6	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	220	401	0	401	0	0	0	0	211	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C75	501	40	0	0	11	29	18.95	0	0	0.0	0	0	0.0	0	0	0	0.0	17	401	0	401	0	0	0	0	36	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	186	401	0	401	0	0	0	0	225	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C7593	101	5	15	7	11	26	15.4	12	15	14.4	0	0	0.0	0	0	16	1.0694444444444444	24	1318	0	1401	56	2	113	23.0	25	1318	0	1401	56	2	113	23.0	24	1318	0	1401	56	2	113	23.0	24	1333	0	1416	56	2	114	23.267857142857142	27	1450	0	1540	60	2	118	23.566666666666666	26	1318	0	1401	56	2	113	23.0	38	1928	0	2041	76	2	164	24.842105263157894	27	1324	0	1407	56	2	114	23.107142857142858	25	1333	0	1416	56	2	114	23.267857142857142	25	1333	0	1416	56	2	114	23.267857142857142	
C76	150	5	5	11	9	45	22.0	4	5	4.4	0	1	0.4	2	0	34	3.909090909090909	17	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	37	501	0	501	0	0	0	0	193	401	0	401	0	0	0	0	28	1555	0	1581	8	37	234	168.25	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C77	129	5	5	10	3	35	19.4	5	5	5.0	0	1	0.2	1	0	17	3.52	18	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	191	401	0	401	0	0	0	0	57	2638	0	2775	75	2	117	33.2	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C78	131	5	5	11	3	46	20.2	4	5	4.6	0	1	0.2	1	0	32	3.4782608695652173	17	401	0	401	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	159	401	0	401	0	0	0	0	1184	40151	900	45322	1702	2	189	23.556404230317273	16	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C78320	211	5	10	0	51	67	59.8	10	10	10.0	0	0	0.0	0	0	10	5.6	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	7	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	207	0	208	1	90	90	90.0	9	213	0	214	1	90	90	90.0	9	213	0	214	1	90	90	90.0	7	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	
C79	90	5	5	8	3	27	14.2	5	5	5.0	0	2	0.4	1	0	16	2.2	17	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	201	401	0	401	0	0	0	0	13	874	13	924	38	7	40	21.105263157894736	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C8	6336	10	1	188	150	949	408.9	1	1	1.0	0	1	0.3	3	92	920	322.8	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	24	501	0	501	0	0	0	0	27	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	10	1187	0	1235	42	2	54	21.5	1	51	0	51	0	0	0	0	24	501	0	501	0	0	0	0	
C80	91	5	5	8	10	22	15.4	5	5	5.0	0	1	0.2	1	0	16	2.6	16	401	0	401	0	0	0	0	37	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	178	401	0	401	0	0	0	0	152	9407	0	10439	356	2	118	26.314606741573034	16	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C81	128	5	5	10	6	45	20.0	5	5	5.0	0	1	0.4	2	0	17	2.4	20	451	0	451	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	201	13942	0	14894	536	2	135	25.442164179104477	56	3859	0	4139	134	2	75	27.37313432835821	85	5681	0	6021	150	2	100	36.49333333333333	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	
C82	98	5	5	8	2	37	16.4	5	5	5.0	0	1	0.2	1	0	16	2.76	20	451	0	451	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	171	11244	0	12165	565	2	166	19.483185840707964	34	2078	0	2220	80	2	98	24.9125	114	6692	0	7281	355	2	63	18.461971830985917	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	
C822	88	5	10	6	3	24	13.8	10	10	10.0	0	0	0.0	0	0	16	1.38	43	1404	0	1527	49	7	206	28.448979591836736	148	5924	0	6464	170	7	169	34.78823529411765	41	2630	0	2901	75	2	299	34.93333333333333	43	2670	0	2941	75	2	305	35.46666666666667	111	6572	0	7194	172	2	300	38.151162790697676	26	1404	0	1527	49	7	206	28.448979591836736	183	9794	0	10749	273	2	171	35.83882783882784	60	3711	0	4078	106	2	320	34.905660377358494	43	2638	0	2909	75	2	299	35.04	41	2638	0	2909	75	2	299	35.04	
C83	451	6	0	0	99	127	114.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	247	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	
C84	451	6	0	0	99	119	110.5	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	245	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	
C8406660	216	5	15	0	52	62	56.8	15	15	15.0	0	0	0.0	0	0	9	3.5733333333333333	9	210	0	211	1	130	130	130.0	9	202	0	203	1	130	130	130.0	8	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	217	0	218	1	130	130	130.0	9	208	0	209	1	130	130	130.0	9	220	0	221	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	8	205	0	206	1	130	130	130.0	
C848	86	5	10	6	2	29	13.8	10	10	10.0	0	0	0.0	0	0	10	1.38	10	558	0	610	29	2	54	18.79310344827586	9	558	0	610	29	2	54	18.79310344827586	10	671	0	733	31	3	62	21.225806451612904	10	678	0	740	31	3	61	21.451612903225808	186	11028	0	12050	477	2	154	23.09014675052411	8	558	0	610	29	2	54	18.79310344827586	309	16072	0	17619	543	2	123	29.574585635359117	11	679	0	741	31	3	62	21.483870967741936	11	678	0	740	31	3	61	21.451612903225808	11	678	0	740	31	3	61	21.451612903225808	
C849	96	5	10	8	3	28	14.8	9	10	9.8	0	1	0.2	1	0	16	1.346938775510204	26	1564	0	1705	49	3	137	31.0	24	1564	0	1705	49	3	137	31.0	4535	103649	0	115634	3461	2	64	29.89193874602716	325	18090	0	20157	668	3	63	26.980538922155688	572	29380	0	32604	1076	2	122	27.20353159851301	25	1564	0	1705	49	3	137	31.0	417	20812	0	22803	849	3	190	24.234393404004713	1660	60589	0	67522	2010	2	69	30.079601990049753	4745	104112	0	116097	3314	3	64	31.357573928786966	4223	104112	0	116097	3314	3	64	31.357573928786966	
C85	1192	10	8	38	36	162	103.7	8	8	8.0	0	1	0.1	1	0	116	12.325	24	451	0	451	0	0	0	0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	246	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	
C8540650	216	5	15	0	49	69	58.2	15	15	15.0	0	0	0.0	0	1	8	3.6533333333333333	8	205	0	206	1	55	55	55.0	8	205	0	206	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	205	0	206	1	55	55	55.0	9	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	
C86	832	10	8	26	34	130	76.4	8	8	8.0	0	1	0.1	1	0	64	8.925	19	451	0	451	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	247	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	
C87	129	5	5	10	6	28	20.4	4	5	4.8	0	1	0.4	2	0	17	2.5833333333333335	21	451	0	451	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	64	5053	0	5475	225	2	80	21.933333333333334	33	2405	0	2597	108	7	47	21.444444444444443	42	2993	0	3241	116	12	46	25.0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	21	451	0	451	0	0	0	0	
C8735382	216	5	15	0	50	70	59.4	15	15	15.0	0	0	0.0	0	0	10	3.6933333333333334	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	210	0	211	1	34	34	34.0	8	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	9	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	203	0	204	1	34	34	34.0	
C8743	137	5	15	10	11	38	20.8	14	15	14.4	0	0	0.0	0	0	16	1.4444444444444444	600	21471	0	23417	575	2	156	36.9495652173913	628	21703	0	23649	575	2	158	37.35304347826087	4409	92061	0	100351	2443	2	175	37.417519443307405	950	33778	0	36804	837	3	190	40.01911589008363	3225	84806	0	93419	3267	2	317	25.834710743801654	959	30031	0	32909	971	2	158	30.6961894953656	3617	75386	0	83394	2205	2	306	33.96371882086168	2144	60819	0	66252	1752	2	191	34.47831050228311	1095	33778	0	36804	837	3	190	40.01911589008363	979	33872	0	36898	837	3	190	40.13142174432497	
C88	98	5	5	8	2	38	16.6	5	5	5.0	0	0	0.0	0	0	9	3.12	20	451	0	451	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	18	1184	0	1279	56	2	71	20.607142857142858	14	842	0	909	32	2	83	25.59375	18	1076	0	1166	46	2	79	22.804347826086957	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	
C8882277	216	5	15	0	56	66	60.2	15	15	15.0	0	0	0.0	0	0	8	3.72	8	213	0	214	1	127	127	127.0	9	213	0	214	1	127	127	127.0	9	235	0	236	1	127	127	127.0	10	235	0	236	1	127	127	127.0	8	213	0	214	1	127	127	127.0	9	219	0	220	1	127	127	127.0	9	216	0	217	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	
C89	930	10	8	29	31	184	84.9	7	8	7.9	0	1	0.2	2	1	73	9.164556962025317	20	451	0	451	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	230	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	
C9	3318	10	1	100	131	618	267.0	1	1	1.0	0	1	0.2	2	31	409	137.3	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	25	501	0	501	0	0	0	0	23	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	48	3961	0	4057	96	3	44	23.5	0	51	0	51	0	0	0	0	38	501	0	501	0	0	0	0	
C90	140	5	6	11	12	35	22.2	6	6	6.0	0	0	0.0	0	0	32	3.6333333333333333	480	11632	0	12632	312	2	191	37.23717948717949	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	1461	50416	0	54499	1613	2	240	31.243025418474893	418	13778	0	14930	446	2	377	30.84304932735426	422	15787	0	17027	436	2	151	36.174311926605505	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	
C90372	211	5	10	0	49	71	62.4	10	10	10.0	0	0	0.0	0	2	10	5.68	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	203	0	204	1	25	25	25.0	
C91	323	10	6	11	8	74	31.0	6	6	6.0	0	1	0.1	1	0	38	4.55	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	352	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C913478	216	5	15	0	53	84	65.4	15	15	15.0	0	0	0.0	0	0	11	4.04	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	8	204	0	205	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	8	207	0	208	1	166	166	166.0	
C92	235	10	6	12	0	68	17.5	0	6	5.4	0	0	0.0	0	0	48	3.2222222222222223	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	243	501	0	501	0	0	0	0	379	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C93	130	5	6	10	12	30	20.8	6	6	6.0	0	1	0.2	1	0	16	3.1	30	1093	0	1109	16	53	63	58.0	23	1173	0	1189	16	58	68	63.0	18	1093	0	1109	16	53	63	58.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	244	501	0	501	0	0	0	0	367	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C94	273	10	7	10	11	67	27.6	7	7	7.0	0	1	0.1	1	0	21	2.9714285714285715	34	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	403	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C9414	211	5	10	0	53	69	59.4	10	10	10.0	0	0	0.0	0	2	10	5.28	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C95	94	5	6	8	3	28	15.0	6	6	6.0	0	1	0.2	1	0	16	2.2	136	5676	0	6319	316	2	93	17.825949367088608	73	4633	0	5140	235	2	108	19.536170212765956	81	5676	0	6319	316	2	93	17.825949367088608	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	289	501	0	501	0	0	0	0	369	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	119	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C96	1032	10	8	32	36	140	90.3	7	8	7.9	0	1	0.2	2	0	70	10.405063291139241	30	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	338	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C97	901	10	8	27	34	183	82.6	8	8	8.0	0	1	0.1	1	0	96	9.55	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	355	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C9712244	216	5	15	0	43	73	58.8	15	15	15.0	0	0	0.0	0	0	9	3.64	8	203	0	204	1	45	45	45.0	8	203	0	204	1	45	45	45.0	9	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	203	0	204	1	45	45	45.0	9	203	0	204	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	8	201	0	202	1	45	45	45.0	
C9712245	269	5	0	1	53	84	65.0	0	0	0.0	0	1	0.2	1	0	0	0.0	5	268	0	268	0	0	0	0	5	276	0	276	0	0	0	0	5	274	0	274	0	0	0	0	5	273	0	273	0	0	0	0	5	275	0	275	0	0	0	0	38	277	0	277	0	0	0	0	36	268	0	268	0	0	0	0	5	274	0	274	0	0	0	0	6	273	0	273	0	0	0	0	5	276	0	276	0	0	0	0	
C9712246	222	5	0	1	52	70	63.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	218	0	218	0	0	0	0	4	226	0	226	0	0	0	0	4	223	0	223	0	0	0	0	4	220	0	220	0	0	0	0	4	220	0	220	0	0	0	0	23	223	0	223	0	0	0	0	26	225	0	225	0	0	0	0	4	223	0	223	0	0	0	0	4	220	0	220	0	0	0	0	4	223	0	223	0	0	0	0	
C9712247	262	5	0	1	58	91	66.0	0	0	0.0	0	1	0.2	1	0	0	0.0	4	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	30	262	0	262	0	0	0	0	30	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	
C9712248	252	5	0	1	48	73	63.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	251	0	251	0	0	0	0	5	253	0	253	0	0	0	0	4	251	0	251	0	0	0	0	5	252	0	252	0	0	0	0	5	253	0	253	0	0	0	0	30	253	0	253	0	0	0	0	32	251	0	251	0	0	0	0	4	251	0	251	0	0	0	0	4	251	0	251	0	0	0	0	4	252	0	252	0	0	0	0	
C9712249	223	5	0	1	55	64	59.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	219	0	219	0	0	0	0	4	224	0	224	0	0	0	0	5	221	0	221	0	0	0	0	4	219	0	219	0	0	0	0	4	220	0	220	0	0	0	0	35	224	0	224	0	0	0	0	37	219	0	219	0	0	0	0	5	223	0	223	0	0	0	0	5	219	0	219	0	0	0	0	5	223	0	223	0	0	0	0	
C9712250	275	5	0	1	52	108	66.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	272	0	272	0	0	0	0	6	275	0	275	0	0	0	0	6	272	0	272	0	0	0	0	5	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	39	276	0	276	0	0	0	0	34	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	5	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	
C9712251	223	5	0	1	53	68	60.8	0	0	0.0	0	1	0.2	1	0	0	0.0	4	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	4	222	0	222	0	0	0	0	4	222	0	222	0	0	0	0	5	222	0	222	0	0	0	0	31	224	0	224	0	0	0	0	32	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	5	222	0	222	0	0	0	0	4	224	0	224	0	0	0	0	
C9712252	237	5	0	1	52	80	62.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	237	0	237	0	0	0	0	4	242	0	242	0	0	0	0	4	240	0	240	0	0	0	0	5	237	0	237	0	0	0	0	4	239	0	239	0	0	0	0	32	242	0	242	0	0	0	0	32	237	0	237	0	0	0	0	4	237	0	237	0	0	0	0	4	237	0	237	0	0	0	0	5	240	0	240	0	0	0	0	
C9712253	214	5	0	1	51	73	61.6	0	0	0.0	0	1	0.2	1	0	0	0.0	4	214	0	214	0	0	0	0	4	216	0	216	0	0	0	0	4	214	0	214	0	0	0	0	5	214	0	214	0	0	0	0	4	216	0	216	0	0	0	0	32	216	0	216	0	0	0	0	35	214	0	214	0	0	0	0	4	214	0	214	0	0	0	0	4	214	0	214	0	0	0	0	5	216	0	216	0	0	0	0	
C9712254	249	5	0	1	59	75	66.4	0	0	0.0	0	1	0.2	1	0	0	0.0	5	248	0	248	0	0	0	0	5	250	0	250	0	0	0	0	4	248	0	248	0	0	0	0	4	248	0	248	0	0	0	0	4	249	0	249	0	0	0	0	32	251	0	251	0	0	0	0	29	248	0	248	0	0	0	0	5	249	0	249	0	0	0	0	4	248	0	248	0	0	0	0	4	249	0	249	0	0	0	0	
C9712300	219	5	5	1	57	69	63.6	5	5	5.0	0	0	0.0	0	4	23	10.8	7	228	0	230	1	151	151	151.0	17	234	0	236	1	157	157	157.0	7	221	0	223	1	148	148	148.0	7	224	0	226	1	152	152	152.0	8	256	0	258	2	8	164	86.0	10	232	0	234	1	156	156	156.0	10	226	0	228	1	150	150	150.0	7	226	0	228	2	2	152	77.0	7	220	0	222	1	147	147	147.0	7	226	0	228	1	153	153	153.0	
C9712320	223	5	5	1	53	70	61.6	5	5	5.0	0	0	0.0	0	6	25	10.52	7	215	0	215	0	0	0	0	22	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	8	221	0	221	0	0	0	0	9	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	8	219	0	219	0	0	0	0	8	219	0	219	0	0	0	0	8	221	0	221	0	0	0	0	
C9712379	225	5	5	1	56	71	59.8	5	5	5.0	0	0	0.0	0	6	17	9.84	8	228	0	230	2	53	135	94.0	13	226	0	228	2	55	131	93.0	8	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	9	267	0	270	2	58	165	111.5	10	235	0	237	2	60	130	95.0	10	232	0	234	2	57	131	94.0	22	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	57	131	94.0	
C9712419	217	5	5	1	55	66	60.8	5	5	5.0	0	1	0.2	1	5	14	10.2	11	348	0	350	2	34	34	34.0	35	350	0	352	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	350	0	352	2	34	34	34.0	14	350	0	352	2	34	34	34.0	13	318	0	320	2	34	34	34.0	11	372	0	374	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	373	0	375	2	34	34	34.0	
C9712495	218	5	5	1	57	67	61.8	5	5	5.0	0	0	0.0	0	5	21	11.12	8	225	0	226	1	156	156	156.0	18	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	8	227	0	228	1	157	157	157.0	10	229	0	230	1	160	160	160.0	10	225	0	226	1	156	156	156.0	8	229	0	230	1	159	159	159.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	224	5	5	1	43	72	59.0	5	5	5.0	0	0	0.0	0	5	21	9.6	7	223	0	225	2	89	93	91.0	17	231	0	233	2	90	93	91.5	12	354	0	357	3	89	93	91.66666666666667	11	354	0	357	3	89	93	91.66666666666667	12	353	0	356	3	89	93	91.66666666666667	15	354	0	357	3	89	93	91.66666666666667	10	231	0	233	2	88	93	90.5	11	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	
C9712572	227	5	5	1	56	70	62.8	5	5	5.0	0	1	0.2	1	6	15	9.68	7	220	0	220	0	0	0	0	14	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	222	0	222	0	0	0	0	9	222	0	222	0	0	0	0	9	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	
C9712652	216	5	5	1	52	69	61.2	5	5	5.0	0	0	0.0	0	5	16	9.76	8	237	0	239	2	19	147	83.0	21	239	0	241	2	20	148	84.0	8	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	7	220	0	222	2	2	147	74.5	9	219	0	221	2	2	147	74.5	10	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	228	5	5	1	56	71	60.6	5	5	5.0	0	1	0.2	1	5	15	9.52	10	325	0	327	2	101	101	101.0	20	330	0	332	2	101	101	101.0	10	333	0	335	2	101	101	101.0	11	346	0	348	2	101	101	101.0	10	326	0	328	2	101	101	101.0	14	334	0	336	2	101	101	101.0	14	346	0	348	2	101	101	101.0	11	342	0	344	2	101	101	101.0	13	342	0	344	2	101	101	101.0	10	346	0	348	2	101	101	101.0	
C9712695	217	5	5	1	53	65	60.0	5	5	5.0	0	0	0.0	0	4	17	10.44	8	226	0	228	2	48	69	58.5	19	225	0	227	2	47	69	58.0	12	345	0	348	3	55	69	64.33333333333333	8	235	0	237	2	61	69	65.0	11	325	0	328	3	47	69	61.666666666666664	10	231	0	233	2	53	69	61.0	10	240	0	242	2	55	69	62.0	8	238	0	240	2	60	69	64.5	8	241	0	243	2	56	69	62.5	12	348	0	351	3	61	69	66.33333333333333	
C9715112	223	5	10	1	54	77	64.6	10	10	10.0	0	0	0.0	0	1	14	5.84	10	286	0	288	2	58	58	58.0	11	286	0	288	2	58	58	58.0	9	283	0	285	2	58	58	58.0	9	282	0	284	2	58	58	58.0	10	296	0	298	2	58	58	58.0	11	286	0	288	2	58	58	58.0	11	287	0	289	2	58	58	58.0	9	274	0	276	2	58	58	58.0	9	282	0	284	2	58	58	58.0	9	282	0	284	2	58	58	58.0	
C9717732	222	5	10	1	54	68	61.2	10	10	10.0	0	1	0.2	1	1	11	5.32	8	222	0	224	2	53	76	64.5	9	229	0	231	2	53	76	64.5	8	235	0	237	2	53	76	64.5	9	230	0	232	2	53	76	64.5	9	260	0	262	2	53	76	64.5	9	227	0	229	2	53	76	64.5	9	225	0	227	2	53	76	64.5	8	229	0	231	2	53	76	64.5	8	230	0	232	2	53	76	64.5	8	231	0	233	2	53	76	64.5	
C9717866	221	5	10	1	48	73	60.2	10	10	10.0	0	0	0.0	0	1	19	5.48	8	218	0	220	2	26	170	98.0	9	219	0	221	2	26	171	98.5	9	228	0	230	2	26	176	101.0	10	228	0	230	2	26	176	101.0	8	224	0	226	2	26	176	101.0	9	220	0	222	2	26	172	99.0	10	218	0	220	2	26	170	98.0	9	229	0	231	2	26	176	101.0	9	228	0	230	2	26	176	101.0	9	228	0	230	2	26	176	101.0	
C9723690	221	5	10	1	52	83	60.6	10	10	10.0	0	1	0.2	1	1	12	5.6	12	339	0	341	2	71	71	71.0	14	341	0	343	2	71	71	71.0	13	344	0	346	2	71	71	71.0	14	341	0	343	2	71	71	71.0	13	344	0	346	2	71	71	71.0	14	341	0	343	2	71	71	71.0	14	341	0	343	2	71	71	71.0	12	343	0	345	2	71	71	71.0	12	341	0	343	2	71	71	71.0	13	342	0	344	2	71	71	71.0	
C9729774	220	5	10	1	51	70	60.8	10	10	10.0	0	0	0.0	0	1	12	5.42	8	223	0	225	2	43	60	51.5	8	223	0	225	2	41	62	51.5	9	223	0	225	2	43	60	51.5	8	230	0	232	2	24	73	48.5	9	228	0	230	2	26	71	48.5	9	223	0	225	2	41	62	51.5	9	218	0	220	2	36	61	48.5	9	242	0	244	2	24	79	51.5	8	223	0	225	2	43	60	51.5	9	223	0	225	2	43	60	51.5	
C9730200	221	5	10	1	55	68	62.0	10	10	10.0	0	0	0.0	0	1	15	5.78	12	347	0	349	2	55	55	55.0	13	347	0	349	2	55	55	55.0	12	345	0	347	2	55	55	55.0	12	345	0	347	2	55	55	55.0	13	349	0	351	2	55	55	55.0	14	350	0	352	2	55	55	55.0	14	345	0	347	2	55	55	55.0	12	345	0	347	2	55	55	55.0	13	345	0	347	2	55	55	55.0	12	346	0	348	2	55	55	55.0	
C9731008	224	5	10	1	52	73	60.6	10	10	10.0	0	0	0.0	0	0	12	5.44	11	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	11	314	0	316	1	256	256	256.0	12	316	0	318	1	257	257	257.0	10	297	0	299	2	19	238	128.5	11	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	12	316	0	318	1	257	257	257.0	12	316	0	318	1	257	257	257.0	11	316	0	318	1	257	257	257.0	
C9732269	220	5	10	1	50	83	61.0	10	10	10.0	0	0	0.0	0	1	15	5.58	10	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	9	253	0	255	2	17	17	17.0	9	253	0	255	2	17	17	17.0	10	251	0	253	2	17	17	17.0	12	255	0	257	2	17	17	17.0	10	251	0	253	2	17	17	17.0	9	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	
C9732364	224	5	10	1	52	68	59.2	10	10	10.0	0	0	0.0	0	1	15	5.32	13	298	0	300	2	59	59	59.0	11	294	0	296	2	59	59	59.0	11	299	0	301	2	59	59	59.0	12	305	0	307	2	59	59	59.0	11	298	0	300	2	59	59	59.0	13	300	0	302	2	59	59	59.0	13	305	0	307	2	59	59	59.0	12	306	0	308	2	59	59	59.0	11	299	0	301	2	59	59	59.0	11	299	0	301	2	59	59	59.0	
C9733445	220	5	10	1	53	68	61.8	10	10	10.0	0	0	0.0	0	1	13	5.7	9	242	0	244	1	190	190	190.0	10	242	0	244	1	190	190	190.0	8	238	0	240	1	188	188	188.0	9	240	0	242	1	189	189	189.0	9	244	0	246	2	6	188	97.0	10	234	0	236	1	186	186	186.0	11	246	0	248	1	192	192	192.0	8	238	0	240	1	188	188	188.0	9	240	0	242	1	189	189	189.0	8	240	0	242	1	189	189	189.0	
C98	111	5	6	9	5	36	16.8	6	6	6.0	0	2	0.6	2	0	9	1.7333333333333334	7	621	0	653	26	2	47	19.692307692307693	8	661	0	693	26	2	49	21.23076923076923	7	619	0	651	28	2	47	18.357142857142858	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	337	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C99	219	10	6	12	1	50	16.3	0	6	5.1	0	0	0.0	0	0	16	3.0392156862745097	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	281	501	0	501	0	0	0	0	333	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C9926755	227	5	15	1	50	64	58.8	15	15	15.0	0	0	0.0	0	1	12	3.7333333333333334	9	219	0	221	2	16	188	102.0	10	226	0	228	2	21	190	105.5	10	226	0	228	2	23	189	106.0	10	224	0	226	2	23	187	105.0	10	226	0	228	2	21	189	105.0	11	213	0	215	2	16	186	101.0	11	221	0	223	2	20	187	103.5	10	224	0	226	2	23	187	105.0	9	224	0	226	2	23	187	105.0	9	226	0	228	2	23	189	106.0	
C9929279	226	5	15	1	53	69	60.8	15	15	15.0	0	0	0.0	0	0	12	3.9066666666666667	15	229	0	231	2	25	70	47.5	10	229	0	231	2	25	70	47.5	11	248	0	250	2	25	70	47.5	10	235	0	237	2	25	70	47.5	9	221	0	223	2	25	70	47.5	10	220	0	222	2	25	70	47.5	11	227	0	229	2	25	70	47.5	9	229	0	231	2	25	70	47.5	9	220	0	222	2	25	70	47.5	10	220	0	222	2	25	70	47.5	


==> stats/stats-comms-only.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	51	6	0	0	8	17	12.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C10	51	6	0	0	10	14	11.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C100	501	6	0	0	114	140	126.5	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	325	501	0	501	0	0	0	0	342	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C101	551	6	0	0	126	160	136.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	36	551	0	551	0	0	0	0	33	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	504	551	0	551	0	0	0	0	442	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C102	551	6	0	0	123	152	137.0	0	0	0.0	0	0	0.0	0	0	0	0.0	58	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	517	551	0	551	0	0	0	0	436	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C103	551	6	0	0	119	149	134.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	60	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	32	551	0	551	0	0	0	0	516	551	0	551	0	0	0	0	453	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C104	551	6	0	0	123	151	138.0	0	0	0.0	0	0	0.0	0	0	0	0.0	39	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	429	551	0	551	0	0	0	0	516	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	32	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C105	551	6	0	0	130	152	139.0	0	0	0.0	0	0	0.0	0	0	0	0.0	48	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	428	551	0	551	0	0	0	0	386	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C106	551	6	0	0	120	154	135.0	0	0	0.0	0	0	0.0	0	0	0	0.0	39	551	0	551	0	0	0	0	32	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	452	551	0	551	0	0	0	0	547	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	
C107	551	6	0	0	127	149	140.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	487	551	0	551	0	0	0	0	438	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	
C108	551	6	0	0	134	150	140.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	35	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	28	551	0	551	0	0	0	0	459	551	0	551	0	0	0	0	430	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	
C109	551	6	0	0	128	150	137.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	452	551	0	551	0	0	0	0	438	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	
C11	101	6	0	0	16	30	24.333333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C110	551	6	0	0	123	153	139.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	40	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	448	551	0	551	0	0	0	0	491	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	
C111	601	6	0	0	138	169	149.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	657	601	0	601	0	0	0	0	537	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C112	601	6	0	0	138	168	152.0	0	0	0.0	0	0	0.0	0	0	0	0.0	38	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	648	601	0	601	0	0	0	0	520	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C113	601	6	0	0	131	161	148.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	36	601	0	601	0	0	0	0	41	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	649	601	0	601	0	0	0	0	618	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C114	601	6	0	0	130	160	150.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	37	601	0	601	0	0	0	0	45	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	591	601	0	601	0	0	0	0	653	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C115	601	6	0	0	143	167	151.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	37	601	0	601	0	0	0	0	45	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	611	601	0	601	0	0	0	0	557	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	39	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C116	601	6	0	0	131	166	150.5	0	0	0.0	0	0	0.0	0	0	0	0.0	42	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	46	601	0	601	0	0	0	0	581	601	0	601	0	0	0	0	560	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	39	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C117	601	6	0	0	140	161	151.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	42	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	583	601	0	601	0	0	0	0	636	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C118	601	6	0	0	133	168	151.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	38	601	0	601	0	0	0	0	40	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	435	601	0	601	0	0	0	0	595	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C119	601	6	0	0	140	163	151.5	0	0	0.0	0	0	0.0	0	0	0	0.0	36	601	0	601	0	0	0	0	44	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	515	601	0	601	0	0	0	0	593	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C12	101	6	0	0	17	28	23.833333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	6	101	0	101	0	0	0	0	6	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C120	601	6	0	0	139	156	150.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	601	0	601	0	0	0	0	38	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	555	601	0	601	0	0	0	0	615	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	
C121	651	6	0	0	152	186	163.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	44	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	775	651	0	651	0	0	0	0	566	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	
C122	651	6	0	0	152	178	163.5	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	763	651	0	651	0	0	0	0	699	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	
C123	651	6	0	0	143	176	159.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	47	651	0	651	0	0	0	0	46	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	713	651	0	651	0	0	0	0	783	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	
C124	651	6	0	0	132	180	161.0	0	0	0.0	0	0	0.0	0	0	0	0.0	46	651	0	651	0	0	0	0	47	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	710	651	0	651	0	0	0	0	784	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	
C125	651	6	0	0	148	181	160.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	44	651	0	651	0	0	0	0	45	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	612	651	0	651	0	0	0	0	809	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	45	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	
C126	651	6	0	0	157	172	164.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	42	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	808	651	0	651	0	0	0	0	700	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	45	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	
C127	651	6	0	0	153	186	166.0	0	0	0.0	0	0	0.0	0	0	0	0.0	48	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	706	651	0	651	0	0	0	0	722	651	0	651	0	0	0	0	57	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	
C128	651	6	0	0	150	177	163.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	46	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	49	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	765	651	0	651	0	0	0	0	697	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	
C129	651	6	0	0	154	174	162.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	44	651	0	651	0	0	0	0	45	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	669	651	0	651	0	0	0	0	773	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	
C13	101	6	0	0	20	30	26.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	
C130	651	6	0	0	141	180	161.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	42	651	0	651	0	0	0	0	44	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	671	651	0	651	0	0	0	0	720	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	
C131	701	6	0	0	165	196	175.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	52	701	0	701	0	0	0	0	54	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	955	701	0	701	0	0	0	0	802	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	
C132	701	6	0	0	157	195	177.5	0	0	0.0	0	0	0.0	0	0	0	0.0	51	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	920	701	0	701	0	0	0	0	747	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	
C133	701	6	0	0	153	190	173.0	0	0	0.0	0	0	0.0	0	0	0	0.0	52	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	918	701	0	701	0	0	0	0	918	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	
C134	701	6	0	0	166	198	175.5	0	0	0.0	0	0	0.0	0	0	0	0.0	53	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	830	701	0	701	0	0	0	0	1151	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	
C135	701	6	0	0	159	196	173.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	54	701	0	701	0	0	0	0	60	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	898	701	0	701	0	0	0	0	922	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	
C136	701	6	0	0	166	186	175.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	50	701	0	701	0	0	0	0	53	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	931	701	0	701	0	0	0	0	964	701	0	701	0	0	0	0	48	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	
C137	701	6	0	0	162	194	176.0	0	0	0.0	0	0	0.0	0	0	0	0.0	49	701	0	701	0	0	0	0	58	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	776	701	0	701	0	0	0	0	858	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	
C138	701	6	0	0	159	190	175.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	52	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	813	701	0	701	0	0	0	0	898	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	
C139	701	6	0	0	164	182	173.5	0	0	0.0	0	0	0.0	0	0	0	0.0	53	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	914	701	0	701	0	0	0	0	954	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	
C14	101	6	0	0	17	32	26.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C140	701	6	0	0	155	201	175.0	0	0	0.0	0	0	0.0	0	0	0	0.0	51	701	0	701	0	0	0	0	54	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	777	701	0	701	0	0	0	0	959	701	0	701	0	0	0	0	66	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	
C141	751	6	0	0	178	212	188.0	0	0	0.0	0	0	0.0	0	0	0	0.0	57	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	1152	751	0	751	0	0	0	0	963	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	
C142	751	6	0	0	163	200	189.5	0	0	0.0	0	0	0.0	0	0	0	0.0	61	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	61	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	1072	751	0	751	0	0	0	0	830	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	
C143	751	6	0	0	171	204	187.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	71	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	63	751	0	751	0	0	0	0	60	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	1024	751	0	751	0	0	0	0	1149	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	
C144	751	6	0	0	176	204	187.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	66	751	0	751	0	0	0	0	64	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	61	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	1086	751	0	751	0	0	0	0	999	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	
C145	751	6	0	0	176	206	187.5	0	0	0.0	0	0	0.0	0	0	0	0.0	68	751	0	751	0	0	0	0	60	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	1096	751	0	751	0	0	0	0	1007	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	
C146	751	6	0	0	177	199	190.0	0	0	0.0	0	0	0.0	0	0	0	0.0	56	751	0	751	0	0	0	0	59	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	1051	751	0	751	0	0	0	0	1088	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	
C147	751	6	0	0	172	200	189.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	59	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	1144	751	0	751	0	0	0	0	993	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	
C148	751	6	0	0	183	199	189.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	60	751	0	751	0	0	0	0	70	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	1048	751	0	751	0	0	0	0	1175	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	
C149	751	6	0	0	167	208	188.5	0	0	0.0	0	0	0.0	0	0	0	0.0	58	751	0	751	0	0	0	0	70	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	1015	751	0	751	0	0	0	0	1044	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	
C15	101	6	0	0	20	29	24.333333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	6	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C150	751	6	0	0	180	208	188.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	56	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	58	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	55	751	0	751	0	0	0	0	1141	751	0	751	0	0	0	0	1000	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	
C151	801	6	0	0	185	230	200.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	65	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	1337	801	0	801	0	0	0	0	1135	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	
C152	801	6	0	0	168	219	199.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	67	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	68	801	0	801	0	0	0	0	1326	801	0	801	0	0	0	0	1300	801	0	801	0	0	0	0	71	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	
C153	801	6	0	0	171	214	199.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	64	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	1295	801	0	801	0	0	0	0	1440	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	
C154	801	6	0	0	190	211	199.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	67	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	68	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	1057	801	0	801	0	0	0	0	1330	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	
C155	801	6	0	0	184	207	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	69	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	1376	801	0	801	0	0	0	0	1214	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	
C156	801	6	0	0	185	224	203.5	0	0	0.0	0	0	0.0	0	0	0	0.0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	1029	801	0	801	0	0	0	0	1287	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	
C157	801	6	0	0	191	214	201.0	0	0	0.0	0	0	0.0	0	0	0	0.0	74	801	0	801	0	0	0	0	77	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	1118	801	0	801	0	0	0	0	1326	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	
C158	801	6	0	0	186	214	200.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	99	801	0	801	0	0	0	0	87	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	1214	801	0	801	0	0	0	0	1310	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	64	801	0	801	0	0	0	0	
C159	801	6	0	0	189	226	200.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	113	801	0	801	0	0	0	0	91	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	908	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	1202	801	0	801	0	0	0	0	1308	801	0	801	0	0	0	0	65	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	66	801	0	801	0	0	0	0	
C16	101	6	0	0	22	30	25.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	4	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C160	801	6	0	0	189	210	197.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	227	801	0	801	0	0	0	0	70	801	0	801	0	0	0	0	68	801	0	801	0	0	0	0	68	801	0	801	0	0	0	0	234	801	0	801	0	0	0	0	1421	801	0	801	0	0	0	0	1224	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	69	801	0	801	0	0	0	0	67	801	0	801	0	0	0	0	
C161	851	6	0	0	204	238	211.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	75	851	0	851	0	0	0	0	86	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	1664	851	0	851	0	0	0	0	1404	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	
C162	851	6	0	0	180	235	211.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	165	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	915	851	0	851	0	0	0	0	92	851	0	851	0	0	0	0	1663	851	0	851	0	0	0	0	1472	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	
C163	851	6	0	0	180	229	210.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	77	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	1413	851	0	851	0	0	0	0	1643	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	
C164	851	6	0	0	190	235	209.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	79	851	0	851	0	0	0	0	78	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	1524	851	0	851	0	0	0	0	1709	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	
C165	851	6	0	0	209	225	214.5	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	72	851	0	851	0	0	0	0	1527	851	0	851	0	0	0	0	1657	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	
C166	851	6	0	0	197	223	214.0	0	0	0.0	0	0	0.0	0	0	0	0.0	74	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	1474	851	0	851	0	0	0	0	1474	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C167	851	6	0	0	202	235	214.5	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	1460	851	0	851	0	0	0	0	1605	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C168	851	6	0	0	197	229	213.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	73	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	1364	851	0	851	0	0	0	0	1639	851	0	851	0	0	0	0	74	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	73	851	0	851	0	0	0	0	
C169	851	6	0	0	200	229	211.0	0	0	0.0	0	0	0.0	0	0	0	0.0	76	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	78	851	0	851	0	0	0	0	1630	851	0	851	0	0	0	0	1471	851	0	851	0	0	0	0	78	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	75	851	0	851	0	0	0	0	
C17	101	6	0	0	14	32	24.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	6	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C170	851	6	0	0	174	231	207.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	77	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	1474	851	0	851	0	0	0	0	1630	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	77	851	0	851	0	0	0	0	76	851	0	851	0	0	0	0	
C171	901	6	0	0	211	253	225.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	1894	901	0	901	0	0	0	0	1715	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	
C172	901	6	0	0	200	241	224.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	84	901	0	901	0	0	0	0	92	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1930	901	0	901	0	0	0	0	1774	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	
C173	901	6	0	0	195	242	225.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	86	901	0	901	0	0	0	0	90	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1712	901	0	901	0	0	0	0	1773	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	
C174	901	6	0	0	205	252	225.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	82	901	0	901	0	0	0	0	108	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	1649	901	0	901	0	0	0	0	1851	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	
C175	901	6	0	0	207	243	226.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	81	901	0	901	0	0	0	0	110	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	1750	901	0	901	0	0	0	0	1821	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	
C176	901	6	0	0	215	234	226.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	84	901	0	901	0	0	0	0	87	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	1509	901	0	901	0	0	0	0	1671	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	
C177	901	6	0	0	213	232	223.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	84	901	0	901	0	0	0	0	103	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1772	901	0	901	0	0	0	0	1882	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	
C178	901	6	0	0	217	253	225.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	85	901	0	901	0	0	0	0	109	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	103	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1592	901	0	901	0	0	0	0	1795	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	87	901	0	901	0	0	0	0	
C179	901	6	0	0	209	240	222.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	85	901	0	901	0	0	0	0	126	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	1764	901	0	901	0	0	0	0	1668	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	
C18	101	6	0	0	18	33	25.166666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	
C180	901	6	0	0	202	248	225.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	1809	901	0	901	0	0	0	0	1686	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	
C181	951	6	0	0	224	272	238.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	2154	951	0	951	0	0	0	0	1947	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	
C182	951	6	0	0	213	251	235.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	98	951	0	951	0	0	0	0	97	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	2214	951	0	951	0	0	0	0	2211	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	97	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	
C183	951	6	0	0	213	257	238.5	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	101	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	2063	951	0	951	0	0	0	0	1954	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	
C184	951	6	0	0	223	256	236.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	92	951	0	951	0	0	0	0	99	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	2094	951	0	951	0	0	0	0	1906	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	
C185	951	6	0	0	223	256	240.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	92	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	91	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	118	951	0	951	0	0	0	0	1820	951	0	951	0	0	0	0	2244	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	135	951	0	951	0	0	0	0	
C186	951	6	0	0	226	251	238.0	0	0	0.0	0	0	0.0	0	0	0	0.0	98	951	0	951	0	0	0	0	100	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	1794	951	0	951	0	0	0	0	2087	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	
C187	951	6	0	0	214	258	237.5	0	0	0.0	0	0	0.0	0	0	0	0.0	107	951	0	951	0	0	0	0	99	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	1900	951	0	951	0	0	0	0	2072	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	
C188	951	6	0	0	226	252	236.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	110	951	0	951	0	0	0	0	112	951	0	951	0	0	0	0	104	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	2182	951	0	951	0	0	0	0	1883	951	0	951	0	0	0	0	103	951	0	951	0	0	0	0	98	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	
C189	951	6	0	0	191	257	232.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	144	951	0	951	0	0	0	0	103	951	0	951	0	0	0	0	103	951	0	951	0	0	0	0	97	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	1986	951	0	951	0	0	0	0	2172	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	98	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	
C19	101	6	0	0	20	28	25.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	2	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C190	951	6	0	0	230	245	235.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	95	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	2057	951	0	951	0	0	0	0	2146	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	
C191	1001	6	0	0	241	279	251.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2517	1001	0	1001	0	0	0	0	2209	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C192	1001	6	0	0	227	262	247.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	2416	1001	0	1001	0	0	0	0	2367	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	
C193	1001	6	0	0	227	272	249.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	119	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2310	1001	0	1001	0	0	0	0	2233	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	
C194	1001	6	0	0	234	264	248.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	137	1001	0	1001	0	0	0	0	2496	1001	0	1001	0	0	0	0	2200	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	
C195	1001	6	0	0	236	281	253.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	2091	1001	0	1001	0	0	0	0	2474	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C196	1001	6	0	0	228	264	250.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2267	1001	0	1001	0	0	0	0	2509	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C197	1001	6	0	0	230	279	251.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	112	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2204	1001	0	1001	0	0	0	0	2425	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C198	1001	6	0	0	235	264	246.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	112	1001	0	1001	0	0	0	0	117	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	2577	1001	0	1001	0	0	0	0	2312	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	111	1001	0	1001	0	0	0	0	109	1001	0	1001	0	0	0	0	
C199	1001	6	0	0	228	272	249.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2445	1001	0	1001	0	0	0	0	2322	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C2	51	6	0	0	6	15	11.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C20	101	6	0	0	19	27	24.833333333333332	0	0	0.0	0	0	0.0	0	0	0	0.0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	2	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	5	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	1	101	0	101	0	0	0	0	
C200	1001	6	0	0	222	260	246.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	104	1001	0	1001	0	0	0	0	111	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2182	1001	0	1001	0	0	0	0	2134	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C201	1051	6	0	0	251	294	264.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	118	1051	0	1051	0	0	0	0	180	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	2968	1051	0	1051	0	0	0	0	2331	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	
C202	1051	6	0	0	239	281	260.0	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	133	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	2865	1051	0	1051	0	0	0	0	2634	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	
C203	1051	6	0	0	243	271	261.5	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	123	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	2411	1051	0	1051	0	0	0	0	2770	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	
C204	1051	6	0	0	256	278	265.0	0	0	0.0	0	0	0.0	0	0	0	0.0	112	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	2763	1051	0	1051	0	0	0	0	2779	1051	0	1051	0	0	0	0	112	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	
C205	1051	6	0	0	252	280	264.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	2749	1051	0	1051	0	0	0	0	2565	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	
C206	1051	6	0	0	254	270	261.5	0	0	0.0	0	0	0.0	0	0	0	0.0	133	1051	0	1051	0	0	0	0	128	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	147	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	2667	1051	0	1051	0	0	0	0	2818	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	138	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	
C207	1051	6	0	0	249	292	261.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	116	1051	0	1051	0	0	0	0	129	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	2581	1051	0	1051	0	0	0	0	2727	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	
C208	1051	6	0	0	227	279	256.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	120	1051	0	1051	0	0	0	0	154	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	2868	1051	0	1051	0	0	0	0	2595	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	
C209	1051	6	0	0	257	265	261.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1051	0	1051	0	0	0	0	130	1051	0	1051	0	0	0	0	121	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	2476	1051	0	1051	0	0	0	0	2691	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	
C21	151	6	0	0	30	41	36.5	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	14	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C210	1051	6	0	0	217	279	259.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	120	1051	0	1051	0	0	0	0	132	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	2759	1051	0	1051	0	0	0	0	2865	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	
C211	1101	6	0	0	260	310	276.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	134	1101	0	1101	0	0	0	0	132	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	3390	1101	0	1101	0	0	0	0	2731	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C212	1101	6	0	0	255	299	273.5	0	0	0.0	0	0	0.0	0	0	0	0.0	145	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	3081	1101	0	1101	0	0	0	0	3057	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	
C213	1101	6	0	0	246	292	272.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1101	0	1101	0	0	0	0	132	1101	0	1101	0	0	0	0	130	1101	0	1101	0	0	0	0	136	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	2808	1101	0	1101	0	0	0	0	3476	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C214	1101	6	0	0	270	287	278.0	0	0	0.0	0	0	0.0	0	0	0	0.0	128	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	123	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	137	1101	0	1101	0	0	0	0	3086	1101	0	1101	0	0	0	0	3105	1101	0	1101	0	0	0	0	123	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	164	1101	0	1101	0	0	0	0	
C215	1101	6	0	0	258	292	277.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2691	1101	0	1101	0	0	0	0	2978	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	
C216	1101	6	0	0	257	291	275.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	137	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	2830	1101	0	1101	0	0	0	0	3192	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C217	1101	6	0	0	258	291	273.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	133	1101	0	1101	0	0	0	0	133	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3217	1101	0	1101	0	0	0	0	2852	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C218	1101	6	0	0	234	304	271.5	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1101	0	1101	0	0	0	0	130	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	3059	1101	0	1101	0	0	0	0	3391	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C219	1101	6	0	0	239	290	269.5	0	0	0.0	0	0	0.0	0	0	0	0.0	134	1101	0	1101	0	0	0	0	147	1101	0	1101	0	0	0	0	247	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3070	1101	0	1101	0	0	0	0	3065	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C22	151	6	0	0	26	43	37.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	14	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C220	1101	6	0	0	263	287	273.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	132	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2980	1101	0	1101	0	0	0	0	2875	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	
C221	1151	6	0	0	271	319	289.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	188	1151	0	1151	0	0	0	0	3802	1151	0	1151	0	0	0	0	3124	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	
C222	1151	6	0	0	254	316	284.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	218	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	3304	1151	0	1151	0	0	0	0	3740	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	165	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	
C223	1151	6	0	0	263	309	286.0	0	0	0.0	0	0	0.0	0	0	0	0.0	171	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	3261	1151	0	1151	0	0	0	0	3661	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	
C224	1151	6	0	0	277	298	289.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	171	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	3290	1151	0	1151	0	0	0	0	3785	1151	0	1151	0	0	0	0	136	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	135	1151	0	1151	0	0	0	0	
C225	1151	6	0	0	275	295	288.5	0	0	0.0	0	0	0.0	0	0	0	0.0	154	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	165	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	2890	1151	0	1151	0	0	0	0	3345	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C226	1151	6	0	0	257	313	288.0	0	0	0.0	0	0	0.0	0	0	0	0.0	146	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	3046	1151	0	1151	0	0	0	0	3765	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C227	1151	6	0	0	267	307	284.0	0	0	0.0	0	0	0.0	0	0	0	0.0	163	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	3800	1151	0	1151	0	0	0	0	3236	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	143	1151	0	1151	0	0	0	0	
C228	1151	6	0	0	274	307	288.5	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	3399	1151	0	1151	0	0	0	0	3108	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C229	1151	6	0	0	252	298	285.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	173	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3464	1151	0	1151	0	0	0	0	3696	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	170	1151	0	1151	0	0	0	0	
C23	151	6	0	0	28	45	38.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	16	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C230	1151	6	0	0	277	296	286.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	148	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	186	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3240	1151	0	1151	0	0	0	0	3323	1151	0	1151	0	0	0	0	192	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	
C24	151	6	0	0	33	43	38.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	14	151	0	151	0	0	0	0	16	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C241	1251	6	0	0	299	344	316.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	170	1251	0	1251	0	0	0	0	172	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	4714	1251	0	1251	0	0	0	0	4044	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	
C242	1251	6	0	0	287	330	308.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	4231	1251	0	1251	0	0	0	0	4776	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	
C243	1251	6	0	0	296	342	310.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	4263	1251	0	1251	0	0	0	0	4391	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	212	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C244	1251	6	0	0	301	338	317.0	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	3907	1251	0	1251	0	0	0	0	4453	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	
C245	1251	6	0	0	298	327	311.0	0	0	0.0	0	0	0.0	0	0	0	0.0	182	1251	0	1251	0	0	0	0	178	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	179	1251	0	1251	0	0	0	0	4387	1251	0	1251	0	0	0	0	4547	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	
C246	1251	6	0	0	306	335	314.0	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	4260	1251	0	1251	0	0	0	0	4250	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C247	1251	6	0	0	269	336	308.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	4158	1251	0	1251	0	0	0	0	4420	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C248	1251	6	0	0	279	321	309.5	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1251	0	1251	0	0	0	0	172	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	212	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	4079	1251	0	1251	0	0	0	0	4045	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C249	1251	6	0	0	294	320	309.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	248	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	4333	1251	0	1251	0	0	0	0	4273	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	
C25	151	6	0	0	34	41	36.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	12	151	0	151	0	0	0	0	12	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C250	1251	6	0	0	304	322	313.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	231	1251	0	1251	0	0	0	0	169	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	3992	1251	0	1251	0	0	0	0	3941	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C251	1301	6	0	0	309	355	327.0	0	0	0.0	0	0	0.0	0	0	0	0.0	192	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	196	1301	0	1301	0	0	0	0	187	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	5287	1301	0	1301	0	0	0	0	4346	1301	0	1301	0	0	0	0	225	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	
C252	1301	6	0	0	296	351	320.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1301	0	1301	0	0	0	0	182	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	4698	1301	0	1301	0	0	0	0	5205	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	230	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	
C253	1301	6	0	0	308	352	323.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	194	1301	0	1301	0	0	0	0	208	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	219	1301	0	1301	0	0	0	0	5228	1301	0	1301	0	0	0	0	4710	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C254	1301	6	0	0	311	356	329.0	0	0	0.0	0	0	0.0	0	0	0	0.0	187	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	174	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	4825	1301	0	1301	0	0	0	0	4581	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	174	1301	0	1301	0	0	0	0	
C255	1301	6	0	0	312	338	324.5	0	0	0.0	0	0	0.0	0	0	0	0.0	202	1301	0	1301	0	0	0	0	192	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	4486	1301	0	1301	0	0	0	0	4775	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	217	1301	0	1301	0	0	0	0	
C256	1301	6	0	0	307	343	322.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	5107	1301	0	1301	0	0	0	0	4643	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	216	1301	0	1301	0	0	0	0	
C257	1301	6	0	0	310	341	323.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	4785	1301	0	1301	0	0	0	0	4424	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C258	1301	6	0	0	282	342	321.5	0	0	0.0	0	0	0.0	0	0	0	0.0	185	1301	0	1301	0	0	0	0	188	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	182	1301	0	1301	0	0	0	0	4864	1301	0	1301	0	0	0	0	5254	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	
C259	1301	6	0	0	315	332	325.0	0	0	0.0	0	0	0.0	0	0	0	0.0	181	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	4837	1301	0	1301	0	0	0	0	4635	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	
C26	151	6	0	0	33	42	37.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	16	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C260	1301	6	0	0	299	342	321.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	189	1301	0	1301	0	0	0	0	184	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	5012	1301	0	1301	0	0	0	0	5091	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	
C261	1351	6	0	0	318	366	339.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	202	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	188	1351	0	1351	0	0	0	0	5740	1351	0	1351	0	0	0	0	4731	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C262	1351	6	0	0	302	369	336.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	195	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	4972	1351	0	1351	0	0	0	0	5533	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C263	1351	6	0	0	318	358	335.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	211	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	5359	1351	0	1351	0	0	0	0	5078	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C264	1351	6	0	0	325	353	340.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	270	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	244	1351	0	1351	0	0	0	0	4417	1351	0	1351	0	0	0	0	4958	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	
C265	1351	6	0	0	310	367	339.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	331	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	210	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	4814	1351	0	1351	0	0	0	0	5570	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	
C266	1351	6	0	0	310	365	333.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1351	0	1351	0	0	0	0	208	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	5557	1351	0	1351	0	0	0	0	4900	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	200	1351	0	1351	0	0	0	0	
C267	1351	6	0	0	315	347	335.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1351	0	1351	0	0	0	0	200	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	5036	1351	0	1351	0	0	0	0	5356	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	
C268	1351	6	0	0	315	353	332.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	255	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	5522	1351	0	1351	0	0	0	0	5662	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	199	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	
C269	1351	6	0	0	326	342	336.5	0	0	0.0	0	0	0.0	0	0	0	0.0	266	1351	0	1351	0	0	0	0	245	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	5006	1351	0	1351	0	0	0	0	5308	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C27	151	6	0	0	29	43	37.5	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	14	151	0	151	0	0	0	0	11	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C270	1351	6	0	0	315	349	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	5261	1351	0	1351	0	0	0	0	5185	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	
C271	1401	6	0	0	332	383	353.5	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1401	0	1401	0	0	0	0	232	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	6429	1401	0	1401	0	0	0	0	5161	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C272	1401	6	0	0	325	378	350.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	284	1401	0	1401	0	0	0	0	220	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	408	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	5300	1401	0	1401	0	0	0	0	5961	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C273	1401	6	0	0	332	373	350.5	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	6100	1401	0	1401	0	0	0	0	6106	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C274	1401	6	0	0	337	365	351.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1401	0	1401	0	0	0	0	232	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	4826	1401	0	1401	0	0	0	0	5708	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	
C275	1401	6	0	0	327	380	351.0	0	0	0.0	0	0	0.0	0	0	0	0.0	226	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	243	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	5545	1401	0	1401	0	0	0	0	6348	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	
C276	1401	6	0	0	314	367	343.5	0	0	0.0	0	0	0.0	0	0	0	0.0	221	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	6422	1401	0	1401	0	0	0	0	5504	1401	0	1401	0	0	0	0	267	1401	0	1401	0	0	0	0	214	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	
C277	1401	6	0	0	328	357	348.0	0	0	0.0	0	0	0.0	0	0	0	0.0	243	1401	0	1401	0	0	0	0	225	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	214	1401	0	1401	0	0	0	0	6155	1401	0	1401	0	0	0	0	5505	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	261	1401	0	1401	0	0	0	0	
C278	1401	6	0	0	330	363	348.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	211	1401	0	1401	0	0	0	0	215	1401	0	1401	0	0	0	0	207	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	5937	1401	0	1401	0	0	0	0	6224	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	
C279	1401	6	0	0	336	366	349.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	214	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	209	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	5195	1401	0	1401	0	0	0	0	5650	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	219	1401	0	1401	0	0	0	0	269	1401	0	1401	0	0	0	0	
C28	151	6	0	0	30	49	39.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C280	1401	6	0	0	325	357	345.5	0	0	0.0	0	0	0.0	0	0	0	0.0	216	1401	0	1401	0	0	0	0	217	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	4619	1401	0	1401	0	0	0	0	5626	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	
C29	151	6	0	0	31	45	36.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	16	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C291	1501	6	0	0	347	408	377.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	246	1501	0	1501	0	0	0	0	250	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	7605	1501	0	1501	0	0	0	0	5578	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	294	1501	0	1501	0	0	0	0	
C292	1501	6	0	0	342	399	374.0	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	245	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	7016	1501	0	1501	0	0	0	0	7309	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C293	1501	6	0	0	360	399	378.5	0	0	0.0	0	0	0.0	0	0	0	0.0	235	1501	0	1501	0	0	0	0	274	1501	0	1501	0	0	0	0	234	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	7266	1501	0	1501	0	0	0	0	7001	1501	0	1501	0	0	0	0	233	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	
C294	1501	6	0	0	366	391	376.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	294	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	6571	1501	0	1501	0	0	0	0	7470	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	
C295	1501	6	0	0	364	406	378.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	237	1501	0	1501	0	0	0	0	261	1501	0	1501	0	0	0	0	234	1501	0	1501	0	0	0	0	243	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	7036	1501	0	1501	0	0	0	0	7239	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	233	1501	0	1501	0	0	0	0	
C296	1501	6	0	0	332	408	371.5	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	7026	1501	0	1501	0	0	0	0	7066	1501	0	1501	0	0	0	0	299	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C297	1501	6	0	0	326	388	369.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	260	1501	0	1501	0	0	0	0	246	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	265	1501	0	1501	0	0	0	0	7222	1501	0	1501	0	0	0	0	7624	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	
C298	1501	6	0	0	370	386	376.0	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	6545	1501	0	1501	0	0	0	0	7090	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	
C299	1501	6	0	0	354	389	371.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	247	1501	0	1501	0	0	0	0	251	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	306	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	7143	1501	0	1501	0	0	0	0	6973	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	247	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	
C3	51	6	0	0	10	15	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C30	151	6	0	0	33	42	37.0	0	0	0.0	0	0	0.0	0	0	0	0.0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	14	151	0	151	0	0	0	0	13	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C300	1501	6	0	0	333	419	373.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	248	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	305	1501	0	1501	0	0	0	0	7243	1501	0	1501	0	0	0	0	6480	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	245	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	
C301	1551	6	0	0	357	418	389.0	0	0	0.0	0	0	0.0	0	0	0	0.0	267	1551	0	1551	0	0	0	0	337	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	8372	1551	0	1551	0	0	0	0	7038	1551	0	1551	0	0	0	0	252	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	
C302	1551	6	0	0	359	409	385.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	268	1551	0	1551	0	0	0	0	313	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	7536	1551	0	1551	0	0	0	0	8071	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	338	1551	0	1551	0	0	0	0	
C303	1551	6	0	0	382	414	392.0	0	0	0.0	0	0	0.0	0	0	0	0.0	267	1551	0	1551	0	0	0	0	311	1551	0	1551	0	0	0	0	251	1551	0	1551	0	0	0	0	322	1551	0	1551	0	0	0	0	251	1551	0	1551	0	0	0	0	7726	1551	0	1551	0	0	0	0	8481	1551	0	1551	0	0	0	0	250	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	249	1551	0	1551	0	0	0	0	
C304	1551	6	0	0	380	400	387.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	260	1551	0	1551	0	0	0	0	322	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	7731	1551	0	1551	0	0	0	0	8609	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	263	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	
C305	1551	6	0	0	375	403	386.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	346	1551	0	1551	0	0	0	0	314	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	297	1551	0	1551	0	0	0	0	8132	1551	0	1551	0	0	0	0	7510	1551	0	1551	0	0	0	0	269	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	
C306	1551	6	0	0	367	402	385.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	259	1551	0	1551	0	0	0	0	317	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	8034	1551	0	1551	0	0	0	0	7142	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	
C307	1551	6	0	0	357	404	384.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1551	0	1551	0	0	0	0	275	1551	0	1551	0	0	0	0	291	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	8147	1551	0	1551	0	0	0	0	8417	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	
C308	1551	6	0	0	374	404	386.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1551	0	1551	0	0	0	0	268	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	7287	1551	0	1551	0	0	0	0	7438	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	
C309	1551	6	0	0	344	399	380.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1551	0	1551	0	0	0	0	269	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	268	1551	0	1551	0	0	0	0	6372	1551	0	1551	0	0	0	0	7493	1551	0	1551	0	0	0	0	259	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	
C31	201	6	0	0	35	57	47.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	33	201	0	201	0	0	0	0	30	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	
C310	1551	6	0	0	371	407	386.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	282	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	8104	1551	0	1551	0	0	0	0	7309	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	253	1551	0	1551	0	0	0	0	311	1551	0	1551	0	0	0	0	
C311	1601	6	0	0	366	429	400.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	272	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8671	1601	0	1601	0	0	0	0	7480	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	
C312	1601	6	0	0	363	422	397.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	277	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8080	1601	0	1601	0	0	0	0	8943	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	
C313	1601	6	0	0	389	424	404.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	276	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	8138	1601	0	1601	0	0	0	0	9022	1601	0	1601	0	0	0	0	267	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	
C314	1601	6	0	0	383	414	401.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	272	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	8388	1601	0	1601	0	0	0	0	8873	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	307	1601	0	1601	0	0	0	0	
C315	1601	6	0	0	371	421	396.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1601	0	1601	0	0	0	0	284	1601	0	1601	0	0	0	0	281	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	8873	1601	0	1601	0	0	0	0	8089	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	281	1601	0	1601	0	0	0	0	
C316	1601	6	0	0	378	416	397.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	282	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	8464	1601	0	1601	0	0	0	0	8212	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	
C317	1601	6	0	0	380	412	399.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	8617	1601	0	1601	0	0	0	0	9075	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	
C318	1601	6	0	0	379	412	397.5	0	0	0.0	0	0	0.0	0	0	0	0.0	278	1601	0	1601	0	0	0	0	282	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	280	1601	0	1601	0	0	0	0	312	1601	0	1601	0	0	0	0	8709	1601	0	1601	0	0	0	0	8525	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	
C319	1601	6	0	0	372	411	396.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1601	0	1601	0	0	0	0	362	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8774	1601	0	1601	0	0	0	0	7884	1601	0	1601	0	0	0	0	313	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	
C32	201	6	0	0	40	63	51.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	27	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C320	1601	6	0	0	384	431	402.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	268	1601	0	1601	0	0	0	0	7625	1601	0	1601	0	0	0	0	9004	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	279	1601	0	1601	0	0	0	0	
C321	1651	6	0	0	378	439	412.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	299	1651	0	1651	0	0	0	0	304	1651	0	1651	0	0	0	0	319	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	359	1651	0	1651	0	0	0	0	9403	1651	0	1651	0	0	0	0	8735	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C322	1651	6	0	0	373	444	411.0	0	0	0.0	0	0	0.0	0	0	0	0.0	296	1651	0	1651	0	0	0	0	300	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	8799	1651	0	1651	0	0	0	0	9631	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	
C323	1651	6	0	0	391	432	415.0	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	285	1651	0	1651	0	0	0	0	349	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	8894	1651	0	1651	0	0	0	0	9802	1651	0	1651	0	0	0	0	286	1651	0	1651	0	0	0	0	365	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	
C324	1651	6	0	0	379	433	411.5	0	0	0.0	0	0	0.0	0	0	0	0.0	295	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	8562	1651	0	1651	0	0	0	0	10173	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	287	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	
C325	1651	6	0	0	375	433	407.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	300	1651	0	1651	0	0	0	0	299	1651	0	1651	0	0	0	0	298	1651	0	1651	0	0	0	0	298	1651	0	1651	0	0	0	0	328	1651	0	1651	0	0	0	0	9647	1651	0	1651	0	0	0	0	8676	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	
C326	1651	6	0	0	393	418	410.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	300	1651	0	1651	0	0	0	0	299	1651	0	1651	0	0	0	0	392	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	296	1651	0	1651	0	0	0	0	9130	1651	0	1651	0	0	0	0	8891	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C327	1651	6	0	0	401	420	408.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	303	1651	0	1651	0	0	0	0	305	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	8860	1651	0	1651	0	0	0	0	8255	1651	0	1651	0	0	0	0	348	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	316	1651	0	1651	0	0	0	0	
C328	1651	6	0	0	380	439	409.0	0	0	0.0	0	0	0.0	0	0	0	0.0	369	1651	0	1651	0	0	0	0	316	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	9229	1651	0	1651	0	0	0	0	9826	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	305	1651	0	1651	0	0	0	0	
C329	1651	6	0	0	378	449	406.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	304	1651	0	1651	0	0	0	0	302	1651	0	1651	0	0	0	0	296	1651	0	1651	0	0	0	0	351	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	9138	1651	0	1651	0	0	0	0	9366	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C33	201	6	0	0	41	57	50.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	30	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C330	1651	6	0	0	386	441	413.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	9204	1651	0	1651	0	0	0	0	9038	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	
C331	1701	6	0	0	396	450	426.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	409	1701	0	1701	0	0	0	0	318	1701	0	1701	0	0	0	0	354	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10447	1701	0	1701	0	0	0	0	8957	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	
C332	1701	6	0	0	379	456	422.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	343	1701	0	1701	0	0	0	0	319	1701	0	1701	0	0	0	0	328	1701	0	1701	0	0	0	0	358	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	9968	1701	0	1701	0	0	0	0	10684	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	311	1701	0	1701	0	0	0	0	315	1701	0	1701	0	0	0	0	
C333	1701	6	0	0	410	443	429.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	307	1701	0	1701	0	0	0	0	374	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	302	1701	0	1701	0	0	0	0	301	1701	0	1701	0	0	0	0	9786	1701	0	1701	0	0	0	0	10386	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	302	1701	0	1701	0	0	0	0	
C334	1701	6	0	0	404	449	426.5	0	0	0.0	0	0	0.0	0	0	0	0.0	371	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	397	1701	0	1701	0	0	0	0	395	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	9926	1701	0	1701	0	0	0	0	10810	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	
C335	1701	6	0	0	390	436	418.0	0	0	0.0	0	0	0.0	0	0	0	0.0	320	1701	0	1701	0	0	0	0	321	1701	0	1701	0	0	0	0	316	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	11552	1701	0	1701	0	0	0	0	9385	1701	0	1701	0	0	0	0	315	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	317	1701	0	1701	0	0	0	0	
C336	1701	6	0	0	391	447	422.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	363	1701	0	1701	0	0	0	0	313	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10645	1701	0	1701	0	0	0	0	10887	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	362	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	
C337	1701	6	0	0	414	434	425.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	306	1701	0	1701	0	0	0	0	318	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	10063	1701	0	1701	0	0	0	0	9585	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	
C338	1701	6	0	0	409	431	421.5	0	0	0.0	0	0	0.0	0	0	0	0.0	316	1701	0	1701	0	0	0	0	314	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	313	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	10510	1701	0	1701	0	0	0	0	9986	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	310	1701	0	1701	0	0	0	0	363	1701	0	1701	0	0	0	0	
C339	1701	6	0	0	399	463	426.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	439	1701	0	1701	0	0	0	0	394	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	358	1701	0	1701	0	0	0	0	10160	1701	0	1701	0	0	0	0	9030	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	
C34	201	6	0	0	47	53	49.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	27	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C340	1701	6	0	0	366	476	423.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	306	1701	0	1701	0	0	0	0	516	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	11148	1701	0	1701	0	0	0	0	7574	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	311	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	
C341	1751	6	0	0	403	457	437.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	339	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	10714	1751	0	1751	0	0	0	0	9760	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	358	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	
C342	1751	6	0	0	394	468	436.5	0	0	0.0	0	0	0.0	0	0	0	0.0	334	1751	0	1751	0	0	0	0	335	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	10143	1751	0	1751	0	0	0	0	11479	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	
C343	1751	6	0	0	415	458	441.0	0	0	0.0	0	0	0.0	0	0	0	0.0	339	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	11015	1751	0	1751	0	0	0	0	10823	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	
C344	1751	6	0	0	406	471	438.0	0	0	0.0	0	0	0.0	0	0	0	0.0	427	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	10185	1751	0	1751	0	0	0	0	11994	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	
C345	1751	6	0	0	401	457	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	385	1751	0	1751	0	0	0	0	336	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	10776	1751	0	1751	0	0	0	0	10605	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	
C346	1751	6	0	0	385	455	432.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	406	1751	0	1751	0	0	0	0	338	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	390	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	10776	1751	0	1751	0	0	0	0	11711	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	331	1751	0	1751	0	0	0	0	331	1751	0	1751	0	0	0	0	
C347	1751	6	0	0	422	461	439.0	0	0	0.0	0	0	0.0	0	0	0	0.0	408	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	9569	1751	0	1751	0	0	0	0	10196	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	
C348	1751	6	0	0	410	441	430.0	0	0	0.0	0	0	0.0	0	0	0	0.0	350	1751	0	1751	0	0	0	0	337	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	332	1751	0	1751	0	0	0	0	333	1751	0	1751	0	0	0	0	8695	1751	0	1751	0	0	0	0	10447	1751	0	1751	0	0	0	0	337	1751	0	1751	0	0	0	0	335	1751	0	1751	0	0	0	0	333	1751	0	1751	0	0	0	0	
C349	1751	6	0	0	425	456	437.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	322	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	318	1751	0	1751	0	0	0	0	360	1751	0	1751	0	0	0	0	10254	1751	0	1751	0	0	0	0	11488	1751	0	1751	0	0	0	0	317	1751	0	1751	0	0	0	0	319	1751	0	1751	0	0	0	0	319	1751	0	1751	0	0	0	0	
C35	201	6	0	0	46	55	51.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C350	1751	6	0	0	419	487	439.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	334	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	320	1751	0	1751	0	0	0	0	11533	1751	0	1751	0	0	0	0	9788	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	361	1751	0	1751	0	0	0	0	
C351	1801	6	0	0	417	475	450.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	372	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	11923	1801	0	1801	0	0	0	0	11468	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	
C352	1801	6	0	0	401	475	449.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	354	1801	0	1801	0	0	0	0	445	1801	0	1801	0	0	0	0	447	1801	0	1801	0	0	0	0	389	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	11029	1801	0	1801	0	0	0	0	12540	1801	0	1801	0	0	0	0	428	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	
C353	1801	6	0	0	435	470	453.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	340	1801	0	1801	0	0	0	0	10284	1801	0	1801	0	0	0	0	11898	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	
C354	1801	6	0	0	429	483	451.5	0	0	0.0	0	0	0.0	0	0	0	0.0	380	1801	0	1801	0	0	0	0	357	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	362	1801	0	1801	0	0	0	0	11020	1801	0	1801	0	0	0	0	12817	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	
C355	1801	6	0	0	411	482	444.0	0	0	0.0	0	0	0.0	0	0	0	0.0	366	1801	0	1801	0	0	0	0	351	1801	0	1801	0	0	0	0	436	1801	0	1801	0	0	0	0	434	1801	0	1801	0	0	0	0	419	1801	0	1801	0	0	0	0	12220	1801	0	1801	0	0	0	0	11410	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	351	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	
C356	1801	6	0	0	414	464	443.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	361	1801	0	1801	0	0	0	0	359	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	352	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	11983	1801	0	1801	0	0	0	0	12720	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C357	1801	6	0	0	435	470	448.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	407	1801	0	1801	0	0	0	0	353	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	10847	1801	0	1801	0	0	0	0	11930	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	
C358	1801	6	0	0	417	469	446.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	404	1801	0	1801	0	0	0	0	356	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	12129	1801	0	1801	0	0	0	0	11074	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C359	1801	6	0	0	422	487	451.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	471	1801	0	1801	0	0	0	0	351	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	11592	1801	0	1801	0	0	0	0	11451	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	386	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	
C36	201	6	0	0	42	59	50.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	11	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	29	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C360	1801	6	0	0	434	480	451.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	381	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	440	1801	0	1801	0	0	0	0	12616	1801	0	1801	0	0	0	0	11184	1801	0	1801	0	0	0	0	342	1801	0	1801	0	0	0	0	342	1801	0	1801	0	0	0	0	439	1801	0	1801	0	0	0	0	
C361	1851	6	0	0	427	486	462.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	368	1851	0	1851	0	0	0	0	526	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	469	1851	0	1851	0	0	0	0	363	1851	0	1851	0	0	0	0	13285	1851	0	1851	0	0	0	0	12322	1851	0	1851	0	0	0	0	381	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	
C362	1851	6	0	0	439	479	459.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	364	1851	0	1851	0	0	0	0	540	1851	0	1851	0	0	0	0	443	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	12900	1851	0	1851	0	0	0	0	13475	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	
C363	1851	6	0	0	449	485	469.0	0	0	0.0	0	0	0.0	0	0	0	0.0	470	1851	0	1851	0	0	0	0	496	1851	0	1851	0	0	0	0	362	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	464	1851	0	1851	0	0	0	0	11286	1851	0	1851	0	0	0	0	12502	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	386	1851	0	1851	0	0	0	0	405	1851	0	1851	0	0	0	0	
C364	1851	6	0	0	429	500	462.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	364	1851	0	1851	0	0	0	0	476	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	363	1851	0	1851	0	0	0	0	362	1851	0	1851	0	0	0	0	12337	1851	0	1851	0	0	0	0	13269	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	
C365	1851	6	0	0	430	485	458.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	367	1851	0	1851	0	0	0	0	463	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	13440	1851	0	1851	0	0	0	0	11526	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	
C366	1851	6	0	0	427	477	460.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	373	1851	0	1851	0	0	0	0	387	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	13131	1851	0	1851	0	0	0	0	13541	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	381	1851	0	1851	0	0	0	0	401	1851	0	1851	0	0	0	0	
C367	1851	6	0	0	442	481	460.5	0	0	0.0	0	0	0.0	0	0	0	0.0	371	1851	0	1851	0	0	0	0	386	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	12790	1851	0	1851	0	0	0	0	12846	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	374	1851	0	1851	0	0	0	0	
C368	1851	6	0	0	435	484	456.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	373	1851	0	1851	0	0	0	0	457	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	403	1851	0	1851	0	0	0	0	13034	1851	0	1851	0	0	0	0	12875	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	373	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	
C369	1851	6	0	0	427	495	461.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	368	1851	0	1851	0	0	0	0	407	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	12903	1851	0	1851	0	0	0	0	12503	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	
C37	201	6	0	0	45	57	50.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	29	201	0	201	0	0	0	0	29	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C370	1851	6	0	0	436	485	461.0	0	0	0.0	0	0	0.0	0	0	0	0.0	369	1851	0	1851	0	0	0	0	583	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	14448	1851	0	1851	0	0	0	0	12305	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	374	1851	0	1851	0	0	0	0	
C371	1901	6	0	0	440	499	474.0	0	0	0.0	0	0	0.0	0	0	0	0.0	396	1901	0	1901	0	0	0	0	391	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	14273	1901	0	1901	0	0	0	0	13339	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	394	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C372	1901	6	0	0	451	497	473.5	0	0	0.0	0	0	0.0	0	0	0	0.0	401	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	14308	1901	0	1901	0	0	0	0	14021	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C373	1901	6	0	0	460	495	478.5	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	12049	1901	0	1901	0	0	0	0	13253	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	480	1901	0	1901	0	0	0	0	
C374	1901	6	0	0	446	495	473.5	0	0	0.0	0	0	0.0	0	0	0	0.0	403	1901	0	1901	0	0	0	0	466	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13896	1901	0	1901	0	0	0	0	13706	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C375	1901	6	0	0	451	490	470.0	0	0	0.0	0	0	0.0	0	0	0	0.0	494	1901	0	1901	0	0	0	0	396	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13353	1901	0	1901	0	0	0	0	13723	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	482	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	
C376	1901	6	0	0	445	487	471.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	456	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	432	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	13651	1901	0	1901	0	0	0	0	13284	1901	0	1901	0	0	0	0	482	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	
C377	1901	6	0	0	454	495	471.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	410	1901	0	1901	0	0	0	0	399	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	13573	1901	0	1901	0	0	0	0	13712	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	392	1901	0	1901	0	0	0	0	
C378	1901	6	0	0	453	513	472.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	454	1901	0	1901	0	0	0	0	396	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	415	1901	0	1901	0	0	0	0	13455	1901	0	1901	0	0	0	0	12160	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	444	1901	0	1901	0	0	0	0	
C379	1901	6	0	0	425	537	476.0	0	0	0.0	0	0	0.0	0	0	0	0.0	431	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	402	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	14189	1901	0	1901	0	0	0	0	10100	1901	0	1901	0	0	0	0	431	1901	0	1901	0	0	0	0	439	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	
C38	201	6	0	0	37	57	48.166666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C380	1901	6	0	0	455	485	473.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	389	1901	0	1901	0	0	0	0	395	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	403	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	14155	1901	0	1901	0	0	0	0	13123	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	
C381	1951	6	0	0	448	512	486.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	565	1951	0	1951	0	0	0	0	441	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	1306	1951	0	1951	0	0	0	0	517	1951	0	1951	0	0	0	0	14361	1951	0	1951	0	0	0	0	14806	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	413	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C382	1951	6	0	0	469	507	488.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	407	1951	0	1951	0	0	0	0	418	1951	0	1951	0	0	0	0	557	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	15428	1951	0	1951	0	0	0	0	14874	1951	0	1951	0	0	0	0	427	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C383	1951	6	0	0	466	507	489.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	404	1951	0	1951	0	0	0	0	468	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	10668	1951	0	1951	0	0	0	0	14247	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	476	1951	0	1951	0	0	0	0	
C384	1951	6	0	0	472	513	487.5	0	0	0.0	0	0	0.0	0	0	0	0.0	412	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	14767	1951	0	1951	0	0	0	0	14137	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	508	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	
C385	1951	6	0	0	473	498	483.0	0	0	0.0	0	0	0.0	0	0	0	0.0	564	1951	0	1951	0	0	0	0	420	1951	0	1951	0	0	0	0	413	1951	0	1951	0	0	0	0	1335	1951	0	1951	0	0	0	0	511	1951	0	1951	0	0	0	0	15220	1951	0	1951	0	0	0	0	13909	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	
C386	1951	6	0	0	473	499	484.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	411	1951	0	1951	0	0	0	0	415	1951	0	1951	0	0	0	0	1136	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	14265	1951	0	1951	0	0	0	0	14176	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C387	1951	6	0	0	471	492	481.5	0	0	0.0	0	0	0.0	0	0	0	0.0	416	1951	0	1951	0	0	0	0	435	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	13426	1951	0	1951	0	0	0	0	14834	1951	0	1951	0	0	0	0	411	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	483	1951	0	1951	0	0	0	0	
C388	1951	6	0	0	463	508	490.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	479	1951	0	1951	0	0	0	0	456	1951	0	1951	0	0	0	0	478	1951	0	1951	0	0	0	0	402	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	13756	1951	0	1951	0	0	0	0	13902	1951	0	1951	0	0	0	0	426	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	401	1951	0	1951	0	0	0	0	
C389	1951	6	0	0	470	532	487.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	405	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	402	1951	0	1951	0	0	0	0	401	1951	0	1951	0	0	0	0	403	1951	0	1951	0	0	0	0	15609	1951	0	1951	0	0	0	0	13058	1951	0	1951	0	0	0	0	402	1951	0	1951	0	0	0	0	403	1951	0	1951	0	0	0	0	484	1951	0	1951	0	0	0	0	
C39	201	6	0	0	45	57	49.5	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	27	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C390	1951	6	0	0	464	509	484.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	406	1951	0	1951	0	0	0	0	446	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	14353	1951	0	1951	0	0	0	0	14781	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	501	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	
C391	2001	6	0	0	465	519	499.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	572	2001	0	2001	0	0	0	0	1065	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	459	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	15434	2001	0	2001	0	0	0	0	15642	2001	0	2001	0	0	0	0	474	2001	0	2001	0	0	0	0	504	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	
C392	2001	6	0	0	476	523	498.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	619	2001	0	2001	0	0	0	0	515	2001	0	2001	0	0	0	0	512	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	441	2001	0	2001	0	0	0	0	15467	2001	0	2001	0	0	0	0	15136	2001	0	2001	0	0	0	0	433	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	
C393	2001	6	0	0	481	523	502.0	0	0	0.0	0	0	0.0	0	0	0	0.0	433	2001	0	2001	0	0	0	0	433	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	912	2001	0	2001	0	0	0	0	13030	2001	0	2001	0	0	0	0	15581	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C394	2001	6	0	0	479	521	497.0	0	0	0.0	0	0	0.0	0	0	0	0.0	437	2001	0	2001	0	0	0	0	461	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	16258	2001	0	2001	0	0	0	0	15187	2001	0	2001	0	0	0	0	436	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	472	2001	0	2001	0	0	0	0	
C395	2001	6	0	0	484	516	498.0	0	0	0.0	0	0	0.0	0	0	0	0.0	432	2001	0	2001	0	0	0	0	470	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	433	2001	0	2001	0	0	0	0	15838	2001	0	2001	0	0	0	0	14379	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	
C396	2001	6	0	0	488	510	498.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	427	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	14284	2001	0	2001	0	0	0	0	15143	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	
C397	2001	6	0	0	470	508	491.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	689	2001	0	2001	0	0	0	0	448	2001	0	2001	0	0	0	0	440	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	1036	2001	0	2001	0	0	0	0	12654	2001	0	2001	0	0	0	0	15631	2001	0	2001	0	0	0	0	438	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	
C398	2001	6	0	0	473	526	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	626	2001	0	2001	0	0	0	0	1028	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	424	2001	0	2001	0	0	0	0	14410	2001	0	2001	0	0	0	0	16718	2001	0	2001	0	0	0	0	425	2001	0	2001	0	0	0	0	450	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C399	2001	6	0	0	480	543	502.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	676	2001	0	2001	0	0	0	0	442	2001	0	2001	0	0	0	0	429	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	17067	2001	0	2001	0	0	0	0	15125	2001	0	2001	0	0	0	0	425	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	
C4	51	6	0	0	4	16	11.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C40	201	6	0	0	44	53	49.166666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	6	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C400	2001	6	0	0	466	523	496.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	606	2001	0	2001	0	0	0	0	499	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	1020	2001	0	2001	0	0	0	0	12825	2001	0	2001	0	0	0	0	16652	2001	0	2001	0	0	0	0	436	2001	0	2001	0	0	0	0	434	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	
C401	2051	6	0	0	468	534	511.5	0	0	0.0	0	0	0.0	0	0	0	0.0	520	2051	0	2051	0	0	0	0	482	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	17082	2051	0	2051	0	0	0	0	16472	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	
C402	2051	6	0	0	488	546	511.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	455	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	447	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	522	2051	0	2051	0	0	0	0	16769	2051	0	2051	0	0	0	0	17258	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	558	2051	0	2051	0	0	0	0	
C403	2051	6	0	0	497	528	513.0	0	0	0.0	0	0	0.0	0	0	0	0.0	459	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	15679	2051	0	2051	0	0	0	0	18672	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	
C404	2051	6	0	0	475	536	508.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	466	2051	0	2051	0	0	0	0	469	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	463	2051	0	2051	0	0	0	0	461	2051	0	2051	0	0	0	0	17371	2051	0	2051	0	0	0	0	15700	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	463	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	
C405	2051	6	0	0	479	530	511.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	453	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	16990	2051	0	2051	0	0	0	0	18705	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	
C406	2051	6	0	0	502	526	513.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	457	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	461	2051	0	2051	0	0	0	0	514	2051	0	2051	0	0	0	0	566	2051	0	2051	0	0	0	0	14562	2051	0	2051	0	0	0	0	15448	2051	0	2051	0	0	0	0	495	2051	0	2051	0	0	0	0	490	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	
C407	2051	6	0	0	474	543	509.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	599	2051	0	2051	0	0	0	0	787	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	17863	2051	0	2051	0	0	0	0	15939	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	
C408	2051	6	0	0	487	541	513.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	517	2051	0	2051	0	0	0	0	456	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	16845	2051	0	2051	0	0	0	0	17025	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	
C409	2051	6	0	0	486	548	514.5	0	0	0.0	0	0	0.0	0	0	0	0.0	459	2051	0	2051	0	0	0	0	459	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	654	2051	0	2051	0	0	0	0	18100	2051	0	2051	0	0	0	0	17030	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	507	2051	0	2051	0	0	0	0	
C41	251	6	0	0	43	76	61.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	60	251	0	251	0	0	0	0	49	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C410	2051	6	0	0	476	537	509.0	0	0	0.0	0	0	0.0	0	0	0	0.0	529	2051	0	2051	0	0	0	0	460	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	454	2051	0	2051	0	0	0	0	456	2051	0	2051	0	0	0	0	15130	2051	0	2051	0	0	0	0	17396	2051	0	2051	0	0	0	0	458	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	
C411	2101	6	0	0	487	547	525.0	0	0	0.0	0	0	0.0	0	0	0	0.0	507	2101	0	2101	0	0	0	0	634	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	19687	2101	0	2101	0	0	0	0	17570	2101	0	2101	0	0	0	0	471	2101	0	2101	0	0	0	0	539	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	
C412	2101	6	0	0	501	550	524.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	473	2101	0	2101	0	0	0	0	753	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	465	2101	0	2101	0	0	0	0	467	2101	0	2101	0	0	0	0	20526	2101	0	2101	0	0	0	0	18868	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	542	2101	0	2101	0	0	0	0	
C413	2101	6	0	0	515	545	526.0	0	0	0.0	0	0	0.0	0	0	0	0.0	552	2101	0	2101	0	0	0	0	602	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	19390	2101	0	2101	0	0	0	0	19967	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	
C414	2101	6	0	0	472	548	520.5	0	0	0.0	0	0	0.0	0	0	0	0.0	485	2101	0	2101	0	0	0	0	494	2101	0	2101	0	0	0	0	488	2101	0	2101	0	0	0	0	627	2101	0	2101	0	0	0	0	481	2101	0	2101	0	0	0	0	20901	2101	0	2101	0	0	0	0	16762	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	492	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	
C415	2101	6	0	0	474	538	519.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	617	2101	0	2101	0	0	0	0	486	2101	0	2101	0	0	0	0	611	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	19989	2101	0	2101	0	0	0	0	20327	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	484	2101	0	2101	0	0	0	0	
C416	2101	6	0	0	504	550	524.5	0	0	0.0	0	0	0.0	0	0	0	0.0	481	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	510	2101	0	2101	0	0	0	0	17842	2101	0	2101	0	0	0	0	18114	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	
C417	2101	6	0	0	495	548	519.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1640	2101	0	2101	0	0	0	0	625	2101	0	2101	0	0	0	0	479	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	20361	2101	0	2101	0	0	0	0	18358	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	
C418	2101	6	0	0	484	564	523.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	500	2101	0	2101	0	0	0	0	484	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	19216	2101	0	2101	0	0	0	0	17920	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	485	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	
C419	2101	6	0	0	508	540	524.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	474	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	20583	2101	0	2101	0	0	0	0	18167	2101	0	2101	0	0	0	0	487	2101	0	2101	0	0	0	0	600	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	
C42	251	6	0	0	52	71	62.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	56	251	0	251	0	0	0	0	47	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C420	2101	6	0	0	496	537	520.0	0	0	0.0	0	0	0.0	0	0	0	0.0	531	2101	0	2101	0	0	0	0	487	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	592	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	17542	2101	0	2101	0	0	0	0	18927	2101	0	2101	0	0	0	0	475	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	596	2101	0	2101	0	0	0	0	
C43	251	6	0	0	52	73	64.0	0	0	0.0	0	0	0.0	0	0	0	0.0	5	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	50	251	0	251	0	0	0	0	53	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C44	251	6	0	0	54	71	62.5	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	51	251	0	251	0	0	0	0	47	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C45	251	6	0	0	59	67	63.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	49	251	0	251	0	0	0	0	55	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C46	251	6	0	0	50	74	62.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	57	251	0	251	0	0	0	0	56	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C47	251	6	0	0	54	69	61.166666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	57	251	0	251	0	0	0	0	54	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C48	251	6	0	0	56	66	61.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	49	251	0	251	0	0	0	0	60	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C49	251	6	0	0	51	80	63.166666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	50	251	0	251	0	0	0	0	53	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C5	51	6	0	0	11	16	13.166666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C50	251	6	0	0	50	77	61.666666666666664	0	0	0.0	0	0	0.0	0	0	0	0.0	6	251	0	251	0	0	0	0	8	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	54	251	0	251	0	0	0	0	56	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	7	251	0	251	0	0	0	0	6	251	0	251	0	0	0	0	
C51	301	6	0	0	51	84	73.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	14	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	94	301	0	301	0	0	0	0	83	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C52	301	6	0	0	67	85	76.0	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	92	301	0	301	0	0	0	0	67	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C53	301	6	0	0	67	84	74.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	89	301	0	301	0	0	0	0	93	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C54	301	6	0	0	63	91	76.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	105	301	0	301	0	0	0	0	84	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C55	301	6	0	0	63	84	74.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	93	301	0	301	0	0	0	0	94	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C56	301	6	0	0	66	82	74.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	88	301	0	301	0	0	0	0	94	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C57	301	6	0	0	61	85	75.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	88	301	0	301	0	0	0	0	94	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C58	301	6	0	0	68	77	73.0	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	91	301	0	301	0	0	0	0	101	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C59	301	6	0	0	67	94	75.0	0	0	0.0	0	0	0.0	0	0	0	0.0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	85	301	0	301	0	0	0	0	78	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	
C6	51	6	0	0	9	15	12.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C60	301	6	0	0	68	79	73.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	85	301	0	301	0	0	0	0	89	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	
C61	351	6	0	0	67	100	86.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	135	351	0	351	0	0	0	0	130	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C62	351	6	0	0	69	97	87.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	149	351	0	351	0	0	0	0	145	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C63	351	6	0	0	83	97	88.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	14	351	0	351	0	0	0	0	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	144	351	0	351	0	0	0	0	117	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C64	351	6	0	0	83	94	89.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	18	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	121	351	0	351	0	0	0	0	149	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C65	351	6	0	0	77	95	85.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	153	351	0	351	0	0	0	0	139	351	0	351	0	0	0	0	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C66	351	6	0	0	78	97	87.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	14	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	134	351	0	351	0	0	0	0	137	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C67	351	6	0	0	72	94	87.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	11	351	0	351	0	0	0	0	14	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	137	351	0	351	0	0	0	0	156	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C68	351	6	0	0	81	98	90.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	136	351	0	351	0	0	0	0	121	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C69	351	6	0	0	81	95	85.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	15	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	136	351	0	351	0	0	0	0	152	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	
C7	51	6	0	0	7	18	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C70	351	6	0	0	75	100	88.0	0	0	0.0	0	0	0.0	0	0	0	0.0	12	351	0	351	0	0	0	0	14	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	153	351	0	351	0	0	0	0	131	351	0	351	0	0	0	0	13	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	
C71	401	6	0	0	86	117	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	208	401	0	401	0	0	0	0	182	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C72	401	6	0	0	87	115	101.0	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	215	401	0	401	0	0	0	0	193	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C73	401	6	0	0	84	119	102.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	210	401	0	401	0	0	0	0	186	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C74	401	6	0	0	80	118	98.0	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	220	401	0	401	0	0	0	0	211	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C75	401	6	0	0	92	108	98.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	17	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	186	401	0	401	0	0	0	0	225	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C76	401	6	0	0	79	116	99.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	17	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	193	401	0	401	0	0	0	0	229	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C77	401	6	0	0	94	117	102.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	18	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	191	401	0	401	0	0	0	0	167	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	
C78	401	6	0	0	88	107	96.5	0	0	0.0	0	0	0.0	0	0	0	0.0	17	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	159	401	0	401	0	0	0	0	219	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C79	401	6	0	0	92	111	101.5	0	0	0.0	0	0	0.0	0	0	0	0.0	17	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	14	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	201	401	0	401	0	0	0	0	185	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C8	51	6	0	0	6	17	13.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C80	401	6	0	0	83	109	98.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	18	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	29	401	0	401	0	0	0	0	178	401	0	401	0	0	0	0	190	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	
C81	451	6	0	0	103	134	113.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	291	451	0	451	0	0	0	0	272	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C82	451	6	0	0	99	120	113.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	267	451	0	451	0	0	0	0	292	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C83	451	6	0	0	99	127	114.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	23	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	269	451	0	451	0	0	0	0	242	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	35	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C84	451	6	0	0	99	119	110.5	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	297	451	0	451	0	0	0	0	277	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C85	451	6	0	0	99	125	112.83333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	24	451	0	451	0	0	0	0	23	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	263	451	0	451	0	0	0	0	277	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C86	451	6	0	0	99	131	113.0	0	0	0.0	0	0	0.0	0	0	0	0.0	19	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	258	451	0	451	0	0	0	0	264	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C87	451	6	0	0	101	123	110.5	0	0	0.0	0	0	0.0	0	0	0	0.0	21	451	0	451	0	0	0	0	23	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	246	451	0	451	0	0	0	0	312	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	
C88	451	6	0	0	101	127	114.0	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	254	451	0	451	0	0	0	0	248	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C89	451	6	0	0	94	121	112.0	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	246	451	0	451	0	0	0	0	269	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C9	51	6	0	0	8	18	12.166666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C90	451	6	0	0	104	133	114.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	252	451	0	451	0	0	0	0	264	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C91	501	6	0	0	117	139	124.5	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	378	501	0	501	0	0	0	0	352	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C92	501	6	0	0	116	135	126.0	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	351	501	0	501	0	0	0	0	379	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C93	501	6	0	0	107	135	126.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	382	501	0	501	0	0	0	0	367	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C94	501	6	0	0	114	133	123.5	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	365	501	0	501	0	0	0	0	403	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C95	501	6	0	0	98	138	123.0	0	0	0.0	0	0	0.0	0	0	0	0.0	45	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	344	501	0	501	0	0	0	0	369	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	119	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C96	501	6	0	0	117	133	126.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	375	501	0	501	0	0	0	0	338	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C97	501	6	0	0	110	139	124.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	381	501	0	501	0	0	0	0	355	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C98	501	6	0	0	106	132	123.0	0	0	0.0	0	0	0.0	0	0	0	0.0	526	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	357	501	0	501	0	0	0	0	337	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C99	501	6	0	0	115	144	126.5	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	340	501	0	501	0	0	0	0	333	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	


==> stats/stats-fuzzed-0-1-all.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	null	null	null	null	14	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	1	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	0	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	
C10	null	null	null	null	13	19	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	32	201	0	201	0	0	0	0	1	1	0	0	0	0	0	0	3	201	0	201	0	0	0	0	0	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	
C100	null	null	null	null	157	184	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C1001	null	null	null	null	106	261	219.33333333333334	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1002	null	null	null	null	91	338	173.33333333333334	0	0	0.0	0	8	1.5	2	0	0	0.0	17	1740	0	1740	0	0	0	0	21	2093	0	2093	0	0	0	0	19	1857	0	1857	0	0	0	0	18	1822	0	1822	0	0	0	0	19	1977	0	1977	0	0	0	0	97	2073	0	2073	0	0	0	0	71	1812	0	1812	0	0	0	0	19	1883	0	1883	0	0	0	0	18	1822	0	1822	0	0	0	0	19	1943	0	1943	0	0	0	0	
C1003	null	null	null	null	107	350	198.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	16	1404	0	1404	0	0	0	0	22	1553	0	1553	0	0	0	0	16	1464	0	1464	0	0	0	0	17	1438	0	1438	0	0	0	0	16	1413	0	1413	0	0	0	0	75	1510	0	1510	0	0	0	0	73	1284	0	1284	0	0	0	0	17	1428	0	1428	0	0	0	0	16	1432	0	1432	0	0	0	0	19	1511	0	1511	0	0	0	0	
C1004	null	null	null	null	151	453	296.5	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	36	1715	0	1715	0	0	0	0	34	1939	0	1939	0	0	0	0	24	1768	0	1768	0	0	0	0	23	1749	0	1749	0	0	0	0	27	1844	0	1844	0	0	0	0	149	1939	0	1939	0	0	0	0	137	1766	0	1766	0	0	0	0	27	1815	0	1815	0	0	0	0	23	1737	0	1737	0	0	0	0	26	1875	0	1875	0	0	0	0	
C1005	null	null	null	null	66	273	154.33333333333334	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	8	838	0	838	0	0	0	0	11	899	0	899	0	0	0	0	9	843	0	843	0	0	0	0	9	838	0	838	0	0	0	0	9	887	0	887	0	0	0	0	47	950	0	950	0	0	0	0	56	899	0	899	0	0	0	0	10	872	0	872	0	0	0	0	9	838	0	838	0	0	0	0	10	903	0	903	0	0	0	0	
C1006	null	null	null	null	62	128	88.0	0	0	0.0	0	1	0.5	3	0	0	0.0	4	471	0	471	0	0	0	0	6	553	0	553	0	0	0	0	5	478	0	478	0	0	0	0	5	473	0	473	0	0	0	0	5	522	0	522	0	0	0	0	24	545	0	545	0	0	0	0	19	471	0	471	0	0	0	0	5	499	0	499	0	0	0	0	4	473	0	473	0	0	0	0	6	515	0	515	0	0	0	0	
C1007	null	null	null	null	51	147	82.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1008	null	null	null	null	53	283	139.0	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	14	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C1009	null	null	null	null	36	104	68.16666666666667	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	6	1250	0	1250	0	0	0	0	8	1442	0	1442	0	0	0	0	7	1240	0	1240	0	0	0	0	6	1198	0	1198	0	0	0	0	8	1327	0	1327	0	0	0	0	26	1464	0	1464	0	0	0	0	24	1200	0	1200	0	0	0	0	7	1258	0	1258	0	0	0	0	6	1168	0	1168	0	0	0	0	7	1308	0	1308	0	0	0	0	
C101	null	null	null	null	9	32	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	31	551	0	551	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	500	551	0	551	0	0	0	0	2	1	0	0	0	0	0	0	30	551	0	551	0	0	0	0	31	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	
C1010	null	null	null	null	41	142	87.5	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	8	1137	0	1137	0	0	0	0	10	1296	0	1296	0	0	0	0	9	1213	0	1213	0	0	0	0	9	1155	0	1155	0	0	0	0	9	1204	0	1204	0	0	0	0	40	1310	0	1310	0	0	0	0	32	1101	0	1101	0	0	0	0	10	1196	0	1196	0	0	0	0	8	1110	0	1110	0	0	0	0	10	1269	0	1269	0	0	0	0	
C1011	null	null	null	null	194	671	462.1666666666667	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	71	8084	0	8084	0	0	0	0	82	9267	0	9267	0	0	0	0	72	8575	0	8575	0	0	0	0	72	8527	0	8527	0	0	0	0	73	8630	0	8630	0	0	0	0	299	9173	0	9173	0	0	0	0	303	8117	0	8117	0	0	0	0	72	8490	0	8490	0	0	0	0	75	8236	0	8236	0	0	0	0	80	9109	0	9109	0	0	0	0	
C1012	null	null	null	null	192	1915	659.6666666666666	0	0	0.0	0	5	2.0	5	0	0	0.0	809	46949	0	46949	0	0	0	0	1038	57539	0	57539	0	0	0	0	831	51489	0	51489	0	0	0	0	781	47855	0	47855	0	0	0	0	906	54104	0	54104	0	0	0	0	2677	57136	0	57136	0	0	0	0	2493	51371	0	51371	0	0	0	0	900	51762	0	51762	0	0	0	0	795	47811	0	47811	0	0	0	0	888	54751	0	54751	0	0	0	0	
C1013	null	null	null	null	107	652	318.8333333333333	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	65	5224	0	5224	0	0	0	0	82	6598	0	6598	0	0	0	0	62	5374	0	5374	0	0	0	0	52	5320	0	5320	0	0	0	0	58	5891	0	5891	0	0	0	0	270	6157	0	6157	0	0	0	0	211	5360	0	5360	0	0	0	0	53	5534	0	5534	0	0	0	0	51	5288	0	5288	0	0	0	0	58	5826	0	5826	0	0	0	0	
C1014	null	null	null	null	272	809	623.3333333333334	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	23	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	475	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C10149177	null	null	null	null	74	94	82.2	15	15	15.0	0	0	0.0	0	1	13	3.9066666666666667	9	213	0	215	2	59	141	100.0	10	219	0	221	2	57	145	101.0	9	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	9	213	0	215	2	59	141	100.0	10	214	0	216	2	59	142	100.5	10	220	0	222	2	62	143	102.5	10	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	
C1015	null	null	null	null	346	1197	615.3333333333334	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	61	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	355	1	0	0	0	0	0	0	222	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C10158257	null	null	null	null	74	95	82.4	15	15	15.0	0	0	0.0	0	0	14	3.76	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1016	null	null	null	null	104	380	235.16666666666666	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	21	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C10166	null	null	null	null	69	94	80.0	10	10	10.0	0	0	0.0	0	2	11	5.46	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C1017	null	null	null	null	70	1357	356.1666666666667	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	108	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	
C1018	null	null	null	null	263	1109	507.0	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	82	8485	0	8485	0	0	0	0	99	10187	0	10187	0	0	0	0	86	9035	0	9035	0	0	0	0	82	8547	0	8547	0	0	0	0	88	9388	0	9388	0	0	0	0	353	9910	0	9910	0	0	0	0	378	8442	0	8442	0	0	0	0	89	9128	0	9128	0	0	0	0	83	8507	0	8507	0	0	0	0	94	9535	0	9535	0	0	0	0	
C1019	null	null	null	null	178	1184	469.0	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	117	11633	0	11633	0	0	0	0	135	13389	0	13389	0	0	0	0	110	11807	0	11807	0	0	0	0	110	11760	0	11760	0	0	0	0	122	12730	0	12730	0	0	0	0	576	12654	0	12654	0	0	0	0	564	12250	0	12250	0	0	0	0	115	12218	0	12218	0	0	0	0	115	11736	0	11736	0	0	0	0	126	12545	0	12545	0	0	0	0	
C102	null	null	null	null	12	27	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	30	551	0	551	0	0	0	0	37	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	526	551	0	551	0	0	0	0	414	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	10	1	0	0	0	0	0	0	31	551	0	551	0	0	0	0	
C1020	null	null	null	null	369	553	458.6666666666667	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	71	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	
C1021	null	null	null	null	496	2254	1065.8333333333333	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	3297	102239	0	102239	0	0	0	0	4011	120023	0	120023	0	0	0	0	3874	110231	0	110231	0	0	0	0	3241	97059	0	97059	0	0	0	0	3473	109312	0	109312	0	0	0	0	6258	111043	0	111043	0	0	0	0	6572	98415	0	98415	0	0	0	0	3577	107932	0	107932	0	0	0	0	3242	96859	0	96859	0	0	0	0	4176	113999	0	113999	0	0	0	0	
C1022	null	null	null	null	442	4139	1568.3333333333333	0	0	0.0	0	9	2.5	5	0	0	0.0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C1023	null	null	null	null	533	1261	765.5	0	0	0.0	1	7	3.0	6	0	0	0.0	24	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C1024	null	null	null	null	1072	8632	3127.1666666666665	0	0	0.0	1	5	2.0	6	0	0	0.0	932	1	0	0	0	0	0	0	1327	1	0	0	0	0	0	0	1033	1	0	0	0	0	0	0	990	1	0	0	0	0	0	0	1499	1	0	0	0	0	0	0	3691	1	0	0	0	0	0	0	3863	1	0	0	0	0	0	0	1227	1	0	0	0	0	0	0	971	1	0	0	0	0	0	0	1157	1	0	0	0	0	0	0	
C1025	null	null	null	null	566	4196	1473.8333333333333	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	215	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	837	1	0	0	0	0	0	0	652	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	
C1026	null	null	null	null	372	1468	697.6666666666666	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	334	1	0	0	0	0	0	0	419	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	1025	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	330	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	
C1027	null	null	null	null	1315	6959	2795.0	0	0	0.0	0	6	2.0	5	0	0	0.0	1302	55027	0	55027	0	0	0	0	1500	61839	0	61839	0	0	0	0	1160	53609	0	53609	0	0	0	0	1153	53329	0	53329	0	0	0	0	1257	56322	0	56322	0	0	0	0	4232	58140	0	58140	0	0	0	0	4489	51989	0	51989	0	0	0	0	1197	53985	0	53985	0	0	0	0	1171	52741	0	52741	0	0	0	0	1311	57943	0	57943	0	0	0	0	
C1028	null	null	null	null	463	2602	1513.5	0	0	0.0	0	4	1.8333333333333333	5	0	0	0.0	3562	91922	0	91922	0	0	0	0	5546	118172	0	118172	0	0	0	0	3584	98640	0	98640	0	0	0	0	3534	93932	0	93932	0	0	0	0	4145	106287	0	106287	0	0	0	0	7724	116474	0	116474	0	0	0	0	6902	96498	0	96498	0	0	0	0	3534	98465	0	98465	0	0	0	0	3488	93070	0	93070	0	0	0	0	3892	104943	0	104943	0	0	0	0	
C1029	null	null	null	null	1043	5020	2948.1666666666665	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	3838	1	0	0	0	0	0	0	4496	1	0	0	0	0	0	0	3227	1	0	0	0	0	0	0	3342	1	0	0	0	0	0	0	3330	1	0	0	0	0	0	0	8800	1	0	0	0	0	0	0	9881	1	0	0	0	0	0	0	2663	1	0	0	0	0	0	0	3340	1	0	0	0	0	0	0	3853	1	0	0	0	0	0	0	
C103	null	null	null	null	10	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	476	1	0	0	0	0	0	0	439	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	30	501	0	501	0	0	0	0	41	1	0	0	0	0	0	0	
C1030	null	null	null	null	496	1139	742.8333333333334	0	0	0.0	0	5	2.1666666666666665	4	0	0	0.0	450	1	0	0	0	0	0	0	480	1	0	0	0	0	0	0	409	1	0	0	0	0	0	0	421	1	0	0	0	0	0	0	425	1	0	0	0	0	0	0	1116	1	0	0	0	0	0	0	586	1	0	0	0	0	0	0	416	1	0	0	0	0	0	0	411	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	
C1031	null	null	null	null	422	6716	2030.1666666666667	0	0	0.0	0	17	6.5	5	0	0	0.0	23049	1	0	0	0	0	0	0	23748	1	0	0	0	0	0	0	16563	1	0	0	0	0	0	0	16547	1	0	0	0	0	0	0	13871	1	0	0	0	0	0	0	35117	1	0	0	0	0	0	0	15865	1	0	0	0	0	0	0	15542	1	0	0	0	0	0	0	17751	1	0	0	0	0	0	0	17833	1	0	0	0	0	0	0	
C1032	null	null	null	null	963	2908	1723.5	0	0	0.0	0	11	4.5	5	0	0	0.0	450954	647163	0	647163	0	0	0	0	664943	826671	0	826671	0	0	0	0	357269	657995	0	657995	0	0	0	0	393884	653827	0	653827	0	0	0	0	395696	756665	0	756665	0	0	0	0	507864	776627	0	776627	0	0	0	0	384316	668129	0	668129	0	0	0	0	358869	685852	0	685852	0	0	0	0	377770	651899	0	651899	0	0	0	0	448001	720015	0	720015	0	0	0	0	
C1033	null	null	null	null	839	7078	2379.1666666666665	0	0	0.0	0	29	7.0	5	0	0	0.0	54023	259332	0	259332	0	0	0	0	70587	337078	0	337078	0	0	0	0	33176	266084	0	266084	0	0	0	0	38256	258506	0	258506	0	0	0	0	39969	298845	0	298845	0	0	0	0	61774	312355	0	312355	0	0	0	0	45673	280066	0	280066	0	0	0	0	42982	273726	0	273726	0	0	0	0	32539	255626	0	255626	0	0	0	0	43020	277110	0	277110	0	0	0	0	
C1034	null	null	null	null	437	2433	973.1666666666666	0	0	0.0	0	23	5.5	4	0	0	0.0	483	1	0	0	0	0	0	0	551	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	445	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	1068	1	0	0	0	0	0	0	1030	1	0	0	0	0	0	0	523	1	0	0	0	0	0	0	452	1	0	0	0	0	0	0	481	1	0	0	0	0	0	0	
C1035	null	null	null	null	1537	9914	4636.5	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	80	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	
C1036	null	null	null	null	1388	6950	3247.3333333333335	0	0	0.0	0	11	4.0	4	0	0	0.0	3055	1	0	0	0	0	0	0	29288	1	0	0	0	0	0	0	19520	1	0	0	0	0	0	0	20842	1	0	0	0	0	0	0	848	1	0	0	0	0	0	0	2165	1	0	0	0	0	0	0	26044	1	0	0	0	0	0	0	18501	1	0	0	0	0	0	0	18279	1	0	0	0	0	0	0	28751	1	0	0	0	0	0	0	
C1037	null	null	null	null	2106	8316	4836.666666666667	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	684	1	0	0	0	0	0	0	776	1	0	0	0	0	0	0	1950	1	0	0	0	0	0	0	586	1	0	0	0	0	0	0	1953	1	0	0	0	0	0	0	2596	1	0	0	0	0	0	0	2163	1	0	0	0	0	0	0	1076	1	0	0	0	0	0	0	1811	1	0	0	0	0	0	0	660	1	0	0	0	0	0	0	
C1038	null	null	null	null	1343	12670	4661.166666666667	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	281817	644336	0	644336	0	0	0	0	326941	799895	0	799895	0	0	0	0	207795	684103	0	684103	0	0	0	0	209185	663120	0	663120	0	0	0	0	185851	739543	0	739543	0	0	0	0	271378	757260	0	757260	0	0	0	0	220575	667360	0	667360	0	0	0	0	205095	707470	0	707470	0	0	0	0	210723	662544	0	662544	0	0	0	0	229880	740755	0	740755	0	0	0	0	
C1039	null	null	null	null	1288	4576	2751.5	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	5291	1	0	0	0	0	0	0	5187	1	0	0	0	0	0	0	3627	1	0	0	0	0	0	0	4082	1	0	0	0	0	0	0	3408	1	0	0	0	0	0	0	5760	1	0	0	0	0	0	0	7804	1	0	0	0	0	0	0	3686	1	0	0	0	0	0	0	3546	1	0	0	0	0	0	0	4152	1	0	0	0	0	0	0	
C104	null	null	null	null	10	33	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	58	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C1040	null	null	null	null	587	2799	1352.8333333333333	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	691	1	0	0	0	0	0	0	795	1	0	0	0	0	0	0	1709	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	455	1	0	0	0	0	0	0	1360	1	0	0	0	0	0	0	1649	1	0	0	0	0	0	0	1130	1	0	0	0	0	0	0	1066	1	0	0	0	0	0	0	559	1	0	0	0	0	0	0	
C1041	null	null	null	null	384	425	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2396	1001	0	1001	0	0	0	0	2651	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	
C1042	null	null	null	null	390	414	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	1434	1	0	0	0	0	0	0	1260	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C1043	null	null	null	null	378	415	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	94	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	1798	1	0	0	0	0	0	0	1953	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	
C1044	null	null	null	null	384	412	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2422	1001	0	1001	0	0	0	0	2137	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	
C10446746	null	null	null	null	67	91	82.0	15	15	15.0	0	0	0.0	0	0	14	3.92	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C1045	null	null	null	null	384	418	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	108	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2216	1001	0	1001	0	0	0	0	2412	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	
C1046	null	null	null	null	386	419	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	159	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	2402	1	0	0	0	0	0	0	2238	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	
C1047	null	null	null	null	369	439	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	2417	1	0	0	0	0	0	0	2430	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	
C1048	null	null	null	null	391	410	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	837	1	0	0	0	0	0	0	731	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	
C1049	null	null	null	null	383	410	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	109	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	2254	1001	0	1001	0	0	0	0	2124	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	
C105	null	null	null	null	9	29	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	20	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	19	1	0	0	0	0	0	0	
C1050	null	null	null	null	395	414	400.0	0	0	0.0	0	0	0.0	0	0	0	0.0	100	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	1938	1	0	0	0	0	0	0	1602	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	
C10598570	null	null	null	null	76	90	82.0	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C106	null	null	null	null	10	30	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	49	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	435	1	0	0	0	0	0	0	536	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	45	1	0	0	0	0	0	0	
C10645096	null	null	null	null	67	101	82.2	15	15	15.0	0	0	0.0	0	0	14	4.0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C107	null	null	null	null	9	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	31	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	511	551	0	551	0	0	0	0	439	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	31	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	
C10713607	null	null	null	null	65	95	82.2	15	15	15.0	0	0	0.0	0	1	13	3.986666666666667	9	218	0	220	2	51	100	75.5	10	219	0	221	2	51	101	76.0	10	233	0	235	2	51	112	81.5	9	233	0	235	2	51	112	81.5	9	222	0	224	2	51	101	76.0	9	223	0	225	2	51	105	78.0	10	224	0	226	2	51	103	77.0	10	231	0	233	2	51	110	80.5	9	230	0	232	2	51	109	80.0	9	233	0	235	2	51	112	81.5	
C10741204	null	null	null	null	74	92	82.2	15	15	15.0	0	0	0.0	0	0	13	3.8933333333333335	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C108	null	null	null	null	10	29	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	55	1	0	0	0	0	0	0	29	551	0	551	0	0	0	0	29	551	0	551	0	0	0	0	5	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	430	551	0	551	0	0	0	0	7	1	0	0	0	0	0	0	28	551	0	551	0	0	0	0	53	1	0	0	0	0	0	0	29	551	0	551	0	0	0	0	
C10862038	null	null	null	null	75	87	82.0	15	15	15.0	0	0	0.0	0	0	12	3.933333333333333	9	228	0	230	2	48	110	79.0	9	230	0	232	2	46	114	80.0	9	228	0	230	2	48	110	79.0	9	231	0	233	2	43	114	78.5	9	239	0	241	2	37	121	79.0	9	230	0	232	2	50	112	81.0	10	227	0	229	2	47	110	78.5	8	227	0	229	2	47	110	78.5	9	231	0	233	2	43	114	78.5	9	233	0	235	2	43	116	79.5	
C10862039	null	null	null	null	75	133	90.6	0	0	0.0	0	2	0.4	1	0	0	0.0	6	286	0	286	0	0	0	0	7	291	0	291	0	0	0	0	5	288	0	288	0	0	0	0	6	287	0	287	0	0	0	0	6	292	0	292	0	0	0	0	44	293	0	293	0	0	0	0	38	286	0	286	0	0	0	0	5	288	0	288	0	0	0	0	5	287	0	287	0	0	0	0	6	291	0	291	0	0	0	0	
C10862040	null	null	null	null	127	170	146.4	0	0	0.0	0	3	0.6	1	0	0	0.0	10	434	0	434	0	0	0	0	10	439	0	439	0	0	0	0	10	434	0	434	0	0	0	0	9	434	0	434	0	0	0	0	9	436	0	436	0	0	0	0	60	437	0	437	0	0	0	0	84	440	0	440	0	0	0	0	10	435	0	435	0	0	0	0	9	434	0	434	0	0	0	0	9	439	0	439	0	0	0	0	
C10862041	null	null	null	null	79	102	88.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862042	null	null	null	null	72	164	98.6	0	0	0.0	0	1	0.4	2	0	0	0.0	11	409	0	409	0	0	0	0	7	410	0	410	0	0	0	0	6	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	47	409	0	409	0	0	0	0	44	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	
C10862043	null	null	null	null	96	148	117.2	0	0	0.0	0	1	0.4	2	0	0	0.0	12	354	0	354	0	0	0	0	8	359	0	359	0	0	0	0	7	354	0	354	0	0	0	0	7	354	0	354	0	0	0	0	6	353	0	353	0	0	0	0	49	359	0	359	0	0	0	0	57	354	0	354	0	0	0	0	6	353	0	353	0	0	0	0	7	354	0	354	0	0	0	0	7	350	0	350	0	0	0	0	
C10862044	null	null	null	null	71	118	87.6	0	0	0.0	0	2	0.4	1	0	0	0.0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10862045	null	null	null	null	75	113	87.2	0	0	0.0	0	2	0.4	1	0	0	0.0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862046	null	null	null	null	74	123	89.4	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862047	null	null	null	null	71	105	87.4	0	0	0.0	0	1	0.2	1	0	0	0.0	5	264	0	264	0	0	0	0	5	277	0	277	0	0	0	0	5	272	0	272	0	0	0	0	4	272	0	272	0	0	0	0	5	270	0	270	0	0	0	0	33	279	0	279	0	0	0	0	31	264	0	264	0	0	0	0	5	273	0	273	0	0	0	0	4	266	0	266	0	0	0	0	5	272	0	272	0	0	0	0	
C10862048	null	null	null	null	72	101	88.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862051	null	null	null	null	74	93	85.6	5	5	5.0	0	0	0.0	0	6	19	11.12	8	234	0	236	1	118	118	118.0	12	339	0	342	2	104	119	111.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	12	346	0	349	2	114	117	115.5	11	258	0	261	2	22	119	70.5	14	334	0	337	2	102	117	109.5	11	336	0	339	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	337	0	340	2	103	119	111.0	
C10862073	null	null	null	null	72	96	84.4	5	5	5.0	0	1	0.2	1	5	19	10.72	9	295	0	298	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	10	314	0	317	3	30	30	30.0	10	307	0	310	3	30	30	30.0	12	303	0	306	3	30	30	30.0	12	304	0	307	3	30	30	30.0	10	313	0	316	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	315	0	318	3	30	30	30.0	
C10862075	null	null	null	null	72	95	84.6	5	5	5.0	0	0	0.0	0	4	21	10.36	15	304	0	306	2	69	69	69.0	13	310	0	312	2	72	72	72.0	11	306	0	308	2	70	70	70.0	12	309	0	311	2	69	69	69.0	11	305	0	307	2	69	71	70.0	14	312	0	314	2	72	72	72.0	15	326	0	328	2	69	69	69.0	12	321	0	323	2	69	69	69.0	12	324	0	326	2	69	69	69.0	14	314	0	316	2	70	70	70.0	
C10862087	null	null	null	null	74	98	84.8	5	5	5.0	0	0	0.0	0	5	21	9.88	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862100	null	null	null	null	77	97	84.4	5	5	5.0	0	1	0.2	1	5	21	10.16	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C10862137	null	null	null	null	71	97	84.2	5	5	5.0	0	0	0.0	0	6	17	10.72	8	233	0	236	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	8	236	0	239	3	30	41	35.0	9	246	0	249	3	30	41	35.0	11	238	0	241	3	30	41	35.0	11	245	0	248	3	30	41	35.0	8	241	0	244	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	null	null	null	null	80	94	84.8	5	5	5.0	0	1	0.2	1	3	21	9.8	10	279	0	281	2	34	34	34.0	9	281	0	283	2	34	34	34.0	9	277	0	279	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	278	0	280	2	34	34	34.0	12	286	0	288	2	34	34	34.0	11	269	0	271	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	281	0	283	2	34	34	34.0	
C10862209	null	null	null	null	77	106	84.2	5	5	5.0	0	1	0.2	1	5	19	10.16	19	415	0	419	4	36	143	89.5	14	448	0	452	4	36	156	96.0	15	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	15	454	0	458	4	36	172	97.75	20	470	0	474	4	36	168	102.0	19	442	0	446	4	36	158	97.0	17	548	0	553	5	36	166	87.8	18	539	0	544	5	36	161	86.0	19	553	0	558	5	36	166	88.0	
C10862223	null	null	null	null	77	96	84.8	5	5	5.0	0	1	0.2	1	4	18	10.6	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10862240	null	null	null	null	81	89	84.4	5	5	5.0	0	1	0.2	1	6	14	10.04	13	307	0	310	3	68	73	69.66666666666667	11	314	0	317	3	68	77	71.0	10	311	0	314	3	68	75	70.33333333333333	9	310	0	313	3	68	73	69.66666666666667	10	316	0	319	3	68	78	71.33333333333333	13	312	0	315	3	68	74	70.0	12	302	0	305	3	68	73	69.66666666666667	9	310	0	313	3	68	73	69.66666666666667	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C10862919	null	null	null	null	76	95	84.4	10	10	10.0	0	0	0.0	0	1	15	5.98	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10863242	null	null	null	null	77	92	83.8	10	10	10.0	0	0	0.0	0	1	15	5.92	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10864483	null	null	null	null	74	99	84.4	10	10	10.0	0	1	0.2	1	2	21	5.78	21	452	0	455	3	98	98	98.0	16	441	0	444	3	98	98	98.0	15	438	0	441	3	98	98	98.0	16	438	0	441	3	98	98	98.0	15	440	0	443	3	98	98	98.0	18	450	0	453	3	98	98	98.0	19	452	0	455	3	98	98	98.0	16	440	0	443	3	98	98	98.0	16	438	0	441	3	98	98	98.0	15	440	0	443	3	98	98	98.0	
C10865145	null	null	null	null	74	105	84.6	10	10	10.0	0	1	0.2	1	1	14	5.6	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10865432	null	null	null	null	77	89	84.4	10	10	10.0	0	0	0.0	0	1	14	6.06	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10867937	null	null	null	null	78	95	85.6	10	10	10.0	0	0	0.0	0	0	17	5.96	11	248	0	251	3	45	138	78.0	14	345	0	349	4	5	181	72.0	13	307	0	311	4	18	157	69.25	13	315	0	319	4	18	160	70.0	13	339	0	343	4	4	180	71.5	14	304	0	308	4	17	155	68.5	14	319	0	323	4	22	160	71.0	12	308	0	312	4	18	156	69.0	12	304	0	308	4	17	156	68.75	12	315	0	319	4	18	160	70.0	
C10868000	null	null	null	null	79	91	84.4	10	10	10.0	0	0	0.0	0	1	14	5.76	12	249	0	252	2	45	169	107.0	10	254	0	257	2	45	174	109.5	9	243	0	246	3	3	168	69.33333333333333	10	243	0	246	3	3	168	69.33333333333333	10	247	0	250	3	3	172	68.33333333333333	11	240	0	243	3	4	166	67.66666666666667	11	259	0	262	3	10	169	74.66666666666667	10	251	0	254	3	3	176	69.66666666666667	10	243	0	246	3	3	168	69.33333333333333	10	246	0	249	3	3	171	70.33333333333333	
C10868284	null	null	null	null	76	107	84.2	10	10	10.0	0	0	0.0	0	2	17	5.74	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10868355	null	null	null	null	73	102	84.0	10	10	10.0	0	0	0.0	0	1	16	5.76	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10868488	null	null	null	null	73	90	84.6	10	10	10.0	0	0	0.0	0	1	17	5.72	10	238	0	240	2	25	185	105.0	10	244	0	246	2	25	191	108.0	10	252	0	254	2	38	186	112.0	9	236	0	238	2	23	185	104.0	9	233	0	235	2	27	182	104.5	10	243	0	245	2	23	192	107.5	10	236	0	238	2	27	183	105.0	10	254	0	256	2	38	188	113.0	9	236	0	238	2	23	185	104.0	9	242	0	244	2	23	191	107.0	
C10874140	null	null	null	null	72	96	84.4	15	15	15.0	0	0	0.0	0	0	12	4.173333333333333	10	249	0	251	2	70	151	110.5	12	249	0	251	2	70	151	110.5	10	252	0	254	2	77	150	113.5	10	243	0	245	2	68	150	109.0	9	245	0	247	2	66	152	109.0	11	244	0	246	2	65	151	108.0	11	253	0	255	2	77	151	114.0	10	251	0	253	2	77	149	113.0	10	243	0	245	2	68	150	109.0	10	244	0	246	2	68	151	109.5	
C10886504	null	null	null	null	76	96	84.2	15	15	15.0	0	0	0.0	0	0	14	3.986666666666667	12	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C109	null	null	null	null	6	28	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	455	551	0	551	0	0	0	0	0	1	0	0	0	0	0	0	29	551	0	551	0	0	0	0	33	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	
C10936388	null	null	null	null	78	89	84.4	15	15	15.0	0	0	0.0	0	0	18	3.84	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1095	null	null	null	null	396	412	400.0	5	5	5.0	0	0	0.0	0	38	63	51.4	234	1004	0	1005	1	660	660	660.0	198	1004	0	1005	1	660	660	660.0	186	1002	0	1003	1	660	660	660.0	184	1002	0	1003	1	660	660	660.0	184	1004	0	1005	1	660	660	660.0	341	1002	0	1003	1	660	660	660.0	270	1002	0	1003	1	660	660	660.0	183	1002	0	1003	1	660	660	660.0	185	1013	0	1014	1	660	660	660.0	185	1013	0	1014	1	660	660	660.0	
C10986112	null	null	null	null	68	96	84.2	15	15	15.0	0	0	0.0	0	1	10	3.973333333333333	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11	null	null	null	null	87	116	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	311	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	25	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	
C110	null	null	null	null	10	26	18.181818181818183	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	30	551	0	551	0	0	0	0	33	2274	0	2495	97	2	91	23.350515463917525	145	9199	0	10082	453	2	127	20.27373068432671	434	551	0	551	0	0	0	0	98	5731	0	6295	261	2	96	21.908045977011493	30	551	0	551	0	0	0	0	32	501	0	501	0	0	0	0	30	551	0	551	0	0	0	0	
C11026434	null	null	null	null	75	97	84.8	15	15	15.0	0	0	0.0	0	0	18	4.12	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C111	null	null	null	null	181	225	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	94	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	32	501	0	501	0	0	0	0	40	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	569	1	0	0	0	0	0	0	477	1	0	0	0	0	0	0	32	501	0	501	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C11121540	null	null	null	null	75	99	84.2	15	15	15.0	0	0	0.0	0	0	18	4.053333333333334	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11172949	null	null	null	null	76	93	84.0	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11176540	null	null	null	null	70	92	84.4	15	15	15.0	0	0	0.0	0	0	18	4.04	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11194297	null	null	null	null	75	92	84.0	15	15	15.0	0	1	0.2	1	0	16	3.986666666666667	5	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C112	null	null	null	null	180	211	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	138	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	59	1	0	0	0	0	0	0	32	501	0	501	0	0	0	0	682	1	0	0	0	0	0	0	555	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	60	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C1120322	null	null	null	null	379	422	400.0	15	15	15.0	0	0	0.0	0	11	29	18.706666666666667	321	1003	0	1004	1	61	61	61.0	208	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	193	1003	0	1004	1	61	61	61.0	215	1003	0	1004	1	61	61	61.0	217	1003	0	1004	1	61	61	61.0	199	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	196	1003	0	1004	1	61	61	61.0	
C11235793	null	null	null	null	77	92	84.4	15	15	15.0	0	0	0.0	0	1	12	3.986666666666667	13	266	0	270	3	23	152	74.33333333333333	14	264	0	268	3	25	150	74.33333333333333	12	264	0	268	3	25	153	74.33333333333333	11	264	0	268	3	25	154	74.33333333333333	11	266	0	270	3	19	162	74.0	12	260	0	264	3	20	152	72.33333333333333	13	273	0	277	3	24	159	76.33333333333333	12	267	0	271	3	24	156	75.0	12	264	0	268	3	25	154	74.33333333333333	12	267	0	271	3	25	157	75.33333333333333	
C11235794	null	null	null	null	79	152	100.8	0	0	0.0	0	2	0.4	1	0	0	0.0	8	330	0	330	0	0	0	0	7	343	0	343	0	0	0	0	7	336	0	336	0	0	0	0	6	333	0	333	0	0	0	0	7	341	0	341	0	0	0	0	57	346	0	346	0	0	0	0	51	332	0	332	0	0	0	0	7	339	0	339	0	0	0	0	7	333	0	333	0	0	0	0	7	345	0	345	0	0	0	0	
C11235795	null	null	null	null	94	138	118.2	0	0	0.0	0	1	0.4	2	0	0	0.0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11235796	null	null	null	null	121	196	146.0	0	0	0.0	0	5	1.0	1	0	0	0.0	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11235797	null	null	null	null	119	183	146.8	0	0	0.0	0	3	0.6	1	0	0	0.0	14	440	0	440	0	0	0	0	10	445	0	445	0	0	0	0	9	440	0	440	0	0	0	0	10	440	0	440	0	0	0	0	9	440	0	440	0	0	0	0	70	444	0	444	0	0	0	0	75	440	0	440	0	0	0	0	9	441	0	441	0	0	0	0	9	440	0	440	0	0	0	0	10	444	0	444	0	0	0	0	
C11235798	null	null	null	null	74	112	91.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	290	0	290	0	0	0	0	5	302	0	302	0	0	0	0	5	293	0	293	0	0	0	0	5	292	0	292	0	0	0	0	5	298	0	298	0	0	0	0	33	302	0	302	0	0	0	0	33	290	0	290	0	0	0	0	5	299	0	299	0	0	0	0	6	292	0	292	0	0	0	0	5	296	0	296	0	0	0	0	
C11235799	null	null	null	null	98	140	125.6	0	0	0.0	0	1	0.4	2	0	0	0.0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235800	null	null	null	null	79	112	91.2	0	0	0.0	0	2	0.4	1	0	0	0.0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235801	null	null	null	null	71	128	91.8	0	0	0.0	0	2	0.4	1	0	0	0.0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235802	null	null	null	null	79	120	91.2	0	0	0.0	0	3	0.6	1	0	0	0.0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235803	null	null	null	null	104	164	129.2	0	0	0.0	0	1	0.4	2	0	0	0.0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235813	null	null	null	null	71	104	87.4	5	5	5.0	0	1	0.2	1	3	19	10.92	40	539	0	544	5	39	188	68.8	20	591	0	596	5	39	212	73.6	20	626	0	631	5	39	230	77.2	18	556	0	561	5	39	193	69.8	20	604	0	609	5	39	229	77.0	23	551	0	556	5	39	194	70.0	22	530	0	535	5	39	182	67.6	19	590	0	595	5	39	213	73.8	20	556	0	561	5	39	193	69.8	18	559	0	564	5	39	195	70.2	
C11235831	null	null	null	null	79	93	87.2	5	5	5.0	0	0	0.0	0	5	19	10.32	10	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235834	null	null	null	null	81	92	87.0	5	5	5.0	0	1	0.2	1	3	22	10.48	29	354	0	358	4	45	88	71.75	17	489	0	494	5	61	127	83.8	17	497	0	502	5	64	132	85.4	17	495	0	500	5	64	132	85.4	16	478	0	483	5	58	128	83.4	20	459	0	464	5	53	108	78.4	16	356	0	360	4	53	88	73.75	17	495	0	500	5	68	125	84.8	17	496	0	501	5	64	132	85.4	17	496	0	501	5	69	125	85.0	
C11235847	null	null	null	null	79	104	86.4	5	5	5.0	0	1	0.2	1	6	18	11.24	10	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235882	null	null	null	null	79	126	97.6	5	5	5.0	0	0	0.0	0	6	51	12.68	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235889	null	null	null	null	74	108	88.6	5	5	5.0	0	0	0.0	0	5	25	10.88	32	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C11235897	null	null	null	null	71	101	86.2	5	5	5.0	0	1	0.2	1	4	17	10.48	25	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11235899	null	null	null	null	79	108	98.2	5	5	5.0	0	0	0.0	0	6	41	12.56	43	518	0	526	3	4	226	124.0	21	541	0	549	3	5	238	131.66666666666666	22	543	0	551	2	159	231	195.0	21	535	0	543	2	157	226	191.5	21	523	0	531	4	2	227	94.25	27	539	0	547	3	5	236	130.33333333333334	28	536	0	544	3	15	223	129.33333333333334	21	528	0	536	4	5	223	95.75	20	516	0	524	3	5	226	123.66666666666667	21	528	0	536	3	5	232	127.66666666666667	
C11235901	null	null	null	null	81	102	88.2	5	5	5.0	0	1	0.2	1	6	23	10.24	40	456	0	462	4	49	107	77.25	18	461	0	467	4	49	107	77.25	23	606	0	615	8	9	105	54.875	28	748	0	760	12	8	79	47.0	28	712	0	724	11	6	84	47.45454545454545	23	473	0	479	4	54	107	79.75	34	677	0	689	8	48	75	61.5	25	612	0	621	8	9	105	55.5	22	606	0	615	8	8	107	54.875	23	621	0	630	8	8	109	56.375	
C11235902	null	null	null	null	82	108	92.4	5	5	5.0	0	1	0.2	1	5	30	11.96	45	462	0	467	4	72	170	96.5	18	469	0	474	4	72	177	98.25	19	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	18	465	0	470	4	72	171	96.75	23	470	0	475	4	72	178	98.5	25	485	0	490	4	72	179	98.75	19	464	0	469	5	2	168	77.2	19	474	0	479	4	72	174	97.5	19	478	0	483	4	72	178	98.5	
C11236089	null	null	null	null	76	98	86.6	10	10	10.0	0	0	0.0	0	1	16	5.82	32	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11236113	null	null	null	null	82	100	87.2	10	10	10.0	0	1	0.2	1	2	16	5.92	33	342	0	346	4	24	87	57.25	14	356	0	360	4	24	92	58.5	14	386	0	390	4	24	96	59.5	16	372	0	376	4	24	87	57.25	14	359	0	363	4	24	95	59.25	15	357	0	361	4	24	92	58.5	14	334	0	338	4	24	85	56.75	14	380	0	384	4	24	96	59.5	14	373	0	377	4	24	87	57.25	14	379	0	383	4	24	92	58.5	
C11236204	null	null	null	null	72	103	86.6	10	10	10.0	0	0	0.0	0	1	15	5.8	26	285	0	289	3	39	172	88.0	17	291	0	295	3	39	178	90.0	15	338	0	343	3	39	227	106.0	21	337	0	342	3	39	226	105.66666666666667	15	366	0	371	5	2	223	68.2	11	245	0	248	3	39	132	74.66666666666667	16	355	0	360	3	39	232	109.66666666666667	14	342	0	347	3	39	231	107.33333333333333	14	337	0	342	3	39	226	105.66666666666667	14	340	0	345	3	39	229	106.66666666666667	
C11236370	null	null	null	null	76	104	86.6	10	10	10.0	0	0	0.0	0	2	21	5.78	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11236527	null	null	null	null	75	101	87.0	10	10	10.0	0	0	0.0	0	1	16	5.96	29	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11236686	null	null	null	null	78	95	87.0	10	10	10.0	0	0	0.0	0	0	18	5.98	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11237945	null	null	null	null	82	91	86.6	10	10	10.0	0	0	0.0	0	0	18	5.96	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11238478	null	null	null	null	81	104	90.6	10	10	10.0	0	1	0.2	1	2	22	6.22	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11238511	null	null	null	null	69	97	86.8	10	10	10.0	0	0	0.0	0	1	15	5.58	55	552	0	558	6	19	132	75.5	31	580	0	586	6	18	140	79.0	24	571	0	577	6	19	135	77.0	25	572	0	578	6	20	134	77.0	24	591	0	597	6	8	146	77.33333333333333	27	580	0	586	6	18	140	79.0	27	579	0	585	6	4	147	75.5	24	572	0	578	6	19	137	78.0	23	571	0	577	6	19	135	77.0	23	585	0	591	6	20	138	79.0	
C11238725	null	null	null	null	77	94	86.6	10	10	10.0	0	0	0.0	0	0	15	5.5	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11269707	null	null	null	null	72	112	86.4	15	15	15.0	0	0	0.0	0	0	12	4.12	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C11270808	null	null	null	null	70	95	86.2	15	15	15.0	0	1	0.2	1	0	12	4.04	6	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11289	null	null	null	null	383	436	400.0	10	10	10.0	0	0	0.0	0	14	42	27.52	304	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	
C11295162	null	null	null	null	79	93	86.0	15	15	15.0	0	1	0.2	1	0	14	3.88	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11295598	null	null	null	null	77	94	86.2	15	15	15.0	0	0	0.0	0	1	11	4.053333333333334	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C113	null	null	null	null	183	222	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11305751	null	null	null	null	77	97	86.2	15	15	15.0	0	0	0.0	0	0	14	4.013333333333334	16	381	0	382	1	266	266	266.0	17	382	0	383	1	267	267	267.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	15	381	0	382	1	266	266	266.0	17	384	0	385	1	268	268	268.0	18	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	16	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	
C11320592	null	null	null	null	70	96	86.0	15	15	15.0	0	0	0.0	0	0	10	4.0	22	394	0	400	5	33	122	72.4	17	412	0	418	5	33	130	75.0	17	418	0	424	5	33	130	76.2	18	438	0	444	5	35	134	80.2	19	454	0	460	5	35	145	82.0	17	399	0	405	5	32	124	73.8	18	421	0	427	5	32	133	78.2	18	438	0	444	6	2	134	66.83333333333333	17	431	0	437	5	35	135	78.6	19	438	0	444	5	35	138	80.0	
C11340216	null	null	null	null	81	95	86.8	15	15	15.0	0	0	0.0	0	0	14	4.08	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11356971	null	null	null	null	79	96	86.6	15	15	15.0	0	0	0.0	0	0	21	4.053333333333334	6	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362345	null	null	null	null	77	97	86.4	15	15	15.0	0	0	0.0	0	0	20	4.226666666666667	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11362705	null	null	null	null	80	96	86.6	15	15	15.0	0	0	0.0	0	0	23	4.093333333333334	14	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11362706	null	null	null	null	131	197	153.2	0	0	0.0	0	3	0.6	1	0	0	0.0	20	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11362707	null	null	null	null	146	222	169.2	0	0	0.0	0	1	0.4	2	0	0	0.0	20	514	0	514	0	0	0	0	12	541	0	541	0	0	0	0	11	522	0	522	0	0	0	0	11	527	0	527	0	0	0	0	11	528	0	528	0	0	0	0	89	524	0	524	0	0	0	0	84	525	0	525	0	0	0	0	13	523	0	523	0	0	0	0	12	520	0	520	0	0	0	0	11	529	0	529	0	0	0	0	
C11362708	null	null	null	null	71	114	88.6	0	0	0.0	0	2	0.4	1	0	0	0.0	8	258	0	258	0	0	0	0	5	269	0	269	0	0	0	0	6	263	0	263	0	0	0	0	5	266	0	266	0	0	0	0	5	259	0	259	0	0	0	0	37	274	0	274	0	0	0	0	34	258	0	258	0	0	0	0	5	260	0	260	0	0	0	0	5	259	0	259	0	0	0	0	5	269	0	269	0	0	0	0	
C11362709	null	null	null	null	135	224	160.2	0	0	0.0	0	1	0.4	2	0	0	0.0	13	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11362710	null	null	null	null	119	160	134.4	0	0	0.0	0	1	0.4	2	0	0	0.0	17	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362711	null	null	null	null	103	168	136.4	0	0	0.0	0	1	0.4	2	0	0	0.0	17	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362712	null	null	null	null	134	219	158.0	0	0	0.0	0	2	0.6	2	0	0	0.0	22	548	0	548	0	0	0	0	12	559	0	559	0	0	0	0	11	556	0	556	0	0	0	0	11	552	0	552	0	0	0	0	11	555	0	555	0	0	0	0	86	560	0	560	0	0	0	0	81	550	0	550	0	0	0	0	12	554	0	554	0	0	0	0	11	552	0	552	0	0	0	0	11	558	0	558	0	0	0	0	
C11362713	null	null	null	null	72	146	96.2	0	0	0.0	0	2	0.4	1	0	0	0.0	10	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362714	null	null	null	null	114	187	151.4	0	0	0.0	0	1	0.4	2	0	0	0.0	14	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362715	null	null	null	null	125	178	148.8	0	0	0.0	0	1	0.4	2	0	0	0.0	23	495	0	495	0	0	0	0	11	527	0	527	0	0	0	0	11	512	0	512	0	0	0	0	10	508	0	508	0	0	0	0	11	511	0	511	0	0	0	0	76	517	0	517	0	0	0	0	73	501	0	501	0	0	0	0	10	517	0	517	0	0	0	0	10	508	0	508	0	0	0	0	11	517	0	517	0	0	0	0	
C11362716	null	null	null	null	73	103	88.8	5	5	5.0	0	0	0.0	0	6	24	11.36	15	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11362728	null	null	null	null	65	106	90.4	5	5	5.0	0	1	0.2	1	5	21	11.04	20	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362729	null	null	null	null	79	97	89.8	5	5	5.0	0	1	0.2	1	5	19	10.52	9	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362737	null	null	null	null	81	117	99.8	5	5	5.0	0	1	0.4	2	3	20	9.68	38	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C11362741	null	null	null	null	84	123	100.2	5	5	5.0	0	1	0.2	1	5	36	12.44	75	870	0	878	4	73	316	193.25	71	1029	0	1041	10	4	179	93.1	35	866	0	874	4	75	312	192.75	37	870	0	878	4	76	312	193.5	39	982	0	993	9	2	183	98.44444444444444	52	1041	0	1053	10	9	179	94.5	50	970	0	982	10	13	163	87.6	37	933	0	943	8	15	165	104.75	35	870	0	878	4	76	312	193.5	36	886	0	894	4	77	319	197.5	
C11362752	null	null	null	null	83	119	96.0	5	5	5.0	0	1	0.2	1	5	29	11.24	39	541	0	551	6	34	118	81.33333333333333	23	581	0	591	6	34	127	85.33333333333333	25	627	0	637	6	21	150	92.0	25	620	0	630	6	21	147	91.0	23	593	0	603	10	2	151	53.2	31	611	0	621	6	16	150	92.0	29	580	0	590	6	25	136	87.33333333333333	24	621	0	631	7	2	147	78.14285714285714	24	620	0	630	6	21	147	91.0	25	637	0	647	6	21	152	93.66666666666667	
C11362759	null	null	null	null	78	110	95.4	5	5	5.0	0	0	0.0	0	4	30	12.0	33	401	0	408	3	9	261	107.33333333333333	16	411	0	418	4	2	259	82.25	16	420	0	427	3	10	271	112.33333333333333	16	417	0	424	3	10	271	111.33333333333333	15	395	0	402	4	2	246	78.25	17	368	0	375	3	4	225	95.0	21	417	0	424	3	9	274	111.66666666666667	16	418	0	425	3	10	271	111.66666666666667	16	417	0	424	3	10	271	111.33333333333333	16	423	0	430	3	10	271	113.33333333333333	
C11362766	null	null	null	null	63	109	90.6	5	5	5.0	0	0	0.0	0	5	25	11.32	24	270	0	273	2	92	137	114.5	16	405	0	410	5	10	169	72.6	14	381	0	386	5	15	150	68.0	15	392	0	397	5	14	152	68.4	18	463	0	469	6	19	150	69.33333333333333	21	416	0	421	5	10	170	73.2	15	282	0	285	2	94	139	116.5	16	416	0	421	5	18	148	67.6	14	392	0	397	5	14	152	68.4	15	400	0	405	5	14	156	70.0	
C11362769	null	null	null	null	76	107	90.0	5	5	5.0	0	0	0.0	0	6	26	11.76	53	534	0	546	10	4	93	49.8	25	640	0	652	10	9	133	60.4	23	561	0	573	10	3	99	52.4	22	559	0	569	8	12	98	61.0	22	568	0	579	10	8	107	53.4	25	507	0	516	8	2	107	60.375	27	544	0	554	8	16	98	60.75	22	585	0	596	9	11	104	59.22222222222222	22	559	0	569	8	12	98	61.0	24	621	0	633	10	12	107	58.4	
C11362770	null	null	null	null	82	105	89.6	5	5	5.0	0	2	0.4	1	7	19	10.88	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11363123	null	null	null	null	79	101	89.0	10	10	10.0	0	0	0.0	0	2	16	5.84	24	491	0	498	7	24	153	51.42857142857143	25	555	0	562	7	29	79	42.57142857142857	21	509	0	516	5	49	86	63.6	17	408	0	413	5	22	80	44.0	14	343	0	348	5	24	78	42.8	17	351	0	356	5	28	80	45.2	23	497	0	504	7	20	159	50.57142857142857	20	466	0	472	5	22	86	54.8	17	404	0	409	5	22	76	43.2	17	414	0	419	5	22	79	44.6	
C11363207	null	null	null	null	76	101	88.8	10	10	10.0	0	0	0.0	0	0	14	5.9	12	274	0	277	2	10	216	113.0	13	282	0	285	3	4	215	79.33333333333333	13	296	0	299	2	22	230	126.0	14	296	0	299	2	22	230	126.0	12	273	0	276	3	5	206	77.66666666666667	14	285	0	288	2	19	219	119.0	13	263	0	266	3	4	204	74.0	12	269	0	272	3	3	209	75.0	12	274	0	277	3	7	213	76.66666666666667	12	276	0	279	3	7	215	77.33333333333333	
C11363405	null	null	null	null	69	109	88.6	10	10	10.0	0	0	0.0	0	1	15	6.14	13	335	0	341	3	49	137	103.0	12	314	0	319	3	60	169	96.66666666666667	14	388	0	394	3	59	167	120.66666666666667	13	362	0	368	3	55	155	112.66666666666667	14	364	0	370	4	6	154	84.75	12	286	0	291	3	51	140	87.33333333333333	13	300	0	305	3	55	155	91.33333333333333	15	390	0	396	3	60	168	121.33333333333333	14	371	0	377	3	55	155	115.66666666666667	14	373	0	379	3	56	156	116.33333333333333	
C11363513	null	null	null	null	77	97	86.0	10	10	10.0	0	0	0.0	0	2	17	5.82	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11363565	null	null	null	null	81	100	88.6	10	10	10.0	0	0	0.0	0	2	18	6.06	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11363769	null	null	null	null	76	98	88.8	10	10	10.0	0	1	0.2	1	0	17	5.82	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11363871	null	null	null	null	72	108	92.0	10	10	10.0	0	1	0.2	1	0	20	6.18	28	574	0	582	2	221	230	225.5	28	609	0	617	2	222	249	235.5	25	621	0	629	2	222	261	241.5	25	617	0	625	2	221	260	240.5	25	607	0	615	3	19	230	158.66666666666666	31	665	0	673	2	224	290	257.0	28	574	0	582	2	221	230	225.5	27	620	0	628	2	221	260	240.5	26	617	0	625	2	221	260	240.5	25	622	0	630	2	222	261	241.5	
C11363881	null	null	null	null	82	118	95.6	10	10	10.0	0	0	0.0	0	2	45	6.68	10	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11364045	null	null	null	null	73	105	89.0	10	10	10.0	0	1	0.2	1	0	19	5.82	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11364139	null	null	null	null	84	98	88.8	10	10	10.0	0	0	0.0	0	0	15	6.24	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11365604	null	null	null	null	76	102	88.8	15	15	15.0	0	0	0.0	0	0	14	4.066666666666666	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11381244	null	null	null	null	79	115	88.0	15	15	15.0	0	0	0.0	0	1	19	4.04	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11387360	null	null	null	null	78	109	88.8	15	15	15.0	0	0	0.0	0	1	15	4.213333333333333	16	348	0	353	5	9	52	26.2	17	361	0	366	5	9	53	26.6	16	370	0	375	5	9	56	27.8	15	347	0	352	5	9	53	26.6	16	351	0	356	5	9	53	26.4	17	352	0	357	5	9	53	26.6	17	345	0	350	5	9	52	26.2	17	370	0	375	5	9	59	27.6	17	375	0	380	5	9	59	29.0	17	378	0	383	5	9	59	29.0	
C11393386	null	null	null	null	83	105	94.8	15	15	15.0	0	1	0.2	1	0	21	4.293333333333333	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C114	null	null	null	null	181	216	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	38	601	0	601	0	0	0	0	0	1	0	0	0	0	0	0	36	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	654	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	
C11405359	null	null	null	null	78	105	88.0	15	15	15.0	0	0	0.0	0	0	14	4.2	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11421447	null	null	null	null	78	96	88.8	15	15	15.0	0	0	0.0	0	0	15	3.96	14	303	0	310	5	5	171	51.6	17	309	0	316	5	5	178	52.8	14	303	0	310	6	2	170	43.333333333333336	14	302	0	309	5	7	170	51.8	14	306	0	313	6	2	169	43.5	16	310	0	317	5	5	173	53.0	14	286	0	292	5	5	173	48.2	16	350	0	358	6	4	170	51.166666666666664	13	298	0	305	5	7	166	51.0	14	304	0	311	5	7	170	52.2	
C11422335	null	null	null	null	76	105	88.4	15	15	15.0	0	0	0.0	0	0	12	4.08	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11429254	null	null	null	null	80	95	88.0	15	15	15.0	0	0	0.0	0	0	15	4.066666666666666	16	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11441074	null	null	null	null	76	96	88.8	15	15	15.0	0	0	0.0	0	0	14	4.1066666666666665	18	408	0	415	3	107	174	129.33333333333334	18	408	0	415	3	107	174	129.33333333333334	18	410	0	417	3	108	174	130.0	19	433	0	440	4	9	184	103.25	19	452	0	459	5	8	183	86.4	20	408	0	415	3	107	174	129.33333333333334	22	462	0	469	4	12	180	110.5	19	413	0	420	3	108	176	131.0	18	413	0	420	3	110	173	131.0	20	439	0	446	4	9	190	104.75	
C11444018	null	null	null	null	74	100	87.8	15	15	15.0	0	1	0.2	1	0	15	4.053333333333334	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11444019	null	null	null	null	203	318	252.6	0	0	0.0	0	1	0.6	3	0	0	0.0	26	808	0	808	0	0	0	0	22	821	0	821	0	0	0	0	21	816	0	816	0	0	0	0	21	814	0	814	0	0	0	0	21	817	0	817	0	0	0	0	161	818	0	818	0	0	0	0	200	816	0	816	0	0	0	0	21	818	0	818	0	0	0	0	20	808	0	808	0	0	0	0	21	816	0	816	0	0	0	0	
C11444020	null	null	null	null	115	159	138.8	0	0	0.0	0	1	0.4	2	0	0	0.0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C11444021	null	null	null	null	68	104	93.2	0	0	0.0	0	2	0.4	1	0	0	0.0	7	277	0	277	0	0	0	0	6	304	0	304	0	0	0	0	5	294	0	294	0	0	0	0	6	292	0	292	0	0	0	0	5	298	0	298	0	0	0	0	43	306	0	306	0	0	0	0	42	277	0	277	0	0	0	0	5	289	0	289	0	0	0	0	6	287	0	287	0	0	0	0	6	298	0	298	0	0	0	0	
C11444022	null	null	null	null	119	252	163.4	0	0	0.0	0	5	1.0	1	0	0	0.0	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C11444023	null	null	null	null	120	393	193.0	0	0	0.0	0	11	2.2	1	0	0	0.0	17	946	0	946	0	0	0	0	20	1000	0	1000	0	0	0	0	16	959	0	959	0	0	0	0	16	971	0	971	0	0	0	0	16	987	0	987	0	0	0	0	104	1018	0	1018	0	0	0	0	94	950	0	950	0	0	0	0	16	982	0	982	0	0	0	0	17	971	0	971	0	0	0	0	17	989	0	989	0	0	0	0	
C11444024	null	null	null	null	151	219	188.8	0	0	0.0	0	1	0.4	2	0	0	0.0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11444025	null	null	null	null	186	272	220.0	0	0	0.0	0	2	0.6	2	0	0	0.0	22	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C11444026	null	null	null	null	77	128	95.8	0	0	0.0	0	1	0.2	1	0	0	0.0	6	341	0	341	0	0	0	0	7	361	0	361	0	0	0	0	7	345	0	345	0	0	0	0	6	344	0	344	0	0	0	0	6	355	0	355	0	0	0	0	50	357	0	357	0	0	0	0	45	341	0	341	0	0	0	0	6	357	0	357	0	0	0	0	6	344	0	344	0	0	0	0	6	359	0	359	0	0	0	0	
C11444027	null	null	null	null	168	291	224.6	0	0	0.0	0	3	0.8	2	0	0	0.0	16	742	0	742	0	0	0	0	15	765	0	765	0	0	0	0	14	744	0	744	0	0	0	0	15	742	0	742	0	0	0	0	14	753	0	753	0	0	0	0	116	770	0	770	0	0	0	0	86	742	0	742	0	0	0	0	14	746	0	746	0	0	0	0	14	742	0	742	0	0	0	0	15	752	0	752	0	0	0	0	
C11444028	null	null	null	null	71	128	94.2	0	0	0.0	0	2	0.4	1	0	0	0.0	6	323	0	323	0	0	0	0	6	333	0	333	0	0	0	0	5	329	0	329	0	0	0	0	5	325	0	325	0	0	0	0	6	328	0	328	0	0	0	0	41	337	0	337	0	0	0	0	39	323	0	323	0	0	0	0	6	329	0	329	0	0	0	0	6	325	0	325	0	0	0	0	6	332	0	332	0	0	0	0	
C11444030	null	null	null	null	82	99	91.4	5	5	5.0	0	1	0.2	1	5	22	11.16	12	292	0	296	4	33	104	57.0	16	469	0	476	6	19	109	67.66666666666667	18	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	19	551	0	559	7	6	153	70.0	14	292	0	296	4	31	104	57.25	28	627	0	637	8	31	119	70.625	17	470	0	477	6	35	102	68.0	16	472	0	479	6	30	106	68.33333333333333	17	477	0	484	6	30	107	69.0	
C11444033	null	null	null	null	85	102	91.2	5	5	5.0	0	0	0.0	0	6	22	11.64	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444043	null	null	null	null	79	100	92.2	5	5	5.0	0	1	0.2	1	3	24	11.28	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444046	null	null	null	null	75	115	93.6	5	5	5.0	0	0	0.0	0	5	28	12.16	31	779	0	797	12	7	161	59.333333333333336	48	787	0	805	12	2	166	60.0	27	725	0	743	12	3	147	56.833333333333336	21	571	0	583	12	3	106	44.0	30	830	0	850	15	3	165	52.46666666666667	37	785	0	803	12	3	169	59.833333333333336	26	577	0	589	12	3	108	44.333333333333336	21	574	0	586	12	3	108	44.0	21	567	0	579	12	3	106	43.666666666666664	22	578	0	590	12	3	108	44.333333333333336	
C11444048	null	null	null	null	78	101	89.8	5	5	5.0	0	1	0.2	1	2	20	11.16	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11444065	null	null	null	null	75	132	101.8	5	5	5.0	0	1	0.4	2	4	29	11.12	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444075	null	null	null	null	90	116	104.4	5	5	5.0	0	0	0.0	0	4	40	14.12	28	528	0	533	5	43	89	61.4	24	537	0	542	5	45	89	62.6	26	596	0	601	5	46	106	70.0	26	594	0	599	5	45	106	69.4	24	568	0	573	5	44	102	67.4	29	544	0	549	5	46	91	64.0	30	546	0	551	5	43	94	63.4	24	565	0	570	5	45	106	67.2	26	588	0	593	5	43	106	68.2	28	644	0	649	5	45	122	75.8	
C11444081	null	null	null	null	87	123	105.2	5	5	5.0	0	0	0.0	0	4	46	14.04	14	326	0	331	2	69	222	145.5	15	340	0	345	3	3	237	103.0	17	395	0	400	3	10	271	121.33333333333333	16	364	0	369	3	10	253	111.0	15	358	0	363	5	3	244	65.4	20	364	0	369	3	6	253	111.0	19	342	0	347	3	2	238	101.0	16	349	0	354	3	9	245	106.0	16	374	0	379	3	19	263	114.33333333333333	17	388	0	393	3	19	277	119.0	
C11444093	null	null	null	null	73	105	92.2	5	5	5.0	0	1	0.2	1	6	24	11.32	29	595	0	602	7	3	145	68.28571428571429	24	632	0	639	6	34	159	82.5	23	605	0	612	7	4	146	69.14285714285714	24	616	0	623	7	12	145	72.14285714285714	24	619	0	626	6	34	156	81.16666666666667	32	635	0	642	6	34	152	82.0	30	595	0	602	7	3	145	68.28571428571429	26	671	0	678	7	12	146	72.42857142857143	24	616	0	623	7	12	145	72.14285714285714	24	623	0	630	7	12	146	72.57142857142857	
C11444102	null	null	null	null	85	106	92.2	5	5	5.0	0	1	0.2	1	6	30	11.24	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444182	null	null	null	null	79	108	91.2	10	10	10.0	0	1	0.2	1	0	17	6.16	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444275	null	null	null	null	89	104	97.0	10	10	10.0	0	0	0.0	0	1	23	6.5	18	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444349	null	null	null	null	86	99	90.6	10	10	10.0	0	0	0.0	0	1	14	5.96	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444459	null	null	null	null	85	99	90.6	10	10	10.0	0	0	0.0	0	1	15	6.14	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444525	null	null	null	null	78	96	91.0	10	10	10.0	0	1	0.2	1	1	17	6.16	36	782	0	794	12	6	184	62.25	51	1117	0	1135	16	3	191	67.5	32	780	0	792	12	7	183	62.25	33	783	0	795	12	9	183	62.5	47	1144	0	1161	15	4	190	72.73333333333333	37	795	0	807	10	3	188	75.8	38	795	0	807	10	2	188	76.2	34	798	0	810	11	6	193	69.72727272727273	33	783	0	795	12	9	183	62.5	49	1173	0	1192	13	29	188	87.61538461538461	
C11444590	null	null	null	null	88	112	97.6	10	10	10.0	0	0	0.0	0	2	26	6.98	50	1102	0	1114	4	2	519	257.5	55	1136	0	1148	3	5	540	353.0	53	1165	0	1177	4	10	552	272.75	52	1157	0	1169	3	5	568	358.3333333333333	52	1183	0	1195	7	2	556	158.57142857142858	58	1168	0	1180	4	4	541	272.5	59	1185	0	1197	3	3	571	365.6666666666667	56	1178	0	1190	6	5	563	184.0	52	1160	0	1172	4	10	550	271.75	70	1165	0	1177	4	10	552	272.75	
C11444735	null	null	null	null	76	116	90.8	10	10	10.0	0	0	0.0	0	0	20	6.04	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11444823	null	null	null	null	79	98	91.2	10	10	10.0	0	1	0.2	1	2	18	6.26	92	1912	0	1940	14	3	409	127.35714285714286	79	1686	0	1710	11	18	417	145.9090909090909	71	1668	0	1692	11	13	414	143.8181818181818	74	1768	0	1796	14	12	416	119.5	73	1763	0	1787	13	4	426	127.6923076923077	90	1971	0	1999	13	6	413	140.23076923076923	83	1738	0	1762	11	10	452	149.0909090909091	73	1682	0	1706	13	2	426	122.61538461538461	68	1631	0	1655	11	12	409	140.72727272727272	73	1750	0	1778	14	12	413	118.07142857142857	
C11444853	null	null	null	null	80	97	91.4	10	10	10.0	0	0	0.0	0	1	18	6.68	31	722	0	734	6	39	256	118.16666666666667	31	754	0	766	7	6	258	105.42857142857143	36	873	0	888	10	6	190	85.4	36	857	0	872	10	2	180	83.8	41	983	0	1000	11	6	225	87.9090909090909	42	901	0	916	10	3	195	86.2	35	735	0	747	7	8	251	102.71428571428571	36	869	0	884	9	16	185	94.44444444444444	36	857	0	872	10	2	180	83.8	35	862	0	877	10	2	182	84.2	
C11444861	null	null	null	null	79	100	90.8	10	10	10.0	0	0	0.0	0	1	18	6.22	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11446281	null	null	null	null	88	94	91.0	15	15	15.0	0	1	0.2	1	1	14	4.1466666666666665	25	584	0	592	8	27	296	60.625	26	601	0	609	8	27	309	62.25	29	623	0	631	8	27	325	64.25	25	580	0	588	8	27	293	60.25	25	607	0	615	8	27	314	62.875	25	564	0	572	8	27	283	59.0	27	597	0	605	8	27	308	62.125	24	571	0	579	8	27	284	59.125	24	580	0	588	8	27	293	60.25	25	583	0	591	8	27	296	60.625	
C11451584	null	null	null	null	73	118	91.2	15	15	15.0	0	1	0.2	1	0	19	4.1466666666666665	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11456016	null	null	null	null	78	104	90.8	15	15	15.0	0	1	0.2	1	0	13	4.2	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C11456569	null	null	null	null	80	104	90.6	15	15	15.0	0	1	0.2	1	0	16	4.12	15	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11456846	null	null	null	null	74	104	90.4	15	15	15.0	0	0	0.0	0	0	15	4.1866666666666665	21	463	0	469	5	9	116	80.2	27	469	0	475	5	10	120	81.2	23	471	0	477	5	4	125	81.0	21	458	0	464	5	5	115	79.2	23	494	0	500	5	6	116	79.6	31	659	0	668	7	9	113	85.14285714285714	22	461	0	467	5	8	118	80.4	21	460	0	466	5	8	117	80.2	21	457	0	463	6	2	112	66.33333333333333	29	661	0	670	7	8	115	85.85714285714286	
C11458034	null	null	null	null	79	103	90.2	15	15	15.0	0	0	0.0	0	1	19	4.213333333333333	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11458795	null	null	null	null	74	116	91.4	15	15	15.0	0	1	0.2	1	0	14	4.1066666666666665	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11461096	null	null	null	null	77	105	90.2	15	15	15.0	0	0	0.0	0	0	13	4.253333333333333	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11464406	null	null	null	null	78	100	91.2	15	15	15.0	0	1	0.2	1	0	15	3.933333333333333	19	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C11466317	null	null	null	null	72	98	90.2	15	15	15.0	0	0	0.0	0	0	14	4.266666666666667	10	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C115	null	null	null	null	196	204	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	83	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	604	601	0	601	0	0	0	0	556	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	37	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C116	null	null	null	null	190	206	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	62	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	30	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	35	501	0	501	0	0	0	0	565	601	0	601	0	0	0	0	571	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C11694	null	null	null	null	16	28	22.4	12	15	13.6	0	0	0.0	0	0	8	1.1323529411764706	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C117	null	null	null	null	185	218	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	72	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	34	501	0	501	0	0	0	0	592	601	0	601	0	0	0	0	638	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	35	601	0	601	0	0	0	0	
C118	null	null	null	null	184	215	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	76	601	0	601	0	0	0	0	37	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	35	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	423	601	0	601	0	0	0	0	589	601	0	601	0	0	0	0	33	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C119	null	null	null	null	185	210	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	39	601	0	601	0	0	0	0	3	1	0	0	0	0	0	0	36	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	4	1	0	0	0	0	0	0	605	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C11905	null	null	null	null	17	27	22.0	14	15	14.6	0	0	0.0	0	0	8	1.0547945205479452	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C12	null	null	null	null	91	117	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	24	501	0	501	0	0	0	0	6	101	0	101	0	0	0	0	309	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C120	null	null	null	null	179	209	200.0	0	0	0.0	0	0	0.0	0	0	0	0.0	82	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	31	501	0	501	0	0	0	0	36	601	0	601	0	0	0	0	31	501	0	501	0	0	0	0	544	601	0	601	0	0	0	0	613	601	0	601	0	0	0	0	32	501	0	501	0	0	0	0	40	601	0	601	0	0	0	0	36	601	0	601	0	0	0	0	
C121	null	null	null	null	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	41	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	259	501	0	501	0	0	0	0	582	651	0	651	0	0	0	0	41	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	
C122	null	null	null	null	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	62	651	0	651	0	0	0	0	255	501	0	501	0	0	0	0	695	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	31	501	0	501	0	0	0	0	
C123	null	null	null	null	6	23	15.36923076923077	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	315	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C124	null	null	null	null	8	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	76	501	0	501	0	0	0	0	5	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	5	1	0	0	0	0	0	0	253	501	0	501	0	0	0	0	74	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	
C125	null	null	null	null	69	94	80.0	5	5	5.0	0	0	0.0	0	3	15	9.48	76	501	0	501	0	0	0	0	6	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	72	1	0	0	0	0	0	0	250	501	0	501	0	0	0	0	825	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C126	null	null	null	null	6	28	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	88	501	0	501	0	0	0	0	15	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	15	1	0	0	0	0	0	0	253	501	0	501	0	0	0	0	210	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	
C127	null	null	null	null	8	24	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	70	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	284	501	0	501	0	0	0	0	730	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	34	501	0	501	0	0	0	0	
C128	null	null	null	null	8	24	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	251	501	0	501	0	0	0	0	696	651	0	651	0	0	0	0	42	651	0	651	0	0	0	0	43	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	
C129	null	null	null	null	7	26	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	44	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	94	3733	232	4047	135	2	440	27.644444444444446	757	651	0	651	0	0	0	0	195	8844	99	9559	378	2	305	23.394179894179896	60	651	0	651	0	0	0	0	33	501	0	501	0	0	0	0	
C13	null	null	null	null	86	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	1	101	0	101	0	0	0	0	27	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	349	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	
C130	null	null	null	null	6	27	15.384615384615385	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	43	651	0	651	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	42	651	0	651	0	0	0	0	57	3574	0	3841	145	3	49	24.089655172413792	690	651	0	651	0	0	0	0	61	4350	0	4682	195	2	66	21.887179487179488	42	651	0	651	0	0	0	0	32	501	0	501	0	0	0	0	
C1306116	null	null	null	null	384	415	400.0	15	15	15.0	0	0	0.0	0	9	26	18.786666666666665	232	1008	0	1009	1	315	315	315.0	237	1011	0	1012	1	315	315	315.0	199	1012	0	1013	1	315	315	315.0	265	1012	0	1013	1	315	315	315.0	193	1006	0	1007	1	315	315	315.0	213	1006	0	1007	1	315	315	315.0	217	1008	0	1009	1	315	315	315.0	194	1012	0	1013	1	315	315	315.0	196	1013	0	1014	1	315	315	315.0	199	1013	0	1014	1	315	315	315.0	
C131	null	null	null	null	8	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	50	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	978	701	0	701	0	0	0	0	823	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	
C132	null	null	null	null	70	88	80.0	5	5	5.0	0	0	0.0	0	4	17	10.36	18	1	0	0	0	0	0	0	8	205	0	206	1	83	83	83.0	34	501	0	501	0	0	0	0	18	1	0	0	0	0	0	0	35	501	0	501	0	0	0	0	303	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	7	210	0	211	1	83	83	83.0	17	1	0	0	0	0	0	0	7	210	0	211	1	83	83	83.0	
C133	null	null	null	null	7	24	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	51	701	0	701	0	0	0	0	54	701	0	701	0	0	0	0	33	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	1001	701	0	701	0	0	0	0	906	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	33	501	0	501	0	0	0	0	
C134	null	null	null	null	5	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	50	701	0	701	0	0	0	0	51	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	48	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	1041	701	0	701	0	0	0	0	797	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	
C135	null	null	null	null	7	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	72	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	76	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	921	1	0	0	0	0	0	0	944	1	0	0	0	0	0	0	37	501	0	501	0	0	0	0	73	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	
C136	null	null	null	null	7	25	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	49	701	0	701	0	0	0	0	50	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	927	701	0	701	0	0	0	0	971	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	
C137	null	null	null	null	7	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	4	285	0	293	8	22	40	24.25	52	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	49	701	0	701	0	0	0	0	53	501	0	501	0	0	0	0	4	285	0	293	8	22	40	24.25	888	701	0	701	0	0	0	0	5	377	0	385	8	22	74	29.875	50	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	
C138	null	null	null	null	8	22	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	51	701	0	701	0	0	0	0	52	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	50	701	0	701	0	0	0	0	36	501	0	501	0	0	0	0	793	701	0	701	0	0	0	0	936	701	0	701	0	0	0	0	35	501	0	501	0	0	0	0	51	701	0	701	0	0	0	0	34	501	0	501	0	0	0	0	
C139	null	null	null	null	4	23	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	32	501	0	501	0	0	0	0	13	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	215	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	12	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	
C14	null	null	null	null	90	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	347	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	
C140	null	null	null	null	7	21	14.285714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	51	701	0	701	0	0	0	0	49	701	0	701	0	0	0	0	54	1	0	0	0	0	0	0	49	701	0	701	0	0	0	0	58	1	0	0	0	0	0	0	779	701	0	701	0	0	0	0	963	701	0	701	0	0	0	0	58	1	0	0	0	0	0	0	50	701	0	701	0	0	0	0	54	1	0	0	0	0	0	0	
C1405	null	null	null	null	385	423	400.0	5	5	5.0	0	0	0.0	0	37	69	49.32	310	1002	0	1003	1	490	490	490.0	190	1002	0	1003	1	490	490	490.0	194	1006	0	1007	1	490	490	490.0	193	1006	0	1007	1	490	490	490.0	190	1006	0	1007	1	490	490	490.0	278	1004	0	1005	1	490	490	490.0	276	1002	0	1003	1	490	490	490.0	191	1012	0	1013	1	490	490	490.0	192	1006	0	1007	1	490	490	490.0	189	1006	0	1007	1	490	490	490.0	
C141	null	null	null	null	1	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	71	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	70	1	0	0	0	0	0	0	252	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	71	1	0	0	0	0	0	0	37	501	0	501	0	0	0	0	
C14102	null	null	null	null	18	27	21.8	13	15	14.0	0	0	0.0	0	0	8	1.0857142857142856	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1415	null	null	null	null	390	413	400.0	5	5	5.0	0	0	0.0	0	35	64	48.92	309	1004	0	1005	1	639	639	639.0	203	1011	0	1012	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	191	1025	0	1026	1	639	639	639.0	192	1008	0	1009	1	639	639	639.0	287	1004	0	1005	1	639	639	639.0	283	1005	0	1006	1	639	639	639.0	192	1006	0	1007	1	639	639	639.0	189	1003	0	1004	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	
C142	null	null	null	null	6	23	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	22	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	19	1	0	0	0	0	0	0	254	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	19	1	0	0	0	0	0	0	37	501	0	501	0	0	0	0	
C143	null	null	null	null	3	25	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	61	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	58	751	0	751	0	0	0	0	282	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	58	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	
C144	null	null	null	null	6	22	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	58	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	34	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	253	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	34	501	0	501	0	0	0	0	
C145	null	null	null	null	6	28	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	9	1	0	0	0	0	0	0	251	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	8	1	0	0	0	0	0	0	34	501	0	501	0	0	0	0	
C146	null	null	null	null	4	23	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	64	501	0	501	0	0	0	0	56	751	0	751	0	0	0	0	0	1	0	0	0	0	0	0	35	501	0	501	0	0	0	0	56	751	0	751	0	0	0	0	0	1	0	0	0	0	0	0	265	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	35	501	0	501	0	0	0	0	
C147	null	null	null	null	4	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	59	751	0	751	0	0	0	0	57	751	0	751	0	0	0	0	36	501	0	501	0	0	0	0	56	751	0	751	0	0	0	0	271	501	0	501	0	0	0	0	278	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	56	751	0	751	0	0	0	0	37	501	0	501	0	0	0	0	
C148	null	null	null	null	7	21	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	36	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	255	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	
C14853	null	null	null	null	12	47	25.0	13	15	14.0	0	0	0.0	0	0	16	1.2428571428571429	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C149	null	null	null	null	6	21	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	60	501	0	501	0	0	0	0	76	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	73	1	0	0	0	0	0	0	266	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	73	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C14956	null	null	null	null	13	33	24.0	15	15	15.0	0	0	0.0	0	0	8	1.1066666666666667	31	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C1499	null	null	null	null	17	53	31.6	11	12	11.6	0	0	0.0	0	0	32	1.8275862068965518	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C15	null	null	null	null	82	111	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	350	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	
C150	null	null	null	null	6	24	13.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	62	501	0	501	0	0	0	0	60	751	0	751	0	0	0	0	56	751	0	751	0	0	0	0	35	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	253	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	57	751	0	751	0	0	0	0	36	501	0	501	0	0	0	0	
C151	null	null	null	null	4	23	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	62	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	1357	801	0	801	0	0	0	0	1138	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	36	501	0	501	0	0	0	0	
C15150	null	null	null	null	388	415	400.0	10	10	10.0	0	0	0.0	0	19	46	27.26	262	1007	0	1008	1	914	914	914.0	216	1007	0	1008	1	914	914	914.0	197	1007	0	1008	1	914	914	914.0	195	1007	0	1008	1	914	914	914.0	195	1007	0	1008	1	914	914	914.0	230	1007	0	1008	1	914	914	914.0	233	1007	0	1008	1	914	914	914.0	197	1007	0	1008	1	914	914	914.0	195	1007	0	1008	1	914	914	914.0	198	1007	0	1008	1	914	914	914.0	
C152	null	null	null	null	5	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	59	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	1313	801	0	801	0	0	0	0	1299	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	66	801	0	801	0	0	0	0	35	501	0	501	0	0	0	0	
C153	null	null	null	null	4	19	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	45	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	64	801	0	801	0	0	0	0	1258	801	0	801	0	0	0	0	1437	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	623	801	0	801	0	0	0	0	36	501	0	501	0	0	0	0	
C154	null	null	null	null	4	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	68	801	0	801	0	0	0	0	1051	801	0	801	0	0	0	0	1337	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	67	801	0	801	0	0	0	0	53	501	0	501	0	0	0	0	
C1546	null	null	null	null	388	415	400.0	5	5	5.0	0	0	0.0	0	40	64	49.84	237	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	
C155	null	null	null	null	5	24	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	67	801	0	801	0	0	0	0	1331	801	0	801	0	0	0	0	1217	801	0	801	0	0	0	0	38	501	0	501	0	0	0	0	67	801	0	801	0	0	0	0	35	501	0	501	0	0	0	0	
C15511	null	null	null	null	21	37	27.2	15	15	15.0	0	0	0.0	0	0	16	1.2533333333333334	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C156	null	null	null	null	5	21	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	53	2496	0	2623	71	2	151	32.53521126760563	37	501	0	501	0	0	0	0	40	2260	0	2415	54	3	186	40.68518518518518	34	501	0	501	0	0	0	0	82	1	0	0	0	0	0	0	967	1	0	0	0	0	0	0	1225	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	83	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C1561	null	null	null	null	13	41	24.4	12	12	12.0	0	0	0.0	0	0	10	1.2833333333333334	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C157	null	null	null	null	6	22	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	50	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	1136	1	0	0	0	0	0	0	1368	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	
C1578	null	null	null	null	370	416	400.0	5	5	5.0	0	0	0.0	0	34	60	49.56	360	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	
C158	null	null	null	null	4	23	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	64	801	0	801	0	0	0	0	1207	801	0	801	0	0	0	0	1341	801	0	801	0	0	0	0	37	501	0	501	0	0	0	0	65	801	0	801	0	0	0	0	35	501	0	501	0	0	0	0	
C159	null	null	null	null	6	26	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	87	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	65	801	0	801	0	0	0	0	1172	801	0	801	0	0	0	0	1306	801	0	801	0	0	0	0	41	1	0	0	0	0	0	0	67	801	0	801	0	0	0	0	42	1	0	0	0	0	0	0	
C16	null	null	null	null	83	117	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	41	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	8	922	0	930	2	329	329	329.0	1	101	0	101	0	0	0	0	39	1	0	0	0	0	0	0	11	952	0	960	2	341	341	341.0	335	1	0	0	0	0	0	0	8	930	0	938	2	330	334	332.0	39	1	0	0	0	0	0	0	9	933	0	941	2	333	333	333.0	
C160	null	null	null	null	4	26	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	62	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	51	1	0	0	0	0	0	0	905	1	0	0	0	0	0	0	823	1	0	0	0	0	0	0	39	501	0	501	0	0	0	0	51	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C161	null	null	null	null	4	22	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	62	501	0	501	0	0	0	0	65	501	0	501	0	0	0	0	54	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	75	851	0	851	0	0	0	0	290	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	79	851	0	851	0	0	0	0	36	501	0	501	0	0	0	0	
C162	null	null	null	null	4	24	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	49	501	0	501	0	0	0	0	57	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	1	0	0	0	0	0	0	258	501	0	501	0	0	0	0	278	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C163	null	null	null	null	5	22	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	7	1	0	0	0	0	0	0	254	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	7	1	0	0	0	0	0	0	35	501	0	501	0	0	0	0	
C164	null	null	null	null	4	21	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	60	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	75	851	0	851	0	0	0	0	0	1	0	0	0	0	0	0	270	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	
C165	null	null	null	null	3	19	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	101	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	6	1	0	0	0	0	0	0	272	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	6	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C166	null	null	null	null	4	20	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	93	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	1	0	0	0	0	0	0	263	501	0	501	0	0	0	0	276	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	
C167	null	null	null	null	3	19	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	87	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	74	851	0	851	0	0	0	0	273	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	73	851	0	851	0	0	0	0	36	501	0	501	0	0	0	0	
C1673	null	null	null	null	374	411	400.0	5	5	5.0	0	0	0.0	0	40	65	50.48	162	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	
C168	null	null	null	null	5	18	11.75294117647059	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	106	851	0	851	0	0	0	0	295	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	75	851	0	851	0	0	0	0	69	1	0	0	0	0	0	0	
C169	null	null	null	null	5	21	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	60	501	0	501	0	0	0	0	45	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	4	1	0	0	0	0	0	0	256	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	4	1	0	0	0	0	0	0	36	501	0	501	0	0	0	0	
C17	null	null	null	null	86	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	25	501	0	501	0	0	0	0	5	101	0	101	0	0	0	0	339	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C170	null	null	null	null	4	23	11.764705882352942	0	0	0.0	0	0	0.0	0	0	0	0.0	71	501	0	501	0	0	0	0	59	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	99	1	0	0	0	0	0	0	266	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	101	1	0	0	0	0	0	0	37	501	0	501	0	0	0	0	
C1708	null	null	null	null	14	32	22.0	7	10	9.4	0	1	0.2	1	0	9	1.3829787234042554	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	4	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	10	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C171	null	null	null	null	282	318	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	
C172	null	null	null	null	282	313	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	272	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	86	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C173	null	null	null	null	277	317	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	260	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	83	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C174	null	null	null	null	280	323	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	266	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	37	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	
C175	null	null	null	null	279	328	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	82	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	156	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	83	901	0	901	0	0	0	0	30	1	0	0	0	0	0	0	
C176	null	null	null	null	287	312	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	83	901	0	901	0	0	0	0	86	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	268	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	84	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C1764	null	null	null	null	17	53	29.8	11	12	11.8	0	0	0.0	0	0	32	1.7118644067796611	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C177	null	null	null	null	281	313	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	100	901	0	901	0	0	0	0	85	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	282	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	84	901	0	901	0	0	0	0	66	1	0	0	0	0	0	0	
C1775	null	null	null	null	389	412	400.0	5	5	5.0	0	0	0.0	0	36	71	50.84	359	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	347	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	
C1775681	null	null	null	null	376	432	400.0	15	15	15.0	0	0	0.0	0	10	27	18.666666666666668	315	1013	0	1014	1	640	640	640.0	204	1013	0	1014	1	640	640	640.0	199	1013	0	1014	1	640	640	640.0	200	1003	0	1004	1	640	640	640.0	197	1013	0	1014	1	640	640	640.0	215	1003	0	1004	1	640	640	640.0	224	1013	0	1014	1	640	640	640.0	198	1003	0	1004	1	640	640	640.0	196	1003	0	1004	1	640	640	640.0	197	1003	0	1004	1	640	640	640.0	
C178	null	null	null	null	281	331	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	125	901	0	901	0	0	0	0	509	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	84	901	0	901	0	0	0	0	283	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	542	901	0	901	0	0	0	0	37	501	0	501	0	0	0	0	
C179	null	null	null	null	282	323	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	83	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	666	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	259	501	0	501	0	0	0	0	287	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	81	1	0	0	0	0	0	0	37	501	0	501	0	0	0	0	
C18	null	null	null	null	89	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	1913	0	2011	26	3	173	69.3076923076923	1	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	37	1930	0	2028	26	5	175	69.92307692307692	326	501	0	501	0	0	0	0	115	6626	0	7028	126	2	155	50.198412698412696	26	501	0	501	0	0	0	0	32	1923	0	2021	26	3	174	69.6923076923077	
C180	null	null	null	null	275	325	300.0	0	0	0.0	0	0	0.0	0	0	0	0.0	82	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	81	901	0	901	0	0	0	0	82	901	0	901	0	0	0	0	83	901	0	901	0	0	0	0	269	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	82	901	0	901	0	0	0	0	38	501	0	501	0	0	0	0	
C181	null	null	null	null	4	24	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	114	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	260	501	0	501	0	0	0	0	1952	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C182	null	null	null	null	4	19	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	270	501	0	501	0	0	0	0	7	1	0	0	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C183	null	null	null	null	4	19	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	262	501	0	501	0	0	0	0	1930	951	0	951	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C1831	null	null	null	null	388	429	400.0	5	5	5.0	0	0	0.0	0	38	60	49.48	444	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	413	1	0	0	0	0	0	0	338	1	0	0	0	0	0	0	336	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	
C184	null	null	null	null	3	22	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	93	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	267	501	0	501	0	0	0	0	1882	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C18406	null	null	null	null	376	426	400.0	10	10	10.0	0	0	0.0	0	17	45	27.22	358	1005	0	1006	1	431	431	431.0	397	1005	0	1006	1	431	431	431.0	193	1005	0	1006	1	431	431	431.0	196	1005	0	1006	1	431	431	431.0	193	1005	0	1006	1	431	431	431.0	228	1004	0	1005	1	431	431	431.0	292	1005	0	1006	1	431	431	431.0	201	1005	0	1006	1	431	431	431.0	193	1005	0	1006	1	431	431	431.0	236	1005	0	1006	1	431	431	431.0	
C185	null	null	null	null	12	34	25.0	7	7	7.0	0	1	0.2	1	0	16	2.142857142857143	2	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2197	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C186	null	null	null	null	4	21	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	98	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	94	951	0	951	0	0	0	0	96	951	0	951	0	0	0	0	97	951	0	951	0	0	0	0	274	501	0	501	0	0	0	0	2075	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C187	null	null	null	null	3	18	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	96	951	0	951	0	0	0	0	95	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	92	951	0	951	0	0	0	0	93	951	0	951	0	0	0	0	265	501	0	501	0	0	0	0	2040	951	0	951	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C1871074	null	null	null	null	377	419	400.0	15	15	15.0	0	0	0.0	0	10	31	19.373333333333335	329	1014	0	1015	1	242	242	242.0	200	1014	0	1015	1	242	242	242.0	194	1014	0	1015	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	196	1007	0	1008	1	242	242	242.0	218	1014	0	1015	1	242	242	242.0	215	1005	0	1006	1	242	242	242.0	195	1007	0	1008	1	242	242	242.0	196	1007	0	1008	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	
C188	null	null	null	null	4	17	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	154	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	270	501	0	501	0	0	0	0	1889	1	0	0	0	0	0	0	42	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C189	null	null	null	null	5	22	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	135	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	273	501	0	501	0	0	0	0	2171	1	0	0	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C1892	null	null	null	null	12	59	28.8	12	12	12.0	0	0	0.0	0	0	32	1.6166666666666667	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1897	null	null	null	null	384	412	400.0	5	5	5.0	0	0	0.0	0	36	67	50.08	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C19	null	null	null	null	90	121	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	101	0	101	0	0	0	0	394	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C190	null	null	null	null	4	18	10.526315789473685	0	0	0.0	0	0	0.0	0	0	0	0.0	161	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	257	501	0	501	0	0	0	0	2018	1	0	0	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C191	null	null	null	null	320	355	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	46	501	0	501	0	0	0	0	103	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	292	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	103	1001	0	1001	0	0	0	0	
C192	null	null	null	null	316	362	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	111	1001	0	1001	0	0	0	0	42	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	39	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	273	501	0	501	0	0	0	0	274	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	3	1	0	0	0	0	0	0	105	1001	0	1001	0	0	0	0	
C193	null	null	null	null	313	345	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	108	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	104	1001	0	1001	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	286	501	0	501	0	0	0	0	104	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	104	1001	0	1001	0	0	0	0	
C194	null	null	null	null	318	352	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	42	501	0	501	0	0	0	0	108	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	
C1946	null	null	null	null	380	425	400.0	5	5	5.0	0	0	0.0	0	37	60	51.2	300	1010	0	1011	1	500	500	500.0	188	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	191	1010	0	1011	1	500	500	500.0	189	1007	0	1008	1	500	500	500.0	278	1009	0	1010	1	500	500	500.0	292	1009	0	1010	1	500	500	500.0	188	1010	0	1011	1	500	500	500.0	190	1010	0	1011	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	
C195	null	null	null	null	324	351	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	102	1001	0	1001	0	0	0	0	80	1	0	0	0	0	0	0	102	1001	0	1001	0	0	0	0	69	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	313	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	102	1001	0	1001	0	0	0	0	72	1	0	0	0	0	0	0	102	1001	0	1001	0	0	0	0	
C196	null	null	null	null	300	349	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	111	1001	0	1001	0	0	0	0	39	1	0	0	0	0	0	0	104	1001	0	1001	0	0	0	0	37	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	103	1001	0	1001	0	0	0	0	39	1	0	0	0	0	0	0	143	1001	0	1001	0	0	0	0	
C197	null	null	null	null	309	365	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	41	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	40	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	261	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C198	null	null	null	null	319	354	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1	0	0	0	0	0	0	41	501	0	501	0	0	0	0	162	1	0	0	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	163	1	0	0	0	0	0	0	40	501	0	501	0	0	0	0	166	1	0	0	0	0	0	0	
C199	null	null	null	null	311	358	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	77	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	77	1	0	0	0	0	0	0	38	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	76	1	0	0	0	0	0	0	53	501	0	501	0	0	0	0	77	1	0	0	0	0	0	0	
C2	null	null	null	null	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	19	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	3	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	37	1	0	0	0	0	0	0	
C20	null	null	null	null	85	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	5	101	0	101	0	0	0	0	352	501	0	501	0	0	0	0	1	101	0	101	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C200	null	null	null	null	303	349	333.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	138	1001	0	1001	0	0	0	0	41	501	0	501	0	0	0	0	130	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	281	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	40	501	0	501	0	0	0	0	105	1001	0	1001	0	0	0	0	
C2004	null	null	null	null	18	39	24.0	11	12	11.4	0	1	0.2	1	0	10	1.3157894736842106	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C201	null	null	null	null	328	375	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	171	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	2978	1	0	0	0	0	0	0	2380	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	
C2014	null	null	null	null	13	51	27.2	9	12	10.4	0	0	0.0	0	0	16	1.7115384615384615	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C202	null	null	null	null	326	384	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	114	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	114	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	2854	1051	0	1051	0	0	0	0	2626	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	
C203	null	null	null	null	332	370	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	118	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	2407	1051	0	1051	0	0	0	0	2692	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	
C2037	null	null	null	null	12	60	24.6	11	12	11.2	0	1	0.2	1	0	16	1.4107142857142858	56	2757	0	2949	96	3	73	27.28125	45	2757	0	2949	96	3	73	27.28125	44	2727	0	2919	96	4	72	26.96875	44	2691	0	2883	96	4	70	26.59375	74	4199	0	4456	145	2	96	27.53793103448276	49	2757	0	2949	96	3	73	27.28125	55	3016	0	3228	139	2	49	20.62589928057554	60	3612	0	3857	140	2	105	24.614285714285714	45	2691	0	2883	96	4	70	26.59375	44	2691	0	2883	96	4	70	26.59375	
C204	null	null	null	null	333	367	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	158	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	2744	1	0	0	0	0	0	0	2712	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	
C205	null	null	null	null	342	364	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	118	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	280	1051	0	1051	0	0	0	0	2764	1051	0	1051	0	0	0	0	2517	1051	0	1051	0	0	0	0	113	1051	0	1051	0	0	0	0	302	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	
C2056	null	null	null	null	10	35	21.8	12	12	12.0	0	1	0.2	1	0	8	1.1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C206	null	null	null	null	335	360	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	338	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	2681	1051	0	1051	0	0	0	0	2806	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	
C207	null	null	null	null	332	384	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1051	0	1051	0	0	0	0	119	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	2553	1051	0	1051	0	0	0	0	2676	1051	0	1051	0	0	0	0	115	1051	0	1051	0	0	0	0	117	1051	0	1051	0	0	0	0	116	1051	0	1051	0	0	0	0	
C208	null	null	null	null	326	365	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	102	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	2150	1	0	0	0	0	0	0	1867	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	332	1	0	0	0	0	0	0	
C209	null	null	null	null	70	90	80.0	5	5	5.0	0	0	0.0	0	5	17	10.0	176	1	0	0	0	0	0	0	8	210	0	211	1	141	141	141.0	176	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	9	206	0	207	1	141	141	141.0	8	203	0	204	1	141	141	141.0	177	1	0	0	0	0	0	0	7	221	0	222	1	141	141	141.0	176	1	0	0	0	0	0	0	
C2099	null	null	null	null	15	36	25.0	12	12	12.0	0	0	0.0	0	0	16	1.4	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C21	null	null	null	null	54	88	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C210	null	null	null	null	299	376	350.0	0	0	0.0	0	0	0.0	0	0	0	0.0	138	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	2470	1	0	0	0	0	0	0	2944	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C211	null	null	null	null	338	397	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	127	1101	0	1101	0	0	0	0	152	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	3388	1101	0	1101	0	0	0	0	2720	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C212	null	null	null	null	343	401	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1101	0	1101	0	0	0	0	146	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	3047	1101	0	1101	0	0	0	0	3105	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	
C213	null	null	null	null	342	389	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	643	1	0	0	0	0	0	0	738	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C214	null	null	null	null	352	385	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	123	1101	0	1101	0	0	0	0	3083	1101	0	1101	0	0	0	0	5	1	0	0	0	0	0	0	124	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	4	1	0	0	0	0	0	0	
C215	null	null	null	null	354	380	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	126	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	124	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2666	1101	0	1101	0	0	0	0	2964	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	164	1101	0	1101	0	0	0	0	
C216	null	null	null	null	351	383	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	138	1101	0	1101	0	0	0	0	150	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	2815	1101	0	1101	0	0	0	0	3146	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C217	null	null	null	null	352	384	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	221	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	131	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3212	1101	0	1101	0	0	0	0	2862	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C218	null	null	null	null	342	396	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	201	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	670	1101	0	1101	0	0	0	0	3017	1101	0	1101	0	0	0	0	3368	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	127	1101	0	1101	0	0	0	0	
C2187983	null	null	null	null	77	83	80.0	15	15	15.0	0	0	0.0	0	0	8	3.7733333333333334	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	10	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C219	null	null	null	null	343	382	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1101	0	1101	0	0	0	0	132	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	3038	1101	0	1101	0	0	0	0	3062	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	129	1101	0	1101	0	0	0	0	128	1101	0	1101	0	0	0	0	
C22	null	null	null	null	45	80	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	302	501	0	501	0	0	0	0	295	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	2	151	0	151	0	0	0	0	3	1	0	0	0	0	0	0	
C220	null	null	null	null	353	379	366.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1101	0	1101	0	0	0	0	158	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	2902	1101	0	1101	0	0	0	0	2849	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	126	1101	0	1101	0	0	0	0	125	1101	0	1101	0	0	0	0	
C221	null	null	null	null	354	409	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	137	1151	0	1151	0	0	0	0	144	1151	0	1151	0	0	0	0	155	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	3781	1151	0	1151	0	0	0	0	3118	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	138	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	
C222	null	null	null	null	355	421	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	86	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	1847	1	0	0	0	0	0	0	2049	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	
C223	null	null	null	null	363	407	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1151	0	1151	0	0	0	0	185	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3249	1151	0	1151	0	0	0	0	3601	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	139	1151	0	1151	0	0	0	0	
C224	null	null	null	null	369	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	275	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	3365	1	0	0	0	0	0	0	3815	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	
C225	null	null	null	null	373	396	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	208	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	2815	1	0	0	0	0	0	0	3216	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	
C226	null	null	null	null	14	25	20.6	6	8	7.4	0	1	0.2	1	0	16	1.6486486486486487	139	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3753	1151	0	1151	0	0	0	0	137	1151	0	1151	0	0	0	0	0	1	0	0	0	0	0	0	140	1151	0	1151	0	0	0	0	
C227	null	null	null	null	366	413	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1151	0	1151	0	0	0	0	167	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	142	1151	0	1151	0	0	0	0	3760	1151	0	1151	0	0	0	0	3328	1151	0	1151	0	0	0	0	145	1151	0	1151	0	0	0	0	144	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	
C228	null	null	null	null	360	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	951	1	0	0	0	0	0	0	888	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C2287659	null	null	null	null	390	413	400.0	15	15	15.0	0	0	0.0	0	9	27	18.76	273	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	
C229	null	null	null	null	344	400	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	139	1151	0	1151	0	0	0	0	175	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3460	1151	0	1151	0	0	0	0	3715	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	
C23	null	null	null	null	53	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	24	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	2	151	0	151	0	0	0	0	2	1	0	0	0	0	0	0	
C230	null	null	null	null	359	405	383.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1151	0	1151	0	0	0	0	148	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	165	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	3273	1151	0	1151	0	0	0	0	3328	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	141	1151	0	1151	0	0	0	0	140	1151	0	1151	0	0	0	0	
C233	null	null	null	null	18	33	22.6	8	8	8.0	0	1	0.4	2	0	9	1.35	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C234	null	null	null	null	17	62	39.6	8	8	8.0	0	1	0.2	1	0	48	3.0	77	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	
C23416	null	null	null	null	377	431	400.0	10	10	10.0	0	0	0.0	0	14	45	26.92	259	1015	0	1016	1	169	169	169.0	210	1014	0	1015	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	201	1009	0	1010	1	169	169	169.0	195	1010	0	1011	1	169	169	169.0	253	1009	0	1010	1	169	169	169.0	230	1010	0	1011	1	169	169	169.0	203	1009	0	1010	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	197	1009	0	1010	1	169	169	169.0	
C23519	null	null	null	null	388	412	400.0	10	10	10.0	0	0	0.0	0	15	37	27.26	194	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C24	null	null	null	null	53	83	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	48	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	25	501	0	501	0	0	0	0	290	501	0	501	0	0	0	0	308	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	3	151	0	151	0	0	0	0	2	1	0	0	0	0	0	0	
C241	null	null	null	null	391	440	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	171	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	160	1251	0	1251	0	0	0	0	162	1251	0	1251	0	0	0	0	4731	1251	0	1251	0	0	0	0	4004	1251	0	1251	0	0	0	0	171	1251	0	1251	0	0	0	0	161	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C242	null	null	null	null	398	451	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	169	1251	0	1251	0	0	0	0	171	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	4240	1251	0	1251	0	0	0	0	4820	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	
C243	null	null	null	null	403	444	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	184	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	200	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	4275	1251	0	1251	0	0	0	0	4380	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	183	1251	0	1251	0	0	0	0	
C244	null	null	null	null	406	441	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	80	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	1502	1	0	0	0	0	0	0	1741	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	
C245	null	null	null	null	391	441	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	231	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	168	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	4342	1251	0	1251	0	0	0	0	4553	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	170	1251	0	1251	0	0	0	0	
C246	null	null	null	null	401	439	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	295	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	3578	1	0	0	0	0	0	0	3688	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	
C247	null	null	null	null	397	439	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	169	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	163	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	4112	1251	0	1251	0	0	0	0	4439	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C2470	null	null	null	null	11	56	22.4	13	13	13.0	0	0	0.0	0	0	24	1.1692307692307693	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C248	null	null	null	null	388	431	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	176	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	4113	1251	0	1251	0	0	0	0	4067	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	166	1251	0	1251	0	0	0	0	
C2482	null	null	null	null	17	28	22.6	13	13	13.0	0	0	0.0	0	0	10	1.2	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C249	null	null	null	null	385	432	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1251	0	1251	0	0	0	0	170	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	167	1251	0	1251	0	0	0	0	4359	1251	0	1251	0	0	0	0	4281	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	
C25	null	null	null	null	57	79	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	300	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C250	null	null	null	null	406	434	416.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	168	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	4026	1251	0	1251	0	0	0	0	3988	1251	0	1251	0	0	0	0	165	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	164	1251	0	1251	0	0	0	0	
C251	null	null	null	null	404	452	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	233	1301	0	1301	0	0	0	0	239	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	5221	1301	0	1301	0	0	0	0	4424	1301	0	1301	0	0	0	0	225	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	
C252	null	null	null	null	410	467	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	217	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	4668	1301	0	1301	0	0	0	0	5263	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	
C253	null	null	null	null	416	455	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	213	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	5201	1301	0	1301	0	0	0	0	4753	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	
C254	null	null	null	null	425	442	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	241	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	174	1301	0	1301	0	0	0	0	4788	1301	0	1301	0	0	0	0	4619	1301	0	1301	0	0	0	0	175	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	
C255	null	null	null	null	411	449	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	255	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	178	1301	0	1301	0	0	0	0	4482	1301	0	1301	0	0	0	0	4883	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C256	null	null	null	null	406	453	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	187	1301	0	1301	0	0	0	0	288	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	182	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	5056	1301	0	1301	0	0	0	0	4694	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	189	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	
C257	null	null	null	null	410	458	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1301	0	1301	0	0	0	0	308	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	4785	1301	0	1301	0	0	0	0	4499	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	176	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	
C258	null	null	null	null	388	451	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	226	1301	0	1301	0	0	0	0	348	1301	0	1301	0	0	0	0	192	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	216	1301	0	1301	0	0	0	0	4783	1301	0	1301	0	0	0	0	5241	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	
C259	null	null	null	null	416	466	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	3209	1	0	0	0	0	0	0	3207	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C26	null	null	null	null	54	84	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	297	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C260	null	null	null	null	421	461	433.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	194	1301	0	1301	0	0	0	0	202	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	183	1301	0	1301	0	0	0	0	177	1301	0	1301	0	0	0	0	4958	1301	0	1301	0	0	0	0	5135	1301	0	1301	0	0	0	0	181	1301	0	1301	0	0	0	0	180	1301	0	1301	0	0	0	0	179	1301	0	1301	0	0	0	0	
C261	null	null	null	null	423	469	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	193	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	5881	1351	0	1351	0	0	0	0	4708	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C262	null	null	null	null	10	39	24.0	8	8	8.0	0	1	0.2	1	0	18	1.825	257	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	5045	1351	0	1351	0	0	0	0	1	1	0	0	0	0	0	0	190	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	
C263	null	null	null	null	429	482	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	192	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	189	1351	0	1351	0	0	0	0	5417	1351	0	1351	0	0	0	0	5000	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	
C264	null	null	null	null	436	465	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	175	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	3176	1	0	0	0	0	0	0	3824	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	
C265	null	null	null	null	419	468	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	86	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	1949	1	0	0	0	0	0	0	2360	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	
C266	null	null	null	null	426	486	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	355	1	0	0	0	0	0	0	552	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	5592	1	0	0	0	0	0	0	4877	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	
C267	null	null	null	null	434	472	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	199	1351	0	1351	0	0	0	0	198	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	198	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	5073	1351	0	1351	0	0	0	0	5329	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	199	1351	0	1351	0	0	0	0	
C268	null	null	null	null	416	473	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	197	1351	0	1351	0	0	0	0	303	1351	0	1351	0	0	0	0	277	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	5671	1351	0	1351	0	0	0	0	5646	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	260	1351	0	1351	0	0	0	0	
C269	null	null	null	null	430	468	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	289	1351	0	1351	0	0	0	0	229	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	190	1351	0	1351	0	0	0	0	5049	1351	0	1351	0	0	0	0	5267	1351	0	1351	0	0	0	0	192	1351	0	1351	0	0	0	0	197	1351	0	1351	0	0	0	0	191	1351	0	1351	0	0	0	0	
C27	null	null	null	null	48	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	2	151	0	151	0	0	0	0	53	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	325	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	2	151	0	151	0	0	0	0	3	151	0	151	0	0	0	0	
C270	null	null	null	null	427	481	450.0	0	0	0.0	0	0	0.0	0	0	0	0.0	194	1351	0	1351	0	0	0	0	196	1351	0	1351	0	0	0	0	195	1351	0	1351	0	0	0	0	256	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	5453	1351	0	1351	0	0	0	0	5147	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	194	1351	0	1351	0	0	0	0	193	1351	0	1351	0	0	0	0	
C271	null	null	null	null	442	488	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	6415	1401	0	1401	0	0	0	0	5129	1401	0	1401	0	0	0	0	214	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	
C272	null	null	null	null	448	493	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	108	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	2401	1	0	0	0	0	0	0	3013	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	
C273	null	null	null	null	447	492	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	250	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	202	1401	0	1401	0	0	0	0	238	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	6058	1401	0	1401	0	0	0	0	5909	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	204	1401	0	1401	0	0	0	0	203	1401	0	1401	0	0	0	0	
C274	null	null	null	null	450	492	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	667	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	4934	1	0	0	0	0	0	0	5803	1	0	0	0	0	0	0	355	1	0	0	0	0	0	0	356	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	
C275	null	null	null	null	440	503	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	208	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	230	1401	0	1401	0	0	0	0	5555	1401	0	1401	0	0	0	0	6328	1401	0	1401	0	0	0	0	208	1401	0	1401	0	0	0	0	205	1401	0	1401	0	0	0	0	206	1401	0	1401	0	0	0	0	
C2752	null	null	null	null	13	44	24.8	12	13	12.4	0	0	0.0	0	0	16	1.3064516129032258	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C276	null	null	null	null	449	491	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	241	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	6469	1401	0	1401	0	0	0	0	5453	1401	0	1401	0	0	0	0	216	1401	0	1401	0	0	0	0	213	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	
C277	null	null	null	null	453	476	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	226	1401	0	1401	0	0	0	0	223	1401	0	1401	0	0	0	0	211	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	213	1401	0	1401	0	0	0	0	6167	1401	0	1401	0	0	0	0	5468	1401	0	1401	0	0	0	0	210	1401	0	1401	0	0	0	0	212	1401	0	1401	0	0	0	0	209	1401	0	1401	0	0	0	0	
C278	null	null	null	null	433	491	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	215	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	3188	1	0	0	0	0	0	0	3269	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	
C279	null	null	null	null	448	485	466.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	421	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	4581	1	0	0	0	0	0	0	5050	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	
C28	null	null	null	null	58	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	26	501	0	501	0	0	0	0	286	501	0	501	0	0	0	0	306	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C280	null	null	null	null	13	28	23.4	5	8	7.0	0	1	0.2	1	0	10	1.8285714285714285	149	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	8	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	12	0	0	0	0	0	122	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	
C2803	null	null	null	null	11	42	19.2	6	13	10.2	0	1	0.2	1	0	8	1.0588235294117647	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C282	null	null	null	null	21	34	25.0	8	8	8.0	0	1	0.4	2	0	8	1.475	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C29	null	null	null	null	54	78	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	3	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C291	null	null	null	null	483	522	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	236	1501	0	1501	0	0	0	0	318	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	234	1501	0	1501	0	0	0	0	7728	1501	0	1501	0	0	0	0	5618	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	
C292	null	null	null	null	476	521	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	239	1501	0	1501	0	0	0	0	257	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	6938	1501	0	1501	0	0	0	0	7243	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C293	null	null	null	null	476	527	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	36	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	983	1	0	0	0	0	0	0	974	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C294	null	null	null	null	478	521	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	235	1501	0	1501	0	0	0	0	390	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	249	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	6565	1501	0	1501	0	0	0	0	7482	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	
C295	null	null	null	null	489	528	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	235	1501	0	1501	0	0	0	0	376	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	7085	1501	0	1501	0	0	0	0	7241	1501	0	1501	0	0	0	0	248	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	
C296	null	null	null	null	475	537	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1501	0	1501	0	0	0	0	400	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	7102	1501	0	1501	0	0	0	0	7116	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	239	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	
C297	null	null	null	null	448	525	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	242	1501	0	1501	0	0	0	0	541	1501	0	1501	0	0	0	0	277	1501	0	1501	0	0	0	0	243	1501	0	1501	0	0	0	0	263	1501	0	1501	0	0	0	0	7349	1501	0	1501	0	0	0	0	7670	1501	0	1501	0	0	0	0	243	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	
C298	null	null	null	null	476	528	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	236	1501	0	1501	0	0	0	0	543	1501	0	1501	0	0	0	0	237	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	235	1501	0	1501	0	0	0	0	6554	1501	0	1501	0	0	0	0	7111	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	236	1501	0	1501	0	0	0	0	295	1501	0	1501	0	0	0	0	
C2985656	null	null	null	null	389	411	400.0	15	15	15.0	0	0	0.0	0	10	29	18.866666666666667	90	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	
C299	null	null	null	null	479	527	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	241	1501	0	1501	0	0	0	0	299	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	243	1501	0	1501	0	0	0	0	7228	1501	0	1501	0	0	0	0	7059	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	263	1501	0	1501	0	0	0	0	244	1501	0	1501	0	0	0	0	
C3	null	null	null	null	15	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	30	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	4	201	0	201	0	0	0	0	0	51	0	51	0	0	0	0	10	1	0	0	0	0	0	0	
C30	null	null	null	null	54	81	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	299	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	28	501	0	501	0	0	0	0	2	151	0	151	0	0	0	0	2	151	0	151	0	0	0	0	
C300	null	null	null	null	455	542	500.0	0	0	0.0	0	0	0.0	0	0	0	0.0	240	1501	0	1501	0	0	0	0	313	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	238	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	7237	1501	0	1501	0	0	0	0	6494	1501	0	1501	0	0	0	0	241	1501	0	1501	0	0	0	0	240	1501	0	1501	0	0	0	0	242	1501	0	1501	0	0	0	0	
C301	null	null	null	null	17	57	29.6	8	8	8.0	0	1	0.4	2	0	10	1.5	277	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6192	1	0	0	0	0	0	0	5013	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C302	null	null	null	null	491	548	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	269	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	7389	1551	0	1551	0	0	0	0	7990	1551	0	1551	0	0	0	0	324	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	
C303	null	null	null	null	499	548	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	558	1	0	0	0	0	0	0	374	1	0	0	0	0	0	0	366	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	7518	1	0	0	0	0	0	0	8255	1	0	0	0	0	0	0	364	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	
C304	null	null	null	null	497	539	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	313	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	281	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	7650	1551	0	1551	0	0	0	0	8523	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	
C305	null	null	null	null	490	539	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	323	1551	0	1551	0	0	0	0	263	1551	0	1551	0	0	0	0	255	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	307	1551	0	1551	0	0	0	0	7959	1551	0	1551	0	0	0	0	7442	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	
C306	null	null	null	null	493	540	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	426	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	6740	1	0	0	0	0	0	0	5939	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	
C307	null	null	null	null	479	535	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	279	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	334	1551	0	1551	0	0	0	0	258	1551	0	1551	0	0	0	0	259	1551	0	1551	0	0	0	0	7981	1551	0	1551	0	0	0	0	8312	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	338	1551	0	1551	0	0	0	0	257	1551	0	1551	0	0	0	0	
C30747	null	null	null	null	72	90	80.0	10	10	10.0	0	0	0.0	0	2	12	5.72	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C308	null	null	null	null	495	540	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	507	1	0	0	0	0	0	0	449	1	0	0	0	0	0	0	430	1	0	0	0	0	0	0	431	1	0	0	0	0	0	0	435	1	0	0	0	0	0	0	7274	1	0	0	0	0	0	0	7575	1	0	0	0	0	0	0	428	1	0	0	0	0	0	0	433	1	0	0	0	0	0	0	430	1	0	0	0	0	0	0	
C309	null	null	null	null	477	560	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	270	1551	0	1551	0	0	0	0	517	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	261	1551	0	1551	0	0	0	0	263	1551	0	1551	0	0	0	0	6297	1551	0	1551	0	0	0	0	7429	1551	0	1551	0	0	0	0	260	1551	0	1551	0	0	0	0	262	1551	0	1551	0	0	0	0	265	1551	0	1551	0	0	0	0	
C31	null	null	null	null	53	79	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	6	201	0	201	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	283	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C310	null	null	null	null	506	533	516.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1551	0	1551	0	0	0	0	287	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	251	1551	0	1551	0	0	0	0	252	1551	0	1551	0	0	0	0	7519	1551	0	1551	0	0	0	0	7131	1551	0	1551	0	0	0	0	254	1551	0	1551	0	0	0	0	256	1551	0	1551	0	0	0	0	283	1551	0	1551	0	0	0	0	
C311	null	null	null	null	518	553	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	345	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	8819	1601	0	1601	0	0	0	0	7497	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	
C312	null	null	null	null	501	566	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	358	1601	0	1601	0	0	0	0	279	1601	0	1601	0	0	0	0	272	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	7469	1601	0	1601	0	0	0	0	8951	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	
C313	null	null	null	null	511	560	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	303	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	266	1601	0	1601	0	0	0	0	267	1601	0	1601	0	0	0	0	8212	1601	0	1601	0	0	0	0	9079	1601	0	1601	0	0	0	0	268	1601	0	1601	0	0	0	0	267	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	
C314	null	null	null	null	502	556	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	170	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	3515	1	0	0	0	0	0	0	3854	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	
C315	null	null	null	null	505	555	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	391	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	7120	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	
C316	null	null	null	null	510	556	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	291	1601	0	1601	0	0	0	0	282	1601	0	1601	0	0	0	0	318	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	295	1601	0	1601	0	0	0	0	8472	1601	0	1601	0	0	0	0	8284	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	
C3162	null	null	null	null	12	36	24.4	10	13	11.6	0	0	0.0	0	0	10	1.4482758620689655	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C317	null	null	null	null	15	46	26.6	8	9	8.8	0	1	0.2	1	0	16	1.8636363636363635	286	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	8	478	0	506	28	4	21	9.142857142857142	8	478	0	506	28	4	21	9.142857142857142	273	1601	0	1601	0	0	0	0	9	486	0	514	28	4	21	9.142857142857142	9203	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	271	1601	0	1601	0	0	0	0	273	1601	0	1601	0	0	0	0	
C3178	null	null	null	null	17	42	28.0	13	13	13.0	0	0	0.0	0	0	32	1.5384615384615385	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C318	null	null	null	null	514	557	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	307	1601	0	1601	0	0	0	0	294	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	317	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	8755	1601	0	1601	0	0	0	0	8569	1601	0	1601	0	0	0	0	281	1601	0	1601	0	0	0	0	287	1601	0	1601	0	0	0	0	278	1601	0	1601	0	0	0	0	
C319	null	null	null	null	511	555	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	496	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	277	1601	0	1601	0	0	0	0	8863	1601	0	1601	0	0	0	0	7919	1601	0	1601	0	0	0	0	274	1601	0	1601	0	0	0	0	276	1601	0	1601	0	0	0	0	320	1601	0	1601	0	0	0	0	
C32	null	null	null	null	56	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	7	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C320	null	null	null	null	511	560	533.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1601	0	1601	0	0	0	0	275	1601	0	1601	0	0	0	0	267	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	7663	1601	0	1601	0	0	0	0	9122	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	270	1601	0	1601	0	0	0	0	269	1601	0	1601	0	0	0	0	
C321	null	null	null	null	533	571	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	432	1	0	0	0	0	0	0	443	1	0	0	0	0	0	0	436	1	0	0	0	0	0	0	433	1	0	0	0	0	0	0	434	1	0	0	0	0	0	0	9948	1	0	0	0	0	0	0	8552	1	0	0	0	0	0	0	436	1	0	0	0	0	0	0	433	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	
C322	null	null	null	null	520	586	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	292	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	649	1651	0	1651	0	0	0	0	9173	1651	0	1651	0	0	0	0	9599	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	
C323	null	null	null	null	534	577	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	8684	1	0	0	0	0	0	0	9258	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	
C324	null	null	null	null	512	581	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1651	0	1651	0	0	0	0	328	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	367	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	9121	1651	0	1651	0	0	0	0	9545	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	290	1651	0	1651	0	0	0	0	288	1651	0	1651	0	0	0	0	
C325	null	null	null	null	523	586	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	296	1651	0	1651	0	0	0	0	297	1651	0	1651	0	0	0	0	299	1651	0	1651	0	0	0	0	298	1651	0	1651	0	0	0	0	296	1651	0	1651	0	0	0	0	10151	1651	0	1651	0	0	0	0	8575	1651	0	1651	0	0	0	0	354	1651	0	1651	0	0	0	0	294	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	
C326	null	null	null	null	542	557	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	9771	1651	0	1651	0	0	0	0	8696	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	370	1651	0	1651	0	0	0	0	
C327	null	null	null	null	528	563	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	291	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	491	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	9378	1651	0	1651	0	0	0	0	8183	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	
C328	null	null	null	null	533	584	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	293	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	295	1651	0	1651	0	0	0	0	292	1651	0	1651	0	0	0	0	289	1651	0	1651	0	0	0	0	9682	1651	0	1651	0	0	0	0	9664	1651	0	1651	0	0	0	0	293	1651	0	1651	0	0	0	0	363	1651	0	1651	0	0	0	0	291	1651	0	1651	0	0	0	0	
C329	null	null	null	null	532	579	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	285	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	644	1	0	0	0	0	0	0	7237	1	0	0	0	0	0	0	6921	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	
C33	null	null	null	null	61	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	28	501	0	501	0	0	0	0	18	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	292	501	0	501	0	0	0	0	22	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	18	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	
C330	null	null	null	null	524	577	550.0	0	0	0.0	0	0	0.0	0	0	0	0.0	414	1	0	0	0	0	0	0	445	1	0	0	0	0	0	0	421	1	0	0	0	0	0	0	465	1	0	0	0	0	0	0	418	1	0	0	0	0	0	0	9596	1	0	0	0	0	0	0	8883	1	0	0	0	0	0	0	421	1	0	0	0	0	0	0	431	1	0	0	0	0	0	0	421	1	0	0	0	0	0	0	
C331	null	null	null	null	548	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	445	1	0	0	0	0	0	0	516	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	441	1	0	0	0	0	0	0	447	1	0	0	0	0	0	0	9899	1	0	0	0	0	0	0	8836	1	0	0	0	0	0	0	450	1	0	0	0	0	0	0	449	1	0	0	0	0	0	0	443	1	0	0	0	0	0	0	
C332	null	null	null	null	538	601	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	500	1	0	0	0	0	0	0	513	1	0	0	0	0	0	0	500	1	0	0	0	0	0	0	495	1	0	0	0	0	0	0	494	1	0	0	0	0	0	0	9790	1	0	0	0	0	0	0	10798	1	0	0	0	0	0	0	500	1	0	0	0	0	0	0	494	1	0	0	0	0	0	0	494	1	0	0	0	0	0	0	
C333	null	null	null	null	555	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	387	1	0	0	0	0	0	0	407	1	0	0	0	0	0	0	396	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	8769	1	0	0	0	0	0	0	9682	1	0	0	0	0	0	0	384	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	380	1	0	0	0	0	0	0	
C334	null	null	null	null	534	595	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	310	1701	0	1701	0	0	0	0	316	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	305	1701	0	1701	0	0	0	0	304	1701	0	1701	0	0	0	0	9145	1701	0	1701	0	0	0	0	10754	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	307	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	
C335	null	null	null	null	546	591	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	4587	1	0	0	0	0	0	0	3678	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	
C3353	null	null	null	null	15	28	24.6	13	13	13.0	0	0	0.0	0	0	16	1.3076923076923077	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C336	null	null	null	null	541	587	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	313	1701	0	1701	0	0	0	0	320	1701	0	1701	0	0	0	0	310	1701	0	1701	0	0	0	0	308	1701	0	1701	0	0	0	0	309	1701	0	1701	0	0	0	0	10165	1701	0	1701	0	0	0	0	10837	1701	0	1701	0	0	0	0	329	1701	0	1701	0	0	0	0	311	1701	0	1701	0	0	0	0	306	1701	0	1701	0	0	0	0	
C337	null	null	null	null	539	590	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	375	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	8143	1	0	0	0	0	0	0	8385	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	378	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	
C338	null	null	null	null	545	596	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	465	1	0	0	0	0	0	0	467	1	0	0	0	0	0	0	458	1	0	0	0	0	0	0	491	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	9600	1	0	0	0	0	0	0	9852	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	464	1	0	0	0	0	0	0	455	1	0	0	0	0	0	0	
C339	null	null	null	null	71	85	80.0	5	5	5.0	0	0	0.0	0	5	16	10.04	512	1	0	0	0	0	0	0	7	201	0	202	1	124	124	124.0	499	1	0	0	0	0	0	0	503	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	8	204	0	205	1	124	124	124.0	8	204	0	205	1	124	124	124.0	507	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	8	209	0	210	1	124	124	124.0	
C34	null	null	null	null	61	76	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	3	201	0	201	0	0	0	0	
C340	null	null	null	null	515	614	566.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	551	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C341	null	null	null	null	564	603	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	414	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	10939	1751	0	1751	0	0	0	0	10284	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	353	1751	0	1751	0	0	0	0	
C342	null	null	null	null	554	616	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	335	1751	0	1751	0	0	0	0	334	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	333	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	10268	1751	0	1751	0	0	0	0	11676	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	330	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	
C343	null	null	null	null	563	605	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	389	1751	0	1751	0	0	0	0	407	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	323	1751	0	1751	0	0	0	0	11785	1751	0	1751	0	0	0	0	10977	1751	0	1751	0	0	0	0	321	1751	0	1751	0	0	0	0	324	1751	0	1751	0	0	0	0	322	1751	0	1751	0	0	0	0	
C344	null	null	null	null	541	624	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	758	1	0	0	0	0	0	0	640	1	0	0	0	0	0	0	558	1	0	0	0	0	0	0	557	1	0	0	0	0	0	0	576	1	0	0	0	0	0	0	10463	1	0	0	0	0	0	0	12070	1	0	0	0	0	0	0	559	1	0	0	0	0	0	0	590	1	0	0	0	0	0	0	558	1	0	0	0	0	0	0	
C345	null	null	null	null	560	602	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	386	1751	0	1751	0	0	0	0	332	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	329	1751	0	1751	0	0	0	0	11004	1751	0	1751	0	0	0	0	10494	1751	0	1751	0	0	0	0	328	1751	0	1751	0	0	0	0	331	1751	0	1751	0	0	0	0	347	1751	0	1751	0	0	0	0	
C346	null	null	null	null	69	90	80.0	5	5	5.0	0	0	0.0	0	3	17	10.8	385	1751	0	1751	0	0	0	0	6	201	0	201	0	0	0	0	333	1751	0	1751	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	10954	1751	0	1751	0	0	0	0	11662	1751	0	1751	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C3467	null	null	null	null	12	37	25.0	11	13	12.4	0	0	0.0	0	0	8	1.3225806451612903	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C347	null	null	null	null	559	617	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	383	1751	0	1751	0	0	0	0	332	1751	0	1751	0	0	0	0	371	1751	0	1751	0	0	0	0	407	1751	0	1751	0	0	0	0	326	1751	0	1751	0	0	0	0	9671	1751	0	1751	0	0	0	0	10125	1751	0	1751	0	0	0	0	347	1751	0	1751	0	0	0	0	327	1751	0	1751	0	0	0	0	325	1751	0	1751	0	0	0	0	
C348	null	null	null	null	562	629	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	700	1	0	0	0	0	0	0	558	1	0	0	0	0	0	0	543	1	0	0	0	0	0	0	537	1	0	0	0	0	0	0	538	1	0	0	0	0	0	0	8916	1	0	0	0	0	0	0	10519	1	0	0	0	0	0	0	541	1	0	0	0	0	0	0	549	1	0	0	0	0	0	0	542	1	0	0	0	0	0	0	
C349	null	null	null	null	571	600	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1	0	0	0	0	0	0	382	1	0	0	0	0	0	0	374	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	382	1	0	0	0	0	0	0	9311	1	0	0	0	0	0	0	10058	1	0	0	0	0	0	0	373	1	0	0	0	0	0	0	397	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	
C3494	null	null	null	null	9	26	20.6	10	12	11.2	0	1	0.2	1	0	8	1.0535714285714286	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C35	null	null	null	null	61	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	
C350	null	null	null	null	564	631	583.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	4724	1	0	0	0	0	0	0	3593	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	
C351	null	null	null	null	584	622	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	363	1	0	0	0	0	0	0	381	1	0	0	0	0	0	0	405	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	10248	1	0	0	0	0	0	0	9572	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	
C352	null	null	null	null	562	623	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	342	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	11498	1801	0	1801	0	0	0	0	12442	1801	0	1801	0	0	0	0	395	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	
C353	null	null	null	null	570	631	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	344	1801	0	1801	0	0	0	0	419	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	436	1801	0	1801	0	0	0	0	10719	1801	0	1801	0	0	0	0	11840	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	343	1801	0	1801	0	0	0	0	341	1801	0	1801	0	0	0	0	
C354	null	null	null	null	584	643	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	3317	1	0	0	0	0	0	0	3860	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	
C355	null	null	null	null	12	26	18.0	9	9	9.0	0	0	0.0	0	0	9	1.3333333333333333	348	1801	0	1801	0	0	0	0	1	1	0	0	0	0	0	0	349	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	346	1801	0	1801	0	0	0	0	1	1	0	0	0	0	0	0	11324	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	370	1801	0	1801	0	0	0	0	403	1801	0	1801	0	0	0	0	
C356	null	null	null	null	558	617	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	350	1801	0	1801	0	0	0	0	360	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	12338	1801	0	1801	0	0	0	0	12755	1801	0	1801	0	0	0	0	354	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C357	null	null	null	null	576	629	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	347	1801	0	1801	0	0	0	0	360	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	358	1801	0	1801	0	0	0	0	11131	1801	0	1801	0	0	0	0	11872	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C358	null	null	null	null	573	615	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	352	1801	0	1801	0	0	0	0	353	1801	0	1801	0	0	0	0	352	1801	0	1801	0	0	0	0	350	1801	0	1801	0	0	0	0	347	1801	0	1801	0	0	0	0	12522	1801	0	1801	0	0	0	0	11057	1801	0	1801	0	0	0	0	351	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	349	1801	0	1801	0	0	0	0	
C359	null	null	null	null	579	629	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	380	1801	0	1801	0	0	0	0	353	1801	0	1801	0	0	0	0	345	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	12056	1801	0	1801	0	0	0	0	11449	1801	0	1801	0	0	0	0	348	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	344	1801	0	1801	0	0	0	0	
C3593	null	null	null	null	9	33	22.0	13	13	13.0	0	0	0.0	0	0	8	1.1846153846153846	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C36	null	null	null	null	53	72	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	5	299	0	305	4	11	88	49.5	33	501	0	501	0	0	0	0	4	317	0	323	4	11	96	53.5	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	9	457	0	467	10	7	61	34.6	26	501	0	501	0	0	0	0	5	303	0	309	4	11	90	50.5	3	201	0	201	0	0	0	0	
C360	null	null	null	null	583	626	600.0	0	0	0.0	0	0	0.0	0	0	0	0.0	547	1	0	0	0	0	0	0	565	1	0	0	0	0	0	0	560	1	0	0	0	0	0	0	555	1	0	0	0	0	0	0	561	1	0	0	0	0	0	0	13211	1	0	0	0	0	0	0	11245	1	0	0	0	0	0	0	562	1	0	0	0	0	0	0	561	1	0	0	0	0	0	0	568	1	0	0	0	0	0	0	
C361	null	null	null	null	600	638	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1851	0	1851	0	0	0	0	403	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	12805	1851	0	1851	0	0	0	0	12093	1851	0	1851	0	0	0	0	444	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	
C362	null	null	null	null	598	642	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	960	1	0	0	0	0	0	0	1119	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C363	null	null	null	null	595	649	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	534	1	0	0	0	0	0	0	594	1	0	0	0	0	0	0	516	1	0	0	0	0	0	0	517	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	10767	1	0	0	0	0	0	0	12134	1	0	0	0	0	0	0	517	1	0	0	0	0	0	0	514	1	0	0	0	0	0	0	519	1	0	0	0	0	0	0	
C364	null	null	null	null	601	662	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	395	1851	0	1851	0	0	0	0	440	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	363	1851	0	1851	0	0	0	0	12064	1851	0	1851	0	0	0	0	13508	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	444	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	
C36411	null	null	null	null	379	416	400.0	10	10	10.0	0	0	0.0	0	17	40	27.46	248	1006	0	1007	1	354	354	354.0	261	1006	0	1007	1	354	354	354.0	196	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	191	1011	0	1012	1	354	354	354.0	224	1006	0	1007	1	354	354	354.0	227	1011	0	1012	1	354	354	354.0	191	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	194	1011	0	1012	1	354	354	354.0	
C365	null	null	null	null	581	648	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	472	1851	0	1851	0	0	0	0	456	1851	0	1851	0	0	0	0	367	1851	0	1851	0	0	0	0	404	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	12996	1851	0	1851	0	0	0	0	11374	1851	0	1851	0	0	0	0	364	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	
C36505	null	null	null	null	361	428	400.0	10	10	10.0	0	0	0.0	0	17	37	27.16	132	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	
C366	null	null	null	null	572	640	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	595	1	0	0	0	0	0	0	616	1	0	0	0	0	0	0	594	1	0	0	0	0	0	0	596	1	0	0	0	0	0	0	621	1	0	0	0	0	0	0	12670	1	0	0	0	0	0	0	13722	1	0	0	0	0	0	0	596	1	0	0	0	0	0	0	590	1	0	0	0	0	0	0	591	1	0	0	0	0	0	0	
C367	null	null	null	null	593	651	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	7048	1	0	0	0	0	0	0	7462	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	
C368	null	null	null	null	599	633	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1851	0	1851	0	0	0	0	495	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	379	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	12504	1851	0	1851	0	0	0	0	12469	1851	0	1851	0	0	0	0	375	1851	0	1851	0	0	0	0	371	1851	0	1851	0	0	0	0	373	1851	0	1851	0	0	0	0	
C369	null	null	null	null	579	653	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	375	1851	0	1851	0	0	0	0	395	1851	0	1851	0	0	0	0	388	1851	0	1851	0	0	0	0	380	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	12423	1851	0	1851	0	0	0	0	12409	1851	0	1851	0	0	0	0	366	1851	0	1851	0	0	0	0	365	1851	0	1851	0	0	0	0	368	1851	0	1851	0	0	0	0	
C37	null	null	null	null	58	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	5	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	5	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	6	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	5	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	
C370	null	null	null	null	601	643	616.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	388	1851	0	1851	0	0	0	0	390	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	370	1851	0	1851	0	0	0	0	14407	1851	0	1851	0	0	0	0	12206	1851	0	1851	0	0	0	0	372	1851	0	1851	0	0	0	0	369	1851	0	1851	0	0	0	0	373	1851	0	1851	0	0	0	0	
C371	null	null	null	null	613	654	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	743	1	0	0	0	0	0	0	672	1	0	0	0	0	0	0	659	1	0	0	0	0	0	0	652	1	0	0	0	0	0	0	655	1	0	0	0	0	0	0	14193	1	0	0	0	0	0	0	13339	1	0	0	0	0	0	0	657	1	0	0	0	0	0	0	653	1	0	0	0	0	0	0	696	1	0	0	0	0	0	0	
C372	null	null	null	null	616	660	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	244	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	8197	1	0	0	0	0	0	0	8034	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	
C373	null	null	null	null	607	656	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	399	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	391	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	12023	1901	0	1901	0	0	0	0	13387	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	
C374	null	null	null	null	622	663	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	391	1901	0	1901	0	0	0	0	395	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	13691	1901	0	1901	0	0	0	0	13933	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	
C375	null	null	null	null	619	656	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	469	1901	0	1901	0	0	0	0	510	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	393	1901	0	1901	0	0	0	0	450	1901	0	1901	0	0	0	0	13282	1901	0	1901	0	0	0	0	13845	1901	0	1901	0	0	0	0	451	1901	0	1901	0	0	0	0	484	1901	0	1901	0	0	0	0	391	1901	0	1901	0	0	0	0	
C37578	null	null	null	null	69	88	80.0	10	10	10.0	0	0	0.0	0	2	12	5.6	7	201	0	202	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	203	0	204	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	208	0	209	1	40	40	40.0	8	201	0	202	1	40	40	40.0	8	205	0	206	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	
C376	null	null	null	null	588	668	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	665	1901	0	1901	0	0	0	0	408	1901	0	1901	0	0	0	0	481	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	13295	1901	0	1901	0	0	0	0	13405	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	390	1901	0	1901	0	0	0	0	
C37663	null	null	null	null	359	422	400.0	10	10	10.0	0	0	0.0	0	16	35	27.58	394	1	0	0	0	0	0	0	538	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	314	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	
C377	null	null	null	null	618	662	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	458	1	0	0	0	0	0	0	465	1	0	0	0	0	0	0	458	1	0	0	0	0	0	0	488	1	0	0	0	0	0	0	459	1	0	0	0	0	0	0	12069	1	0	0	0	0	0	0	12236	1	0	0	0	0	0	0	456	1	0	0	0	0	0	0	458	1	0	0	0	0	0	0	462	1	0	0	0	0	0	0	
C378	null	null	null	null	617	667	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	387	1901	0	1901	0	0	0	0	392	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	13397	1901	0	1901	0	0	0	0	11990	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	389	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	
C379	null	null	null	null	584	688	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	383	1901	0	1901	0	0	0	0	388	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	479	1901	0	1901	0	0	0	0	14044	1901	0	1901	0	0	0	0	9979	1901	0	1901	0	0	0	0	381	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	
C38	null	null	null	null	60	73	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	33	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C380	null	null	null	null	618	652	633.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	394	1901	0	1901	0	0	0	0	384	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	383	1901	0	1901	0	0	0	0	386	1901	0	1901	0	0	0	0	14086	1901	0	1901	0	0	0	0	12988	1901	0	1901	0	0	0	0	382	1901	0	1901	0	0	0	0	385	1901	0	1901	0	0	0	0	387	1901	0	1901	0	0	0	0	
C381	null	null	null	null	20	34	27.0	8	9	8.8	0	1	0.2	1	0	16	1.8181818181818181	15	850	18	924	42	2	86	19.761904761904763	17	884	18	958	42	2	92	20.404761904761905	14	854	0	928	42	2	86	19.857142857142858	412	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	79	4331	106	4711	161	3	425	26.77639751552795	15554	1951	0	1951	0	0	0	0	13	855	0	929	42	2	86	19.88095238095238	513	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	
C382	null	null	null	null	640	665	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	516	1951	0	1951	0	0	0	0	477	1951	0	1951	0	0	0	0	497	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	15651	1951	0	1951	0	0	0	0	14943	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	
C383	null	null	null	null	614	676	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	418	1951	0	1951	0	0	0	0	406	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	403	1951	0	1951	0	0	0	0	10754	1951	0	1951	0	0	0	0	14282	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	407	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	
C38336	null	null	null	null	394	412	400.0	10	10	10.0	0	0	0.0	0	17	39	28.16	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C384	null	null	null	null	632	682	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	567	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	457	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	14965	1951	0	1951	0	0	0	0	14107	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	
C385	null	null	null	null	629	674	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	430	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	413	1951	0	1951	0	0	0	0	412	1951	0	1951	0	0	0	0	536	1951	0	1951	0	0	0	0	15403	1951	0	1951	0	0	0	0	14083	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	410	1951	0	1951	0	0	0	0	444	1951	0	1951	0	0	0	0	
C386	null	null	null	null	632	680	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	666	1	0	0	0	0	0	0	591	1	0	0	0	0	0	0	599	1	0	0	0	0	0	0	542	1	0	0	0	0	0	0	546	1	0	0	0	0	0	0	13636	1	0	0	0	0	0	0	13552	1	0	0	0	0	0	0	546	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	
C387	null	null	null	null	632	683	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	490	1951	0	1951	0	0	0	0	426	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	416	1951	0	1951	0	0	0	0	413	1951	0	1951	0	0	0	0	13496	1951	0	1951	0	0	0	0	14816	1951	0	1951	0	0	0	0	464	1951	0	1951	0	0	0	0	477	1951	0	1951	0	0	0	0	414	1951	0	1951	0	0	0	0	
C388	null	null	null	null	20	29	25.0	8	9	8.4	0	1	0.2	1	0	16	1.7380952380952381	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	404	1951	0	1951	0	0	0	0	404	1951	0	1951	0	0	0	0	1	1	0	0	0	0	0	0	13865	1951	0	1951	0	0	0	0	1	1	0	0	0	0	0	0	403	1951	0	1951	0	0	0	0	402	1951	0	1951	0	0	0	0	
C389	null	null	null	null	19	33	24.4	9	9	9.0	0	0	0.0	0	0	10	1.8	2	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	503	1	0	0	0	0	0	0	505	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	11736	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	508	1	0	0	0	0	0	0	550	1	0	0	0	0	0	0	
C39	null	null	null	null	57	74	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	
C390	null	null	null	null	620	674	650.0	0	0	0.0	0	0	0.0	0	0	0	0.0	819	1951	0	1951	0	0	0	0	409	1951	0	1951	0	0	0	0	405	1951	0	1951	0	0	0	0	459	1951	0	1951	0	0	0	0	417	1951	0	1951	0	0	0	0	14263	1951	0	1951	0	0	0	0	14618	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	408	1951	0	1951	0	0	0	0	
C391	null	null	null	null	644	685	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	431	2001	0	2001	0	0	0	0	431	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	441	2001	0	2001	0	0	0	0	815	2001	0	2001	0	0	0	0	17193	2001	0	2001	0	0	0	0	15563	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	432	2001	0	2001	0	0	0	0	
C392	null	null	null	null	74	91	80.0	5	5	5.0	0	0	0.0	0	4	17	10.2	556	2001	0	2001	0	0	0	0	7	1	0	0	0	0	0	0	431	2001	0	2001	0	0	0	0	6	1	0	0	0	0	0	0	432	2001	0	2001	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	451	2001	0	2001	0	0	0	0	6	1	0	0	0	0	0	0	431	2001	0	2001	0	0	0	0	
C3929333	null	null	null	null	373	429	400.0	15	15	15.0	0	0	0.0	0	7	32	18.613333333333333	412	1	0	0	0	0	0	0	814	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	
C393	null	null	null	null	633	696	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	427	2001	0	2001	0	0	0	0	491	2001	0	2001	0	0	0	0	429	2001	0	2001	0	0	0	0	430	2001	0	2001	0	0	0	0	428	2001	0	2001	0	0	0	0	13502	2001	0	2001	0	0	0	0	15629	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	461	2001	0	2001	0	0	0	0	
C394	null	null	null	null	644	692	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	435	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	527	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	434	2001	0	2001	0	0	0	0	17004	2001	0	2001	0	0	0	0	15335	2001	0	2001	0	0	0	0	434	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	
C395	null	null	null	null	648	687	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	667	1	0	0	0	0	0	0	689	1	0	0	0	0	0	0	689	1	0	0	0	0	0	0	678	1	0	0	0	0	0	0	1031	1	0	0	0	0	0	0	16712	1	0	0	0	0	0	0	14531	1	0	0	0	0	0	0	684	1	0	0	0	0	0	0	746	1	0	0	0	0	0	0	691	1	0	0	0	0	0	0	
C396	null	null	null	null	643	690	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	683	1	0	0	0	0	0	0	630	1	0	0	0	0	0	0	627	1	0	0	0	0	0	0	665	1	0	0	0	0	0	0	622	1	0	0	0	0	0	0	14624	1	0	0	0	0	0	0	14890	1	0	0	0	0	0	0	626	1	0	0	0	0	0	0	624	1	0	0	0	0	0	0	625	1	0	0	0	0	0	0	
C397	null	null	null	null	643	714	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	434	2001	0	2001	0	0	0	0	527	2001	0	2001	0	0	0	0	436	2001	0	2001	0	0	0	0	439	2001	0	2001	0	0	0	0	437	2001	0	2001	0	0	0	0	13352	2001	0	2001	0	0	0	0	15539	2001	0	2001	0	0	0	0	529	2001	0	2001	0	0	0	0	435	2001	0	2001	0	0	0	0	438	2001	0	2001	0	0	0	0	
C398	null	null	null	null	645	691	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	156	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	5198	1	0	0	0	0	0	0	5504	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	
C399	null	null	null	null	643	708	666.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	428	2001	0	2001	0	0	0	0	479	2001	0	2001	0	0	0	0	468	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	423	2001	0	2001	0	0	0	0	17399	2001	0	2001	0	0	0	0	15183	2001	0	2001	0	0	0	0	426	2001	0	2001	0	0	0	0	427	2001	0	2001	0	0	0	0	535	2001	0	2001	0	0	0	0	
C4	null	null	null	null	9	23	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	30	201	0	201	0	0	0	0	2	51	0	51	0	0	0	0	4	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	25	501	0	501	0	0	0	0	
C40	null	null	null	null	63	71	66.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	39	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C400	null	null	null	null	15	39	29.4	9	9	9.0	0	0	0.0	0	0	16	2.2	593	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	600	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	606	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	16212	1	0	0	0	0	0	0	602	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	604	1	0	0	0	0	0	0	
C401	null	null	null	null	652	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	476	2051	0	2051	0	0	0	0	598	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	17049	2051	0	2051	0	0	0	0	16371	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	470	2051	0	2051	0	0	0	0	
C402	null	null	null	null	663	714	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	524	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	445	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	447	2051	0	2051	0	0	0	0	16566	2051	0	2051	0	0	0	0	17104	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	447	2051	0	2051	0	0	0	0	
C403	null	null	null	null	22	52	32.8	9	9	9.0	0	0	0.0	0	0	18	2.533333333333333	525	2051	0	2051	0	0	0	0	1	1	0	0	0	0	0	0	448	2051	0	2051	0	0	0	0	1	1	0	0	0	0	0	0	560	2051	0	2051	0	0	0	0	15692	2051	0	2051	0	0	0	0	18267	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	452	2051	0	2051	0	0	0	0	
C404	null	null	null	null	655	707	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	1732	1	0	0	0	0	0	0	1558	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	
C405	null	null	null	null	656	699	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	674	1	0	0	0	0	0	0	589	1	0	0	0	0	0	0	602	1	0	0	0	0	0	0	561	1	0	0	0	0	0	0	563	1	0	0	0	0	0	0	15550	1	0	0	0	0	0	0	17212	1	0	0	0	0	0	0	576	1	0	0	0	0	0	0	566	1	0	0	0	0	0	0	563	1	0	0	0	0	0	0	
C406	null	null	null	null	657	717	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	515	2051	0	2051	0	0	0	0	451	2051	0	2051	0	0	0	0	450	2051	0	2051	0	0	0	0	448	2051	0	2051	0	0	0	0	449	2051	0	2051	0	0	0	0	14588	2051	0	2051	0	0	0	0	15400	2051	0	2051	0	0	0	0	447	2051	0	2051	0	0	0	0	448	2051	0	2051	0	0	0	0	448	2051	0	2051	0	0	0	0	
C407	null	null	null	null	650	708	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1227	1	0	0	0	0	0	0	779	1	0	0	0	0	0	0	767	1	0	0	0	0	0	0	785	1	0	0	0	0	0	0	780	1	0	0	0	0	0	0	16980	1	0	0	0	0	0	0	16134	1	0	0	0	0	0	0	775	1	0	0	0	0	0	0	778	1	0	0	0	0	0	0	834	1	0	0	0	0	0	0	
C408	null	null	null	null	661	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	329	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	8249	1	0	0	0	0	0	0	8031	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	
C409	null	null	null	null	658	712	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	497	2051	0	2051	0	0	0	0	456	2051	0	2051	0	0	0	0	468	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	18198	2051	0	2051	0	0	0	0	16972	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	453	2051	0	2051	0	0	0	0	455	2051	0	2051	0	0	0	0	
C41	null	null	null	null	27	48	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	244	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C410	null	null	null	null	650	706	683.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	355	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	321	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	8971	1	0	0	0	0	0	0	11173	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	325	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	
C411	null	null	null	null	670	725	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	489	2101	0	2101	0	0	0	0	513	2101	0	2101	0	0	0	0	532	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	18108	2101	0	2101	0	0	0	0	17470	2101	0	2101	0	0	0	0	604	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	
C412	null	null	null	null	678	734	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	491	2101	0	2101	0	0	0	0	470	2101	0	2101	0	0	0	0	468	2101	0	2101	0	0	0	0	466	2101	0	2101	0	0	0	0	469	2101	0	2101	0	0	0	0	19087	2101	0	2101	0	0	0	0	18826	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	467	2101	0	2101	0	0	0	0	471	2101	0	2101	0	0	0	0	
C413	null	null	null	null	680	726	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	764	1	0	0	0	0	0	0	654	1	0	0	0	0	0	0	648	1	0	0	0	0	0	0	674	1	0	0	0	0	0	0	654	1	0	0	0	0	0	0	17070	1	0	0	0	0	0	0	19233	1	0	0	0	0	0	0	653	1	0	0	0	0	0	0	649	1	0	0	0	0	0	0	649	1	0	0	0	0	0	0	
C414	null	null	null	null	664	724	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	560	2101	0	2101	0	0	0	0	485	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	483	2101	0	2101	0	0	0	0	484	2101	0	2101	0	0	0	0	19262	2101	0	2101	0	0	0	0	16676	2101	0	2101	0	0	0	0	481	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	593	2101	0	2101	0	0	0	0	
C415	null	null	null	null	11	23	17.4	7	8	7.6	0	0	0.0	0	0	8	1.5526315789473684	80	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3329	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C416	null	null	null	null	668	738	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	788	1	0	0	0	0	0	0	834	1	0	0	0	0	0	0	831	1	0	0	0	0	0	0	751	1	0	0	0	0	0	0	758	1	0	0	0	0	0	0	16532	1	0	0	0	0	0	0	18221	1	0	0	0	0	0	0	753	1	0	0	0	0	0	0	777	1	0	0	0	0	0	0	754	1	0	0	0	0	0	0	
C417	null	null	null	null	676	711	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	540	2101	0	2101	0	0	0	0	479	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	480	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	18446	2101	0	2101	0	0	0	0	18313	2101	0	2101	0	0	0	0	603	2101	0	2101	0	0	0	0	479	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	
C418	null	null	null	null	664	740	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	578	2101	0	2101	0	0	0	0	479	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	606	2101	0	2101	0	0	0	0	578	2101	0	2101	0	0	0	0	17736	2101	0	2101	0	0	0	0	17839	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	
C419	null	null	null	null	690	712	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	487	2101	0	2101	0	0	0	0	518	2101	0	2101	0	0	0	0	540	2101	0	2101	0	0	0	0	477	2101	0	2101	0	0	0	0	471	2101	0	2101	0	0	0	0	18922	2101	0	2101	0	0	0	0	18027	2101	0	2101	0	0	0	0	471	2101	0	2101	0	0	0	0	472	2101	0	2101	0	0	0	0	503	2101	0	2101	0	0	0	0	
C42	null	null	null	null	26	55	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	7	251	0	251	0	0	0	0	26	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	244	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C420	null	null	null	null	673	730	700.0	0	0	0.0	0	0	0.0	0	0	0	0.0	518	2101	0	2101	0	0	0	0	482	2101	0	2101	0	0	0	0	473	2101	0	2101	0	0	0	0	474	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	16434	2101	0	2101	0	0	0	0	18904	2101	0	2101	0	0	0	0	476	2101	0	2101	0	0	0	0	478	2101	0	2101	0	0	0	0	481	2101	0	2101	0	0	0	0	
C43	null	null	null	null	31	48	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	3	1	0	0	0	0	0	0	254	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C431	null	null	null	null	12	41	24.4	8	9	8.8	0	1	0.2	1	0	16	1.7727272727272727	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C44	null	null	null	null	27	53	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	25	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	251	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C45	null	null	null	null	27	56	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	8	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	7	1	0	0	0	0	0	0	252	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C46	null	null	null	null	29	54	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	6	251	0	251	0	0	0	0	53	1	0	0	0	0	0	0	6	251	0	251	0	0	0	0	274	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	48	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	
C463	null	null	null	null	77	86	80.0	5	5	5.0	0	0	0.0	0	2	17	9.8	7	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	7	205	0	206	1	41	41	41.0	7	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	null	null	null	null	67	88	80.0	5	5	5.0	0	0	0.0	0	5	17	10.08	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C46767	null	null	null	null	76	90	80.0	10	10	10.0	0	0	0.0	0	2	12	5.4	7	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	215	0	216	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	215	0	216	1	139	139	139.0	9	208	0	209	1	139	139	139.0	9	213	0	214	1	139	139	139.0	8	215	0	216	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	205	0	206	1	139	139	139.0	
C46786	null	null	null	null	389	411	400.0	10	10	10.0	0	0	0.0	0	18	41	27.6	118	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C47	null	null	null	null	30	56	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	27	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	252	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C474	null	null	null	null	64	92	80.0	5	5	5.0	0	0	0.0	0	5	15	10.28	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C48	null	null	null	null	29	51	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	7	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	8	1	0	0	0	0	0	0	250	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C49	null	null	null	null	26	62	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	26	501	0	501	0	0	0	0	6	251	0	251	0	0	0	0	243	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C4926236	null	null	null	null	66	92	79.8	15	15	15.0	0	0	0.0	0	0	7	3.8	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C496	null	null	null	null	12	28	21.8	8	9	8.4	0	1	0.2	1	0	9	1.4047619047619047	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C5	null	null	null	null	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	26	201	0	201	0	0	0	0	0	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	0	1	0	0	0	0	0	0	24	501	0	501	0	0	0	0	
C50	null	null	null	null	27	50	40.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	10	1	0	0	0	0	0	0	28	501	0	501	0	0	0	0	11	1	0	0	0	0	0	0	247	501	0	501	0	0	0	0	297	10981	0	12017	350	2	81	30.565714285714286	149	6313	0	6888	210	2	129	28.933333333333334	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C503	null	null	null	null	15	38	29.8	9	10	9.4	0	0	0.0	0	0	16	2.0638297872340425	65	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	
C51	null	null	null	null	79	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	83	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C52	null	null	null	null	87	113	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	29	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	66	301	0	301	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C53	null	null	null	null	93	114	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	8	301	0	301	0	0	0	0	0	1	0	0	0	0	0	0	245	501	0	501	0	0	0	0	94	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C54	null	null	null	null	83	112	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	29	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	73	1	0	0	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	1	0	0	0	0	0	0	
C5431962	null	null	null	null	371	433	400.0	15	15	15.0	0	0	0.0	0	8	28	18.613333333333333	314	1001	0	1002	1	755	755	755.0	222	1008	0	1009	1	755	755	755.0	197	1005	0	1006	1	755	755	755.0	198	1005	0	1006	1	755	755	755.0	200	1012	0	1013	1	755	755	755.0	219	1008	0	1009	1	755	755	755.0	219	1007	0	1008	1	755	755	755.0	199	1005	0	1006	1	755	755	755.0	200	1005	0	1006	1	755	755	755.0	198	1006	0	1007	1	755	755	755.0	
C55	null	null	null	null	87	107	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	316	501	0	501	0	0	0	0	93	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C5570293	null	null	null	null	378	425	400.0	15	15	15.0	0	0	0.0	0	12	27	18.773333333333333	211	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	
C56	null	null	null	null	85	115	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	10	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	108	301	0	301	0	0	0	0	43	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C560	null	null	null	null	11	53	27.4	10	10	10.0	0	3	0.6	1	0	16	1.36	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C57	null	null	null	null	92	109	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	11	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	87	301	0	301	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C58	null	null	null	null	90	107	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	9	301	0	301	0	0	0	0	1	1	0	0	0	0	0	0	251	501	0	501	0	0	0	0	100	301	0	301	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C582	null	null	null	null	13	33	24.8	10	10	10.0	0	1	0.2	1	0	13	1.54	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C589	null	null	null	null	15	36	27.4	10	10	10.0	0	2	0.4	1	0	16	1.56	12	718	0	753	35	10	17	11.8	13	793	0	831	38	10	17	11.657894736842104	12	760	0	789	29	16	19	18.06896551724138	12	759	0	788	29	16	19	18.06896551724138	11	709	0	742	33	10	31	12.636363636363637	15	865	0	906	41	10	17	11.536585365853659	11	655	0	687	32	10	17	11.96875	12	713	0	742	29	10	19	14.931034482758621	11	655	0	684	29	10	18	12.482758620689655	12	759	0	788	29	16	19	18.06896551724138	
C59	null	null	null	null	94	115	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	11	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	8	301	0	301	0	0	0	0	26	501	0	501	0	0	0	0	307	501	0	501	0	0	0	0	87	301	0	301	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	8	301	0	301	0	0	0	0	
C5909739	null	null	null	null	383	426	400.0	15	15	15.0	0	0	0.0	0	12	31	19.026666666666667	281	1009	0	1010	1	253	253	253.0	212	1009	0	1010	1	253	253	253.0	205	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	195	1008	0	1009	1	253	253	253.0	220	1017	0	1018	1	253	253	253.0	218	1009	0	1010	1	253	253	253.0	197	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	198	1008	0	1009	1	253	253	253.0	
C596	null	null	null	null	10	35	21.4	9	10	9.8	0	0	0.0	0	0	16	1.489795918367347	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C6	null	null	null	null	14	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	33	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	4	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	14	1	0	0	0	0	0	0	
C60	null	null	null	null	95	106	100.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	12	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	9	301	0	301	0	0	0	0	28	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	89	301	0	301	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	9	301	0	301	0	0	0	0	
C60285	null	null	null	null	74	89	80.0	10	10	10.0	0	0	0.0	0	1	14	5.54	11	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	8	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	8	206	0	207	1	138	138	138.0	8	205	0	206	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	
C61	null	null	null	null	17	36	26.2	4	4	4.0	0	1	0.2	1	0	16	3.9	34	501	0	501	0	0	0	0	15	351	0	351	0	0	0	0	0	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	247	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	0	1	0	0	0	0	0	0	
C62	null	null	null	null	20	38	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	13	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	242	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	29	501	0	501	0	0	0	0	
C63	null	null	null	null	24	62	39.6	3	4	3.8	0	1	0.2	1	0	50	6.2105263157894735	39	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	0	1	0	0	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	241	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	1	1	0	0	0	0	0	0	
C64	null	null	null	null	9	37	24.0	4	4	4.0	0	1	0.2	1	0	11	3.15	44	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	2	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	257	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	2	1	0	0	0	0	0	0	
C6425197	null	null	null	null	72	89	80.0	15	15	15.0	0	0	0.0	0	0	10	3.533333333333333	8	204	0	205	1	14	14	14.0	9	207	0	208	1	14	14	14.0	9	223	0	224	1	14	14	14.0	9	222	0	223	1	14	14	14.0	8	223	0	224	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	205	0	206	1	14	14	14.0	8	223	0	224	1	14	14	14.0	8	223	0	224	1	14	14	14.0	8	223	0	224	1	14	14	14.0	
C65	null	null	null	null	16	46	29.8	4	5	4.6	0	0	0.0	0	0	20	4.3478260869565215	48	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	2	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	261	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	2	1	0	0	0	0	0	0	29	501	0	501	0	0	0	0	
C66	null	null	null	null	20	45	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	64	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	38	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	243	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	39	1	0	0	0	0	0	0	
C67	null	null	null	null	18	41	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	27	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	249	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C6788	null	null	null	null	14	50	28.4	15	15	15.0	0	0	0.0	0	0	32	1.3066666666666666	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C68	null	null	null	null	19	39	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	11	351	0	351	0	0	0	0	249	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	30	501	0	501	0	0	0	0	
C6852353	null	null	null	null	71	100	80.0	15	15	15.0	0	0	0.0	0	0	11	3.7066666666666666	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C68691	null	null	null	null	69	89	80.0	10	10	10.0	0	0	0.0	0	1	10	5.24	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C69	null	null	null	null	11	39	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	36	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	237	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	12	351	0	351	0	0	0	0	19	351	0	351	0	0	0	0	36	1	0	0	0	0	0	0	
C69205	null	null	null	null	71	86	80.0	10	10	10.0	0	0	0.0	0	2	11	5.72	8	204	0	205	1	66	66	66.0	7	207	0	208	1	66	66	66.0	8	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	207	0	208	1	66	66	66.0	8	207	0	208	1	66	66	66.0	8	203	0	204	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	
C7	null	null	null	null	13	20	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	29	201	0	201	0	0	0	0	1	51	0	51	0	0	0	0	4	201	0	201	0	0	0	0	0	51	0	51	0	0	0	0	2	1	0	0	0	0	0	0	
C70	null	null	null	null	17	37	28.571428571428573	0	0	0.0	0	0	0.0	0	0	0	0.0	44	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	265	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	11	351	0	351	0	0	0	0	12	351	0	351	0	0	0	0	28	501	0	501	0	0	0	0	
C702	null	null	null	null	16	32	22.0	4	10	8.8	0	2	0.4	1	0	12	1.3409090909090908	17	1300	0	1444	75	2	40	15.586666666666666	18	1303	0	1447	75	2	40	15.586666666666666	17	1300	0	1444	75	2	40	15.586666666666666	18	1302	0	1446	75	2	40	15.586666666666666	28	2058	0	2286	119	2	40	16.126050420168067	19	1311	0	1455	75	2	40	15.64	23	1603	0	1777	91	2	40	16.197802197802197	17	1300	0	1444	75	2	40	15.586666666666666	17	1302	0	1446	75	2	40	15.586666666666666	18	1303	0	1447	75	2	40	15.586666666666666	
C71	null	null	null	null	120	151	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	23	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C714	null	null	null	null	19	29	24.4	9	10	9.4	0	0	0.0	0	0	16	1.7446808510638299	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C7152	null	null	null	null	16	27	19.2	11	15	12.6	0	1	0.2	1	0	8	0.8888888888888888	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C72	null	null	null	null	125	143	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	196	401	0	401	0	0	0	0	188	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C73	null	null	null	null	119	144	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	15	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	209	401	0	401	0	0	0	0	174	401	0	401	0	0	0	0	15	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	15	401	0	401	0	0	0	0	
C74	null	null	null	null	119	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	232	401	0	401	0	0	0	0	197	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C75	null	null	null	null	126	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	16	401	0	401	0	0	0	0	17	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	204	401	0	401	0	0	0	0	239	401	0	401	0	0	0	0	16	401	0	401	0	0	0	0	30	501	0	501	0	0	0	0	16	401	0	401	0	0	0	0	
C7593	null	null	null	null	19	33	22.8	12	15	14.4	0	0	0.0	0	0	16	1.0694444444444444	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C76	null	null	null	null	111	142	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	27	1343	0	1369	14	15	174	85.71428571428571	11	1	0	0	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	119	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	23	1450	0	1481	21	2	171	60.95238095238095	22	1421	0	1447	8	37	216	153.25	12	1	0	0	0	0	0	0	
C77	null	null	null	null	123	142	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	15	401	0	401	0	0	0	0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	191	401	0	401	0	0	0	0	164	401	0	401	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15	401	0	401	0	0	0	0	
C78	null	null	null	null	114	148	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	2	0	0	0	0	0	3	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	3	1	2	0	0	0	0	0	3	1	2	0	0	0	0	0	4	1	0	0	0	0	0	0	
C78320	null	null	null	null	72	87	80.0	10	10	10.0	0	0	0.0	0	0	10	5.6	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C79	null	null	null	null	126	138	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	16	401	0	401	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	184	401	0	401	0	0	0	0	188	401	0	401	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	14	401	0	401	0	0	0	0	
C8	null	null	null	null	10	20	16.5	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	28	201	0	201	0	0	0	0	1	1	0	0	0	0	0	0	4	201	0	201	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	
C80	null	null	null	null	124	149	133.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	17	401	0	401	0	0	0	0	53	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	189	401	0	401	0	0	0	0	196	401	0	401	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	16	401	0	401	0	0	0	0	
C81	null	null	null	null	18	52	29.8	5	5	5.0	0	1	0.4	2	0	17	2.4	33	1	0	0	0	0	0	0	40	501	0	501	0	0	0	0	182	12393	0	13261	384	2	103	31.369791666666668	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	244	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	
C82	null	null	null	null	11	43	23.8	5	5	5.0	0	1	0.2	1	0	16	2.76	20	451	0	451	0	0	0	0	39	501	0	501	0	0	0	0	0	1	0	0	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	258	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C822	null	null	null	null	11	29	20.4	10	10	10.0	0	0	0.0	0	0	16	1.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C83	null	null	null	null	13	32	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	24	451	0	451	0	0	0	0	185	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	270	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	20	451	0	451	0	0	0	0	22	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C84	null	null	null	null	13	30	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	24	451	0	451	0	0	0	0	56	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	246	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C8406660	null	null	null	null	72	86	80.0	15	15	15.0	0	0	0.0	0	0	9	3.5733333333333333	9	210	0	211	1	130	130	130.0	9	202	0	203	1	130	130	130.0	8	205	0	206	1	130	130	130.0	8	205	0	206	1	130	130	130.0	9	220	0	221	1	130	130	130.0	9	208	0	209	1	130	130	130.0	10	220	0	221	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	
C848	null	null	null	null	10	34	20.2	10	10	10.0	0	0	0.0	0	0	10	1.38	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C849	null	null	null	null	11	33	22.0	9	10	9.8	0	1	0.2	1	0	16	1.346938775510204	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	1597	1	0	0	0	0	0	0	187	1	0	0	0	0	0	0	883	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	495	1	0	0	0	0	0	0	826	1	0	0	0	0	0	0	1589	1	0	0	0	0	0	0	1617	1	0	0	0	0	0	0	
C85	null	null	null	null	15	33	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	20	451	0	451	0	0	0	0	37	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	241	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	
C8540650	null	null	null	null	69	92	79.8	15	15	15.0	0	0	0.0	0	1	8	3.6533333333333333	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C86	null	null	null	null	14	40	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	21	451	0	451	0	0	0	0	61	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	21	451	0	451	0	0	0	0	274	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C87	null	null	null	null	18	36	29.4	4	5	4.8	0	1	0.4	2	0	17	2.5833333333333335	22	1	0	0	0	0	0	0	89	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	248	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C8735382	null	null	null	null	66	96	79.8	15	15	15.0	0	0	0.0	0	0	10	3.68	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C8743	null	null	null	null	21	46	29.4	14	15	14.4	0	0	0.0	0	0	16	1.4444444444444444	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C88	null	null	null	null	9	42	23.8	5	5	5.0	0	0	0.0	0	0	9	3.12	21	451	0	451	0	0	0	0	36	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	19	451	0	451	0	0	0	0	20	451	0	451	0	0	0	0	256	501	0	501	0	0	0	0	243	501	0	501	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	19	451	0	451	0	0	0	0	
C8882277	null	null	null	null	72	88	80.0	15	15	15.0	0	0	0.0	0	0	8	3.72	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C89	null	null	null	null	12	30	22.22222222222222	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	64	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	231	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	
C9	null	null	null	null	12	22	16.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	35	2967	0	3039	48	44	50	46.75	35	2957	0	3029	48	44	50	46.75	27	2277	0	2331	36	44	64	49.638888888888886	17	1	0	0	0	0	0	0	1	51	0	51	0	0	0	0	3	1	0	0	0	0	0	0	0	51	0	51	0	0	0	0	26	501	0	501	0	0	0	0	
C90	null	null	null	null	24	43	32.6	6	6	6.0	0	0	0.0	0	0	32	3.6333333333333333	31	1	0	0	0	0	0	0	46	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	259	501	0	501	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	31	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C90372	null	null	null	null	61	90	80.0	10	10	10.0	0	0	0.0	0	2	10	5.68	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	8	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	204	0	205	1	25	25	25.0	8	201	0	202	1	25	25	25.0	8	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	203	0	204	1	25	25	25.0	
C91	null	null	null	null	157	187	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	16	1	0	0	0	0	0	0	254	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	30	501	0	501	0	0	0	0	
C913478	null	null	null	null	61	96	80.0	15	15	15.0	0	0	0.0	0	0	11	4.04	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	11	207	0	208	1	166	166	166.0	7	204	0	205	1	166	166	166.0	8	203	0	204	1	166	166	166.0	8	204	0	205	1	166	166	166.0	8	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	
C92	null	null	null	null	154	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	242	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C93	null	null	null	null	155	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	253	501	0	501	0	0	0	0	2	1	0	0	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C94	null	null	null	null	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	29	1	0	0	0	0	0	0	252	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	
C9414	null	null	null	null	70	90	80.0	10	10	10.0	0	0	0.0	0	2	10	5.28	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C95	null	null	null	null	140	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	257	501	0	501	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	
C96	null	null	null	null	161	173	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C97	null	null	null	null	157	176	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C9712244	null	null	null	null	58	95	80.0	15	15	15.0	0	0	0.0	0	0	9	3.64	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9712245	null	null	null	null	72	108	87.2	0	0	0.0	0	1	0.2	1	0	0	0.0	14	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712246	null	null	null	null	68	93	82.2	0	0	0.0	0	1	0.2	1	0	0	0.0	6	218	0	218	0	0	0	0	4	226	0	226	0	0	0	0	4	223	0	223	0	0	0	0	4	221	0	221	0	0	0	0	4	224	0	224	0	0	0	0	22	223	0	223	0	0	0	0	35	225	0	225	0	0	0	0	4	223	0	223	0	0	0	0	3	221	0	221	0	0	0	0	4	223	0	223	0	0	0	0	
C9712247	null	null	null	null	74	122	86.8	0	0	0.0	0	1	0.2	1	0	0	0.0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712248	null	null	null	null	69	106	86.0	0	0	0.0	0	1	0.2	1	0	0	0.0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9712249	null	null	null	null	74	93	82.6	0	0	0.0	0	1	0.2	1	0	0	0.0	8	219	0	219	0	0	0	0	5	224	0	224	0	0	0	0	4	221	0	221	0	0	0	0	5	219	0	219	0	0	0	0	4	221	0	221	0	0	0	0	35	224	0	224	0	0	0	0	40	219	0	219	0	0	0	0	4	219	0	219	0	0	0	0	4	219	0	219	0	0	0	0	5	223	0	223	0	0	0	0	
C9712250	null	null	null	null	74	139	89.4	0	0	0.0	0	1	0.2	1	0	0	0.0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712251	null	null	null	null	78	86	83.0	0	0	0.0	0	1	0.2	1	0	0	0.0	7	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	4	222	0	222	0	0	0	0	4	222	0	222	0	0	0	0	4	222	0	222	0	0	0	0	29	224	0	224	0	0	0	0	36	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	4	222	0	222	0	0	0	0	5	224	0	224	0	0	0	0	
C9712252	null	null	null	null	73	103	84.6	0	0	0.0	0	1	0.2	1	0	0	0.0	10	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712253	null	null	null	null	68	96	82.8	0	0	0.0	0	1	0.2	1	0	0	0.0	8	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712254	null	null	null	null	72	102	84.6	0	0	0.0	0	1	0.2	1	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712300	null	null	null	null	74	88	82.4	5	5	5.0	0	0	0.0	0	4	23	10.76	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712320	null	null	null	null	68	93	82.8	5	5	5.0	0	0	0.0	0	6	25	10.52	11	215	0	215	0	0	0	0	9	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	9	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	8	219	0	219	0	0	0	0	8	219	0	219	0	0	0	0	7	221	0	221	0	0	0	0	
C9712379	null	null	null	null	74	92	82.6	5	5	5.0	0	0	0.0	0	6	17	9.84	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9712419	null	null	null	null	79	87	81.8	5	5	5.0	0	1	0.2	1	5	14	10.2	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712495	null	null	null	null	78	85	82.2	5	5	5.0	0	0	0.0	0	5	21	11.12	10	225	0	226	1	156	156	156.0	8	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	7	229	0	230	1	159	159	159.0	8	225	0	226	1	156	156	156.0	10	229	0	230	1	160	160	160.0	10	225	0	226	1	156	156	156.0	10	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	null	null	null	null	73	93	82.6	5	5	5.0	0	0	0.0	0	5	21	9.6	8	223	0	225	2	89	93	91.0	9	231	0	233	2	90	93	91.5	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	11	352	0	355	3	88	93	91.33333333333333	15	354	0	357	3	89	93	91.66666666666667	11	231	0	233	2	88	93	90.5	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	
C9712572	null	null	null	null	77	90	83.4	5	5	5.0	0	1	0.2	1	6	15	9.68	8	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	6	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	9	222	0	222	0	0	0	0	9	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	6	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	
C9712652	null	null	null	null	75	87	82.2	5	5	5.0	0	0	0.0	0	5	16	9.76	8	237	0	239	2	19	147	83.0	8	239	0	241	2	20	148	84.0	8	239	0	241	2	21	147	84.0	9	250	0	252	2	32	147	89.5	7	224	0	226	2	4	148	76.0	9	219	0	221	2	2	147	74.5	10	239	0	241	2	21	147	84.0	8	246	0	248	2	28	147	87.5	9	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	null	null	null	null	76	88	82.4	5	5	5.0	0	1	0.2	1	5	15	9.52	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712695	null	null	null	null	73	87	82.4	5	5	5.0	0	0	0.0	0	4	17	10.44	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9715112	null	null	null	null	77	94	82.4	10	10	10.0	0	0	0.0	0	1	14	5.84	10	286	0	288	2	58	58	58.0	11	286	0	288	2	58	58	58.0	10	283	0	285	2	58	58	58.0	9	282	0	284	2	58	58	58.0	9	287	0	289	2	58	58	58.0	10	285	0	287	2	58	58	58.0	10	287	0	289	2	58	58	58.0	10	291	0	293	2	58	58	58.0	9	282	0	284	2	58	58	58.0	9	282	0	284	2	58	58	58.0	
C9717732	null	null	null	null	78	92	82.0	10	10	10.0	0	1	0.2	1	1	11	5.32	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9717866	null	null	null	null	68	93	82.2	10	10	10.0	0	0	0.0	0	1	19	5.48	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C9723690	null	null	null	null	70	102	82.2	10	10	10.0	0	1	0.2	1	1	12	5.6	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9729774	null	null	null	null	73	92	82.0	10	10	10.0	0	0	0.0	0	1	12	5.42	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9730200	null	null	null	null	75	90	82.0	10	10	10.0	0	0	0.0	0	1	15	5.78	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9731008	null	null	null	null	68	95	82.2	10	10	10.0	0	0	0.0	0	0	12	5.44	11	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	12	314	0	316	1	256	256	256.0	12	316	0	318	1	257	257	257.0	10	282	0	284	2	4	238	121.0	12	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	11	314	0	316	1	256	256	256.0	11	316	0	318	1	257	257	257.0	12	316	0	318	1	257	257	257.0	
C9732269	null	null	null	null	69	103	81.8	10	10	10.0	0	0	0.0	0	1	15	5.56	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9732364	null	null	null	null	73	91	82.4	10	10	10.0	0	0	0.0	0	1	15	5.32	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9733445	null	null	null	null	71	89	81.8	10	10	10.0	0	0	0.0	0	1	13	5.7	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C98	null	null	null	null	156	182	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	56	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	58	1	0	0	0	0	0	0	
C99	null	null	null	null	154	179	166.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	9	1	0	0	0	0	0	0	244	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	31	501	0	501	0	0	0	0	
C9926755	null	null	null	null	75	89	82.2	15	15	15.0	0	0	0.0	0	1	12	3.7333333333333334	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9929279	null	null	null	null	72	90	82.0	15	15	15.0	0	0	0.0	0	0	12	3.9066666666666667	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	


==> stats/stats-fuzzed-1-0-all.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	null	null	null	null	186	216	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10	null	null	null	null	186	212	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C100	null	null	null	null	157	184	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	6	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C1001	null	null	null	null	106	261	219.16666666666666	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C1002	null	null	null	null	91	338	173.16666666666666	0	0	0.0	0	8	1.5	2	0	0	0.0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C1003	null	null	null	null	107	349	197.83333333333334	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	51	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C1004	null	null	null	null	150	453	296.3333333333333	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	61	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C1005	null	null	null	null	66	273	150.0	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	21	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C1006	null	null	null	null	62	128	87.83333333333333	0	0	0.0	0	1	0.5	3	0	0	0.0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1007	null	null	null	null	51	147	81.66666666666667	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C1008	null	null	null	null	53	283	138.66666666666666	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	15	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C1009	null	null	null	null	36	104	68.0	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C101	null	null	null	null	9	32	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	429	1	0	0	0	0	0	0	380	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C1010	null	null	null	null	41	142	87.33333333333333	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1011	null	null	null	null	194	670	462.0	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	17	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	
C1012	null	null	null	null	192	1915	659.5	0	0	0.0	0	5	2.0	5	0	0	0.0	46	1	0	0	0	0	0	0	1065	1	0	0	0	0	0	0	874	1	0	0	0	0	0	0	861	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	2328	1	0	0	0	0	0	0	912	1	0	0	0	0	0	0	827	1	0	0	0	0	0	0	917	1	0	0	0	0	0	0	
C1013	null	null	null	null	107	652	318.6666666666667	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C1014	null	null	null	null	272	809	623.1666666666666	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	173	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	758	1	0	0	0	0	0	0	655	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	
C10149177	null	null	null	null	74	94	82.2	15	15	15.0	0	0	0.0	0	1	13	3.9066666666666667	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1015	null	null	null	null	346	1197	615.1666666666666	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	73	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	315	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	
C10158257	null	null	null	null	74	95	82.2	15	15	15.0	0	0	0.0	0	0	14	3.7466666666666666	13	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C1016	null	null	null	null	104	380	235.0	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10166	null	null	null	null	69	94	79.8	10	10	10.0	0	0	0.0	0	2	10	5.44	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C1017	null	null	null	null	70	1357	356.0	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	127	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	
C1018	null	null	null	null	262	1109	506.8333333333333	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C1019	null	null	null	null	178	1184	468.8333333333333	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	108	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	
C102	null	null	null	null	12	27	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	43	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	500	1	0	0	0	0	0	0	410	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C1020	null	null	null	null	369	552	458.5	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	93	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	315	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	
C1021	null	null	null	null	495	2254	1065.6666666666667	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	37	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	203	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	
C1022	null	null	null	null	442	4138	1568.1666666666667	0	0	0.0	0	9	2.5	5	0	0	0.0	286	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	1578	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	325	1	0	0	0	0	0	0	
C1023	null	null	null	null	532	1261	765.3333333333334	0	0	0.0	1	7	3.0	6	0	0	0.0	635	1	0	0	0	0	0	0	426	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	342	1	0	0	0	0	0	0	382	1	0	0	0	0	0	0	663	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	333	1	0	0	0	0	0	0	
C1024	null	null	null	null	1072	8632	3127.0	0	0	0.0	1	5	2.0	6	0	0	0.0	49	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	199	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	
C1025	null	null	null	null	566	4196	1473.6666666666667	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	368	1	0	0	0	0	0	0	454	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	353	1	0	0	0	0	0	0	690	1	0	0	0	0	0	0	1335	1	0	0	0	0	0	0	2578	1	0	0	0	0	0	0	816	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	389	1	0	0	0	0	0	0	
C1026	null	null	null	null	372	1468	697.5	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	57	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	553	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	
C1027	null	null	null	null	1315	6959	2794.5	0	0	0.0	0	6	2.0	5	0	0	0.0	59	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	904	1	0	0	0	0	0	0	793	1	0	0	0	0	0	0	3047	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	
C1028	null	null	null	null	463	2602	1513.3333333333333	0	0	0.0	0	4	1.8333333333333333	5	0	0	0.0	903	1	0	0	0	0	0	0	314	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	2685	1	0	0	0	0	0	0	891	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	
C1029	null	null	null	null	1043	5020	2943.0	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	3525	118647	0	118647	0	0	0	0	5185	140731	0	140731	0	0	0	0	3386	119591	0	119591	0	0	0	0	3395	118895	0	118895	0	0	0	0	3502	127829	0	127829	0	0	0	0	11040	136811	0	136811	0	0	0	0	10913	123305	0	123305	0	0	0	0	3519	122566	0	122566	0	0	0	0	3192	118895	0	118895	0	0	0	0	3687	127791	0	127791	0	0	0	0	
C103	null	null	null	null	10	28	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1030	null	null	null	null	496	1139	738.1666666666666	0	0	0.0	0	5	2.3333333333333335	4	0	0	0.0	245	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	599	1	0	0	0	0	0	0	369	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C1031	null	null	null	null	422	6716	2027.1666666666667	0	0	0.0	0	17	6.5	5	0	0	0.0	45350	1	0	0	0	0	0	0	155265	1	0	0	0	0	0	0	72407	1	0	0	0	0	0	0	75498	1	0	0	0	0	0	0	41100	1	0	0	0	0	0	0	64578	1	0	0	0	0	0	0	77644	1	0	0	0	0	0	0	78176	1	0	0	0	0	0	0	76323	1	0	0	0	0	0	0	87038	1	0	0	0	0	0	0	
C1032	null	null	null	null	963	2908	1723.1666666666667	0	0	0.0	0	11	4.5	5	0	0	0.0	69	1	0	0	0	0	0	0	440	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	4179	1	0	0	0	0	0	0	19079	1	0	0	0	0	0	0	991	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	
C1033	null	null	null	null	839	7078	2379.0	0	0	0.0	0	29	7.0	5	0	0	0.0	46043	1	0	0	0	0	0	0	86200	1	0	0	0	0	0	0	30246	1	0	0	0	0	0	0	27290	1	0	0	0	0	0	0	30609	1	0	0	0	0	0	0	48227	1	0	0	0	0	0	0	12241	1	0	0	0	0	0	0	30858	1	0	0	0	0	0	0	31243	1	0	0	0	0	0	0	37115	1	0	0	0	0	0	0	
C1034	null	null	null	null	437	2433	973.0	0	0	0.0	0	23	5.5	4	0	0	0.0	872	1	0	0	0	0	0	0	1106	1	0	0	0	0	0	0	849	1	0	0	0	0	0	0	840	1	0	0	0	0	0	0	917	1	0	0	0	0	0	0	2303	1	0	0	0	0	0	0	2286	1	0	0	0	0	0	0	866	1	0	0	0	0	0	0	853	1	0	0	0	0	0	0	895	1	0	0	0	0	0	0	
C1035	null	null	null	null	1537	9914	4636.333333333333	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	550	1	0	0	0	0	0	0	558	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	55790	1	0	0	0	0	0	0	1199	1	0	0	0	0	0	0	84630	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	
C1036	null	null	null	null	1374	6950	3245.0	0	0	0.0	0	11	4.0	4	0	0	0.0	3151	1	0	0	0	0	0	0	32046	1	0	0	0	0	0	0	21534	1	0	0	0	0	0	0	19758	1	0	0	0	0	0	0	5107	1	0	0	0	0	0	0	2406	1	0	0	0	0	0	0	26378	1	0	0	0	0	0	0	17220	1	0	0	0	0	0	0	18085	1	0	0	0	0	0	0	24288	1	0	0	0	0	0	0	
C1037	null	null	null	null	2106	8315	4836.5	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	32107	1	0	0	0	0	0	0	25428	1	0	0	0	0	0	0	23179	1	0	0	0	0	0	0	22030	1	0	0	0	0	0	0	23707	1	0	0	0	0	0	0	13327	1	0	0	0	0	0	0	12803	1	0	0	0	0	0	0	9194	1	0	0	0	0	0	0	19311	1	0	0	0	0	0	0	21252	1	0	0	0	0	0	0	
C1038	null	null	null	null	1343	12669	4661.0	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	117	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	490	1	0	0	0	0	0	0	871	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	712	1	0	0	0	0	0	0	
C1039	null	null	null	null	1288	4576	2751.3333333333335	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	5425	1	0	0	0	0	0	0	6159	1	0	0	0	0	0	0	3954	1	0	0	0	0	0	0	4060	1	0	0	0	0	0	0	4444	1	0	0	0	0	0	0	7161	1	0	0	0	0	0	0	8510	1	0	0	0	0	0	0	2998	1	0	0	0	0	0	0	4292	1	0	0	0	0	0	0	4561	1	0	0	0	0	0	0	
C104	null	null	null	null	10	33	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	2	1	1	0	0	0	0	0	35	1	0	0	0	0	0	0	369	1	0	0	0	0	0	0	459	1	0	0	0	0	0	0	1	1	1	0	0	0	0	0	19	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C1040	null	null	null	null	587	2786	1350.3333333333333	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	175	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	395	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	3127	1	0	0	0	0	0	0	6486	1	0	0	0	0	0	0	596	1	0	0	0	0	0	0	2812	1	0	0	0	0	0	0	395	1	0	0	0	0	0	0	436	1	0	0	0	0	0	0	
C1041	null	null	null	null	384	425	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C1042	null	null	null	null	390	414	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	1036	1	0	0	0	0	0	0	915	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	
C1043	null	null	null	null	378	414	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	145	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	2363	1	0	0	0	0	0	0	2523	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	
C1044	null	null	null	null	384	412	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	2177	1	0	0	0	0	0	0	1883	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	
C10446746	null	null	null	null	67	91	81.8	15	15	15.0	0	0	0.0	0	0	14	3.92	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1045	null	null	null	null	384	418	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	124	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	2031	1	0	0	0	0	0	0	2187	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	
C1046	null	null	null	null	386	419	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	224	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	2286	1	0	0	0	0	0	0	2056	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	
C1047	null	null	null	null	369	439	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	2324	1	0	0	0	0	0	0	2356	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C1048	null	null	null	null	391	410	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	159	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	2405	1	0	0	0	0	0	0	2180	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	
C1049	null	null	null	null	383	409	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	30	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	587	1	0	0	0	0	0	0	498	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C105	null	null	null	null	9	29	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	19	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C1050	null	null	null	null	395	414	399.8	0	0	0.0	0	0	0.0	0	0	0	0.0	123	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	2112	1	0	0	0	0	0	0	1735	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	
C10598570	null	null	null	null	76	89	81.8	15	15	15.0	0	0	0.0	0	0	9	3.92	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C106	null	null	null	null	10	30	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	43	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	428	1	0	0	0	0	0	0	525	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C10645096	null	null	null	null	67	101	82.0	15	15	15.0	0	0	0.0	0	0	14	3.986666666666667	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C107	null	null	null	null	9	28	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	50	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	450	1	0	0	0	0	0	0	511	1	0	0	0	0	0	0	458	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C10713607	null	null	null	null	65	94	82.0	15	15	15.0	0	0	0.0	0	1	13	3.973333333333333	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10741204	null	null	null	null	74	92	82.0	15	15	15.0	0	0	0.0	0	0	13	3.88	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C108	null	null	null	null	10	29	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862038	null	null	null	null	74	87	81.8	15	15	15.0	0	0	0.0	0	0	12	3.933333333333333	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862039	null	null	null	null	75	133	90.4	0	0	0.0	0	2	0.4	1	0	0	0.0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10862040	null	null	null	null	127	170	146.2	0	0	0.0	0	3	0.6	1	0	0	0.0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C10862041	null	null	null	null	79	102	88.0	0	0	0.0	0	1	0.2	1	0	0	0.0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10862042	null	null	null	null	72	164	98.4	0	0	0.0	0	1	0.4	2	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862043	null	null	null	null	96	147	117.0	0	0	0.0	0	1	0.4	2	0	0	0.0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C10862044	null	null	null	null	71	118	87.4	0	0	0.0	0	2	0.4	1	0	0	0.0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10862045	null	null	null	null	75	113	87.0	0	0	0.0	0	2	0.4	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862046	null	null	null	null	74	122	89.2	0	0	0.0	0	1	0.2	1	0	0	0.0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862047	null	null	null	null	70	105	87.2	0	0	0.0	0	1	0.2	1	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862048	null	null	null	null	71	101	88.0	0	0	0.0	0	1	0.2	1	0	0	0.0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10862051	null	null	null	null	74	93	85.4	5	5	5.0	0	0	0.0	0	6	19	11.12	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862073	null	null	null	null	72	96	84.2	5	5	5.0	0	1	0.2	1	5	19	10.72	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862075	null	null	null	null	71	95	84.4	5	5	5.0	0	0	0.0	0	4	21	10.36	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862087	null	null	null	null	74	98	84.8	5	5	5.0	0	0	0.0	0	5	21	9.88	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C10862100	null	null	null	null	77	97	84.2	5	5	5.0	0	1	0.2	1	5	21	10.12	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862137	null	null	null	null	71	97	84.2	5	5	5.0	0	0	0.0	0	6	17	10.72	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C10862201	null	null	null	null	80	94	84.6	5	5	5.0	0	1	0.2	1	3	21	9.76	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10862209	null	null	null	null	76	106	84.0	5	5	5.0	0	1	0.2	1	5	19	10.12	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C10862223	null	null	null	null	78	95	84.8	5	5	5.0	0	1	0.2	1	4	18	10.56	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862240	null	null	null	null	80	89	84.2	5	5	5.0	0	1	0.2	1	6	14	10.0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10862919	null	null	null	null	75	95	84.2	10	10	10.0	0	0	0.0	0	1	15	5.96	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10863242	null	null	null	null	76	92	83.8	10	10	10.0	0	0	0.0	0	1	15	5.92	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10864483	null	null	null	null	73	99	84.2	10	10	10.0	0	1	0.2	1	2	21	5.78	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10865145	null	null	null	null	73	105	84.4	10	10	10.0	0	1	0.2	1	1	14	5.6	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10865432	null	null	null	null	77	89	84.4	10	10	10.0	0	0	0.0	0	1	14	6.06	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C10867937	null	null	null	null	78	95	85.4	10	10	10.0	0	0	0.0	0	0	17	5.94	18	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C10868000	null	null	null	null	79	91	84.4	10	10	10.0	0	0	0.0	0	1	14	5.76	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10868284	null	null	null	null	75	107	84.2	10	10	10.0	0	0	0.0	0	2	17	5.74	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C10868355	null	null	null	null	73	101	83.8	10	10	10.0	0	0	0.0	0	1	16	5.76	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C10868488	null	null	null	null	73	90	84.4	10	10	10.0	0	0	0.0	0	1	17	5.7	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C10874140	null	null	null	null	72	95	84.2	15	15	15.0	0	0	0.0	0	0	12	4.173333333333333	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10886504	null	null	null	null	76	97	84.2	15	15	15.0	0	0	0.0	0	0	14	3.973333333333333	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C109	null	null	null	null	6	28	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	488	1	0	0	0	0	0	0	461	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	
C10936388	null	null	null	null	78	89	84.2	15	15	15.0	0	0	0.0	0	0	18	3.84	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C1095	null	null	null	null	396	411	399.8	5	5	5.0	0	0	0.0	0	38	63	51.4	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C10986112	null	null	null	null	68	96	84.0	15	15	15.0	0	0	0.0	0	1	10	3.96	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11	null	null	null	null	87	115	99.9	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C110	null	null	null	null	10	26	18.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	65	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	437	1	0	0	0	0	0	0	515	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	
C11026434	null	null	null	null	75	97	84.8	15	15	15.0	0	0	0.0	0	0	18	4.12	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C111	null	null	null	null	181	225	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C11121540	null	null	null	null	75	100	84.4	15	15	15.0	0	0	0.0	0	0	18	4.066666666666666	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11172949	null	null	null	null	76	93	83.8	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11176540	null	null	null	null	70	92	83.4	15	15	15.0	0	0	0.0	0	0	18	4.013333333333334	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11194297	null	null	null	null	75	91	83.8	15	15	15.0	0	1	0.2	1	0	16	3.973333333333333	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C112	null	null	null	null	180	211	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C1120322	null	null	null	null	379	422	399.8	15	15	15.0	0	0	0.0	0	11	29	18.706666666666667	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C11235793	null	null	null	null	77	92	84.2	15	15	15.0	0	0	0.0	0	1	12	3.986666666666667	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235794	null	null	null	null	79	152	100.6	0	0	0.0	0	2	0.4	1	0	0	0.0	15	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11235795	null	null	null	null	94	138	118.0	0	0	0.0	0	1	0.4	2	0	0	0.0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235796	null	null	null	null	121	196	145.8	0	0	0.0	0	5	1.0	1	0	0	0.0	15	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11235797	null	null	null	null	119	182	146.6	0	0	0.0	0	3	0.6	1	0	0	0.0	17	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235798	null	null	null	null	73	112	91.0	0	0	0.0	0	1	0.2	1	0	0	0.0	16	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235799	null	null	null	null	98	140	125.4	0	0	0.0	0	1	0.4	2	0	0	0.0	26	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C11235800	null	null	null	null	78	111	90.8	0	0	0.0	0	2	0.4	1	0	0	0.0	11	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235801	null	null	null	null	71	128	91.6	0	0	0.0	0	2	0.4	1	0	0	0.0	20	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235802	null	null	null	null	76	120	90.6	0	0	0.0	0	3	0.6	1	0	0	0.0	12	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11235803	null	null	null	null	104	164	129.0	0	0	0.0	0	1	0.4	2	0	0	0.0	27	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C11235813	null	null	null	null	71	104	87.2	5	5	5.0	0	1	0.2	1	3	19	10.88	12	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11235831	null	null	null	null	78	93	87.0	5	5	5.0	0	0	0.0	0	5	19	10.28	16	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11235834	null	null	null	null	81	92	86.8	5	5	5.0	0	1	0.2	1	3	22	10.48	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235847	null	null	null	null	79	104	86.2	5	5	5.0	0	1	0.2	1	6	18	11.2	10	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235882	null	null	null	null	79	126	97.4	5	5	5.0	0	0	0.0	0	6	51	12.68	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11235889	null	null	null	null	74	108	88.4	5	5	5.0	0	0	0.0	0	5	25	10.88	31	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11235897	null	null	null	null	71	101	86.0	5	5	5.0	0	1	0.2	1	4	17	10.44	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235899	null	null	null	null	78	108	98.0	5	5	5.0	0	0	0.0	0	6	41	12.56	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11235901	null	null	null	null	80	102	88.0	5	5	5.0	0	1	0.2	1	6	23	10.24	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235902	null	null	null	null	80	108	92.0	5	5	5.0	0	1	0.2	1	5	30	11.96	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11236089	null	null	null	null	76	98	86.6	10	10	10.0	0	0	0.0	0	1	16	5.8	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11236113	null	null	null	null	82	100	87.2	10	10	10.0	0	1	0.2	1	2	16	5.92	38	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11236204	null	null	null	null	72	103	86.4	10	10	10.0	0	0	0.0	0	1	15	5.78	15	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11236370	null	null	null	null	76	104	86.4	10	10	10.0	0	0	0.0	0	2	21	5.78	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11236527	null	null	null	null	76	100	87.0	10	10	10.0	0	0	0.0	0	1	16	5.94	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11236686	null	null	null	null	77	95	86.8	10	10	10.0	0	0	0.0	0	0	18	5.96	48	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11237945	null	null	null	null	82	90	86.4	10	10	10.0	0	0	0.0	0	0	18	5.94	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11238478	null	null	null	null	81	104	90.4	10	10	10.0	0	1	0.2	1	2	22	6.22	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11238511	null	null	null	null	69	97	86.6	10	10	10.0	0	0	0.0	0	1	15	5.56	29	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11238725	null	null	null	null	77	94	86.6	10	10	10.0	0	0	0.0	0	0	15	5.5	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11269707	null	null	null	null	72	112	86.2	15	15	15.0	0	0	0.0	0	0	12	4.12	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11270808	null	null	null	null	70	95	86.0	15	15	15.0	0	1	0.2	1	0	12	4.026666666666666	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C11289	null	null	null	null	382	436	399.8	10	10	10.0	0	0	0.0	0	14	42	27.52	55	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	
C11295162	null	null	null	null	79	93	85.8	15	15	15.0	0	1	0.2	1	0	14	3.8666666666666667	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11295598	null	null	null	null	77	94	86.2	15	15	15.0	0	0	0.0	0	1	11	4.04	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C113	null	null	null	null	12	34	22.2	6	7	6.8	0	1	0.2	1	0	24	1.8529411764705883	146	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	631	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	
C11305751	null	null	null	null	77	96	86.0	15	15	15.0	0	0	0.0	0	0	14	4.0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11320592	null	null	null	null	70	96	85.8	15	15	15.0	0	0	0.0	0	0	10	3.986666666666667	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11340216	null	null	null	null	80	95	86.6	15	15	15.0	0	0	0.0	0	0	14	4.08	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11356971	null	null	null	null	79	96	86.6	15	15	15.0	0	0	0.0	0	0	21	4.053333333333334	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362345	null	null	null	null	76	97	86.2	15	15	15.0	0	0	0.0	0	0	20	4.213333333333333	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11362705	null	null	null	null	80	96	86.4	15	15	15.0	0	0	0.0	0	0	23	4.08	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11362706	null	null	null	null	131	197	153.0	0	0	0.0	0	3	0.6	1	0	0	0.0	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362707	null	null	null	null	146	222	169.0	0	0	0.0	0	1	0.4	2	0	0	0.0	16	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11362708	null	null	null	null	71	114	88.4	0	0	0.0	0	2	0.4	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11362709	null	null	null	null	135	224	160.0	0	0	0.0	0	1	0.4	2	0	0	0.0	19	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11362710	null	null	null	null	118	161	134.4	0	0	0.0	0	1	0.4	2	0	0	0.0	13	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11362711	null	null	null	null	103	167	136.2	0	0	0.0	0	1	0.4	2	0	0	0.0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11362712	null	null	null	null	134	219	157.8	0	0	0.0	0	2	0.6	2	0	0	0.0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C11362713	null	null	null	null	71	146	96.0	0	0	0.0	0	2	0.4	1	0	0	0.0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11362714	null	null	null	null	114	187	151.2	0	0	0.0	0	1	0.4	2	0	0	0.0	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362715	null	null	null	null	124	178	148.6	0	0	0.0	0	1	0.4	2	0	0	0.0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362716	null	null	null	null	73	103	88.6	5	5	5.0	0	0	0.0	0	6	24	11.32	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362728	null	null	null	null	65	105	90.2	5	5	5.0	0	1	0.2	1	5	21	11.04	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11362729	null	null	null	null	79	97	89.6	5	5	5.0	0	1	0.2	1	5	19	10.48	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11362737	null	null	null	null	81	117	99.8	5	5	5.0	0	1	0.4	2	3	20	9.68	12	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C11362741	null	null	null	null	84	123	100.0	5	5	5.0	0	1	0.2	1	5	36	12.44	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11362752	null	null	null	null	83	119	96.0	5	5	5.0	0	1	0.2	1	5	29	11.24	9	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11362759	null	null	null	null	77	110	95.2	5	5	5.0	0	0	0.0	0	4	30	11.96	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11362766	null	null	null	null	63	109	90.4	5	5	5.0	0	0	0.0	0	5	25	11.28	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11362769	null	null	null	null	76	107	89.8	5	5	5.0	0	0	0.0	0	6	25	11.72	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362770	null	null	null	null	82	105	89.4	5	5	5.0	0	2	0.4	1	7	19	10.84	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11363123	null	null	null	null	79	101	88.8	10	10	10.0	0	0	0.0	0	2	16	5.82	17	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11363207	null	null	null	null	76	100	88.6	10	10	10.0	0	0	0.0	0	0	14	5.88	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11363405	null	null	null	null	69	109	88.6	10	10	10.0	0	0	0.0	0	1	15	6.14	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11363513	null	null	null	null	76	97	86.0	10	10	10.0	0	0	0.0	0	2	17	5.84	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11363565	null	null	null	null	81	101	88.6	10	10	10.0	0	0	0.0	0	2	18	6.06	9	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11363769	null	null	null	null	76	98	88.8	10	10	10.0	0	1	0.2	1	1	17	5.82	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11363871	null	null	null	null	72	108	92.0	10	10	10.0	0	1	0.2	1	0	20	6.18	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11363881	null	null	null	null	82	118	95.4	10	10	10.0	0	0	0.0	0	2	45	6.68	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11364045	null	null	null	null	73	105	88.8	10	10	10.0	0	1	0.2	1	0	19	5.8	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11364139	null	null	null	null	83	98	88.6	10	10	10.0	0	0	0.0	0	0	15	6.22	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11365604	null	null	null	null	75	102	88.6	15	15	15.0	0	0	0.0	0	0	14	4.053333333333334	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11381244	null	null	null	null	79	115	88.0	15	15	15.0	0	0	0.0	0	1	19	4.026666666666666	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11387360	null	null	null	null	78	109	88.6	15	15	15.0	0	0	0.0	0	1	15	4.2	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11393386	null	null	null	null	83	105	94.6	15	15	15.0	0	1	0.2	1	0	21	4.28	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C114	null	null	null	null	12	35	24.2	7	7	7.0	0	1	0.2	1	0	16	1.9142857142857144	64	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	613	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C11405359	null	null	null	null	77	105	87.8	15	15	15.0	0	0	0.0	0	0	14	4.1866666666666665	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11421447	null	null	null	null	78	96	88.6	15	15	15.0	0	0	0.0	0	0	15	3.9466666666666668	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11422335	null	null	null	null	76	105	88.2	15	15	15.0	0	0	0.0	0	0	11	4.066666666666666	15	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11429254	null	null	null	null	80	95	88.0	15	15	15.0	0	0	0.0	0	0	15	4.066666666666666	17	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11441074	null	null	null	null	76	96	88.6	15	15	15.0	0	0	0.0	0	0	14	4.093333333333334	30	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C11444018	null	null	null	null	73	100	87.8	15	15	15.0	0	1	0.2	1	0	15	4.053333333333334	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11444019	null	null	null	null	203	318	252.4	0	0	0.0	0	1	0.6	3	0	0	0.0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C11444020	null	null	null	null	114	159	138.6	0	0	0.0	0	1	0.4	2	0	0	0.0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11444021	null	null	null	null	68	104	93.0	0	0	0.0	0	2	0.4	1	0	0	0.0	7	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444022	null	null	null	null	119	251	163.2	0	0	0.0	0	5	1.0	1	0	0	0.0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11444023	null	null	null	null	120	393	192.8	0	0	0.0	0	11	2.2	1	0	0	0.0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C11444024	null	null	null	null	151	219	188.6	0	0	0.0	0	1	0.4	2	0	0	0.0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444025	null	null	null	null	185	272	220.0	0	0	0.0	0	2	0.6	2	0	0	0.0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11444026	null	null	null	null	77	128	95.6	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444027	null	null	null	null	168	290	224.4	0	0	0.0	0	3	0.8	2	0	0	0.0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C11444028	null	null	null	null	71	128	94.0	0	0	0.0	0	2	0.4	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444030	null	null	null	null	82	99	91.2	5	5	5.0	0	1	0.2	1	5	21	11.12	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11444033	null	null	null	null	85	102	90.0	5	5	5.0	0	0	0.0	0	6	22	11.36	12	296	0	299	3	39	42	41.0	12	297	0	300	3	39	43	41.666666666666664	14	329	0	332	3	39	42	41.0	14	341	0	344	3	39	42	41.0	15	357	0	360	3	39	42	41.0	16	310	0	313	3	39	43	41.666666666666664	19	345	0	348	3	39	42	41.0	14	345	0	348	3	39	42	41.0	15	341	0	344	3	39	42	41.0	14	341	0	344	3	39	42	41.0	
C11444043	null	null	null	null	79	100	92.0	5	5	5.0	0	1	0.2	1	3	24	11.24	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11444046	null	null	null	null	70	115	92.6	5	5	5.0	0	0	0.0	0	3	28	12.04	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444048	null	null	null	null	77	101	89.6	5	5	5.0	0	1	0.2	1	2	20	11.16	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444065	null	null	null	null	75	132	101.8	5	5	5.0	0	1	0.4	2	4	29	11.08	22	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C11444075	null	null	null	null	89	116	104.2	5	5	5.0	0	0	0.0	0	4	40	14.12	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444081	null	null	null	null	86	123	105.0	5	5	5.0	0	0	0.0	0	4	46	14.04	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444093	null	null	null	null	73	105	91.4	5	5	5.0	0	1	0.2	1	6	24	11.16	17	438	0	443	5	34	91	66.0	20	452	0	457	5	34	91	67.2	17	445	0	450	5	34	99	66.8	17	450	0	455	5	34	98	69.6	19	472	0	477	5	34	103	69.8	24	473	0	478	5	34	90	68.0	22	438	0	443	5	34	91	66.0	18	446	0	451	5	34	99	66.6	18	450	0	455	5	34	98	69.6	20	456	0	461	5	34	99	70.0	
C11444102	null	null	null	null	85	106	92.0	5	5	5.0	0	1	0.2	1	6	30	11.2	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11444182	null	null	null	null	79	108	91.2	10	10	10.0	0	1	0.2	1	1	17	6.16	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11444275	null	null	null	null	89	104	97.0	10	10	10.0	0	0	0.0	0	1	23	6.5	5	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11444349	null	null	null	null	86	99	90.4	10	10	10.0	0	0	0.0	0	1	14	5.94	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444459	null	null	null	null	85	99	90.4	10	10	10.0	0	0	0.0	0	1	15	6.12	13	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444525	null	null	null	null	77	96	90.8	10	10	10.0	0	1	0.2	1	1	17	6.16	7	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11444590	null	null	null	null	88	111	97.4	10	10	10.0	0	0	0.0	0	2	26	6.96	23	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C11444735	null	null	null	null	76	116	90.6	10	10	10.0	0	0	0.0	0	0	20	6.04	8	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C11444823	null	null	null	null	78	98	91.0	10	10	10.0	0	1	0.2	1	2	18	6.24	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444853	null	null	null	null	80	97	91.2	10	10	10.0	0	0	0.0	0	1	18	6.68	20	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444861	null	null	null	null	79	100	90.6	10	10	10.0	0	0	0.0	0	1	18	6.2	22	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11446281	null	null	null	null	88	94	90.8	15	15	15.0	0	1	0.2	1	1	14	4.133333333333334	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11451584	null	null	null	null	73	118	91.2	15	15	15.0	0	1	0.2	1	0	19	4.1466666666666665	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11456016	null	null	null	null	78	104	90.8	15	15	15.0	0	1	0.2	1	0	13	4.2	12	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11456569	null	null	null	null	80	104	90.4	15	15	15.0	0	1	0.2	1	0	16	4.1066666666666665	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11456846	null	null	null	null	74	104	90.2	15	15	15.0	0	0	0.0	0	0	15	4.173333333333333	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11458034	null	null	null	null	79	103	90.4	15	15	15.0	0	0	0.0	0	1	19	4.226666666666667	22	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C11458795	null	null	null	null	74	117	91.4	15	15	15.0	0	1	0.2	1	0	14	4.093333333333334	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11461096	null	null	null	null	77	105	90.0	15	15	15.0	0	0	0.0	0	0	13	4.24	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11464406	null	null	null	null	78	100	91.4	15	15	15.0	0	1	0.2	1	0	15	3.9466666666666668	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11466317	null	null	null	null	72	97	90.0	15	15	15.0	0	0	0.0	0	0	14	4.253333333333333	19	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C115	null	null	null	null	196	204	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	629	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C116	null	null	null	null	190	206	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	591	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C11694	null	null	null	null	16	28	22.6	12	15	13.6	0	0	0.0	0	0	8	1.1323529411764706	6	1	10	0	0	0	0	0	6	1	10	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	6	1	10	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C117	null	null	null	null	185	218	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	64	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	597	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C118	null	null	null	null	184	215	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	405	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	
C119	null	null	null	null	12	46	29.2	7	7	7.0	0	0	0.0	0	0	16	2.914285714285714	47	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	465	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C11905	null	null	null	null	17	27	22.0	14	15	14.6	0	0	0.0	0	0	8	1.0547945205479452	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C12	null	null	null	null	91	117	99.9	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C120	null	null	null	null	179	209	199.83333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	526	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C121	null	null	null	null	202	243	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	66	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C122	null	null	null	null	196	226	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	72	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	
C123	null	null	null	null	201	236	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C124	null	null	null	null	184	235	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	84	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	
C125	null	null	null	null	69	94	79.8	5	5	5.0	0	0	0.0	0	3	15	9.44	141	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C126	null	null	null	null	206	226	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	118	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C127	null	null	null	null	199	234	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	66	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C128	null	null	null	null	210	229	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	64	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	
C129	null	null	null	null	204	227	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	2	1	4	0	0	0	0	0	56	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	5	1	5	0	0	0	0	0	63	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C13	null	null	null	null	10	31	19.6	2	2	2.0	0	1	0.2	1	0	17	5.3	0	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	338	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C130	null	null	null	null	198	230	216.5	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C1306116	null	null	null	null	384	414	399.8	15	15	15.0	0	0	0.0	0	9	26	18.786666666666665	223	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	222	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	
C131	null	null	null	null	220	254	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C132	null	null	null	null	69	88	79.8	5	5	5.0	0	0	0.0	0	4	17	10.36	80	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	
C133	null	null	null	null	210	257	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C134	null	null	null	null	221	245	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	94	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	
C135	null	null	null	null	217	256	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	79	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	
C136	null	null	null	null	220	247	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	48	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C137	null	null	null	null	18	28	24.2	7	7	7.0	0	1	0.2	1	0	10	1.9714285714285715	56	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C138	null	null	null	null	215	251	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	80	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	
C139	null	null	null	null	226	242	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	90	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	
C14	null	null	null	null	20	44	26.8	2	2	2.0	0	1	0.4	2	0	34	7.3	1	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C140	null	null	null	null	212	261	233.16666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C1405	null	null	null	null	385	423	399.8	5	5	5.0	0	0	0.0	0	37	69	49.32	245	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	
C141	null	null	null	null	1	24	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	39	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	545	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	
C14102	null	null	null	null	17	27	21.8	13	15	14.0	0	0	0.0	0	0	8	1.0857142857142856	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1415	null	null	null	null	389	413	399.8	5	5	5.0	0	0	0.0	0	35	64	48.88	288	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	389	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	
C142	null	null	null	null	6	23	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	71	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	722	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C143	null	null	null	null	3	25	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	98	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	1155	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	
C144	null	null	null	null	6	22	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	918	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C145	null	null	null	null	6	28	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	
C146	null	null	null	null	23	102	45.0	6	7	6.4	0	0	0.0	0	0	72	4.6875	128	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	
C147	null	null	null	null	4	24	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	174	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	1023	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C148	null	null	null	null	7	21	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	405	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C14853	null	null	null	null	12	47	25.0	13	15	14.0	0	0	0.0	0	0	16	1.2428571428571429	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C149	null	null	null	null	6	21	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	663	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C14956	null	null	null	null	13	33	24.0	15	15	15.0	0	0	0.0	0	0	8	1.1066666666666667	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1499	null	null	null	null	17	53	31.6	11	12	11.6	0	0	0.0	0	0	32	1.8275862068965518	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C15	null	null	null	null	11	40	29.4	0	2	1.6	0	1	0.4	2	0	25	7.75	2	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C150	null	null	null	null	6	24	13.32	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C151	null	null	null	null	4	23	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	65	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	938	1	0	0	0	0	0	0	757	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	
C15150	null	null	null	null	388	415	399.8	10	10	10.0	0	0	0.0	0	19	46	27.24	96	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	
C152	null	null	null	null	5	21	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	496	1	0	0	0	0	0	0	520	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C153	null	null	null	null	4	19	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	54	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	1315	1	0	0	0	0	0	0	1453	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	
C154	null	null	null	null	4	21	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	870	1	0	0	0	0	0	0	1083	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	
C1546	null	null	null	null	388	415	399.8	5	5	5.0	0	0	0.0	0	40	64	49.8	304	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	402	1	0	0	0	0	0	0	407	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	
C155	null	null	null	null	5	24	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	66	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	1295	1	0	0	0	0	0	0	1178	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C15511	null	null	null	null	21	37	27.4	15	15	15.0	0	0	0.0	0	0	16	1.2533333333333334	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C156	null	null	null	null	13	59	28.6	6	7	6.4	0	0	0.0	0	0	32	3.03125	60	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	1053	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C1561	null	null	null	null	13	41	24.4	12	12	12.0	0	0	0.0	0	0	10	1.2833333333333334	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C157	null	null	null	null	6	22	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	36	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	1074	1	0	0	0	0	0	0	1283	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C1578	null	null	null	null	370	416	399.8	5	5	5.0	0	0	0.0	0	34	60	49.56	252	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	326	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	
C158	null	null	null	null	4	23	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	67	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	1246	1	0	0	0	0	0	0	1335	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	
C159	null	null	null	null	6	26	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	58	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	
C16	null	null	null	null	10	24	17.2	2	2	2.0	0	1	0.2	1	0	15	3.9	2	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	3	1	2	0	0	0	0	0	1	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	4	1	2	0	0	0	0	0	2	1	2	0	0	0	0	0	2	1	2	0	0	0	0	0	20	1	0	0	0	0	0	0	
C160	null	null	null	null	4	26	12.4875	0	0	0.0	0	0	0.0	0	0	0	0.0	57	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	1473	1	0	0	0	0	0	0	1256	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	
C161	null	null	null	null	273	300	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	1690	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	
C162	null	null	null	null	263	303	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	64	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	1551	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	
C163	null	null	null	null	252	307	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	78	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	695	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C164	null	null	null	null	18	27	21.8	7	7	7.0	0	1	0.2	1	0	9	1.7142857142857142	71	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C165	null	null	null	null	272	302	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	1380	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	
C166	null	null	null	null	269	296	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	1477	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	
C167	null	null	null	null	264	309	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	71	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	1354	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	
C1673	null	null	null	null	373	411	399.8	5	5	5.0	0	0	0.0	0	40	65	50.44	79	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	
C168	null	null	null	null	262	304	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	1374	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C169	null	null	null	null	265	297	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	76	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	1557	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	
C17	null	null	null	null	86	114	99.9	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C170	null	null	null	null	267	304	283.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	1373	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	
C1708	null	null	null	null	14	31	21.8	7	10	9.4	0	1	0.2	1	0	9	1.3617021276595744	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	2	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C171	null	null	null	null	282	318	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	
C172	null	null	null	null	282	313	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	
C173	null	null	null	null	276	317	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C174	null	null	null	null	280	323	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	67	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	
C175	null	null	null	null	279	328	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	
C176	null	null	null	null	286	312	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C1764	null	null	null	null	17	53	29.8	11	12	11.8	0	0	0.0	0	0	32	1.7118644067796611	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C177	null	null	null	null	281	313	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	66	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	297	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C1775	null	null	null	null	389	411	399.8	5	5	5.0	0	0	0.0	0	36	71	50.84	240	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	
C1775681	null	null	null	null	376	431	399.8	15	15	15.0	0	0	0.0	0	10	27	18.653333333333332	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C178	null	null	null	null	281	330	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C179	null	null	null	null	282	323	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	57	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	
C18	null	null	null	null	2	92	36.0	0	2	1.6	0	1	0.2	1	0	84	14.375	1	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C180	null	null	null	null	275	325	299.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	
C181	null	null	null	null	299	345	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	2183	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	
C182	null	null	null	null	301	344	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	76	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	906	1	0	0	0	0	0	0	327	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C183	null	null	null	null	301	325	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	71	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	2042	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C1831	null	null	null	null	388	429	399.8	5	5	5.0	0	0	0.0	0	38	60	49.48	90	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	
C184	null	null	null	null	303	329	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	1782	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	
C18406	null	null	null	null	376	426	399.8	10	10	10.0	0	0	0.0	0	17	45	27.2	267	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	
C185	null	null	null	null	12	34	25.0	7	7	7.0	0	1	0.2	1	0	16	2.142857142857143	58	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	953	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	
C186	null	null	null	null	301	333	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	55	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	1743	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	
C187	null	null	null	null	297	328	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	65	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	1824	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	
C1871074	null	null	null	null	377	419	399.8	15	15	15.0	0	0	0.0	0	10	31	19.373333333333335	133	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	137	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	
C188	null	null	null	null	304	333	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	76	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	2139	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	
C189	null	null	null	null	298	338	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	2009	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	150	1	0	0	0	0	0	0	
C1892	null	null	null	null	12	59	28.6	12	12	12.0	0	0	0.0	0	0	32	1.6	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1897	null	null	null	null	383	412	399.8	5	5	5.0	0	0	0.0	0	36	67	50.04	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C19	null	null	null	null	15	50	32.0	2	2	2.0	0	1	0.4	2	0	32	6.5	2	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C190	null	null	null	null	306	324	316.5	0	0	0.0	0	0	0.0	0	0	0	0.0	41	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C191	null	null	null	null	320	355	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	83	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	2153	1	0	0	0	0	0	0	1796	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	
C192	null	null	null	null	316	362	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1454	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C193	null	null	null	null	313	345	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	1843	1	0	0	0	0	0	0	1714	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C194	null	null	null	null	318	352	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	884	1	0	0	0	0	0	0	749	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C1946	null	null	null	null	380	425	399.8	5	5	5.0	0	0	0.0	0	37	60	51.2	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C195	null	null	null	null	324	351	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	1660	1	0	0	0	0	0	0	1987	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	
C196	null	null	null	null	300	348	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	1010	1	0	0	0	0	0	0	1086	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C197	null	null	null	null	308	365	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	53	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	918	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C198	null	null	null	null	319	353	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	2590	1	0	0	0	0	0	0	2317	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	
C199	null	null	null	null	311	358	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	1866	1	0	0	0	0	0	0	1805	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C2	null	null	null	null	185	223	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C20	null	null	null	null	85	113	99.9	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C200	null	null	null	null	303	348	333.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	91	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	956	1	0	0	0	0	0	0	1008	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C2004	null	null	null	null	18	39	24.0	11	12	11.4	0	1	0.2	1	0	10	1.3157894736842106	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C201	null	null	null	null	328	375	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	194	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	2997	1	0	0	0	0	0	0	2380	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	
C2014	null	null	null	null	13	51	27.4	9	12	10.4	0	0	0.0	0	0	16	1.7307692307692308	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C202	null	null	null	null	326	384	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	2461	1	0	0	0	0	0	0	2279	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	
C203	null	null	null	null	332	370	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	176	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	2354	1	0	0	0	0	0	0	2720	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	
C2037	null	null	null	null	12	60	24.6	11	12	11.2	0	1	0.2	1	0	16	1.4107142857142858	47	2757	0	2949	96	3	73	27.28125	46	2757	0	2949	96	3	73	27.28125	44	2727	0	2919	96	4	72	26.96875	43	2691	0	2883	96	4	70	26.59375	75	3987	0	4227	136	2	84	27.830882352941178	48	2757	0	2949	96	3	73	27.28125	54	3016	0	3228	139	2	49	20.62589928057554	61	3533	0	3768	123	4	190	27.3739837398374	44	2691	0	2883	96	4	70	26.59375	44	2691	0	2883	96	4	70	26.59375	
C204	null	null	null	null	333	367	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	2002	1	0	0	0	0	0	0	1971	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	
C205	null	null	null	null	342	364	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	832	1	0	0	0	0	0	0	784	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C2056	null	null	null	null	12	35	22.2	12	12	12.0	0	1	0.2	1	0	8	1.1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C206	null	null	null	null	335	360	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	133	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	2254	1	0	0	0	0	0	0	2380	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	
C207	null	null	null	null	332	384	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C208	null	null	null	null	325	365	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	140	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	2572	1	0	0	0	0	0	0	2306	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	
C209	null	null	null	null	69	90	79.8	5	5	5.0	0	0	0.0	0	5	17	9.96	85	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1496	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	
C2099	null	null	null	null	15	35	24.8	12	12	12.0	0	0	0.0	0	0	16	1.3833333333333333	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C21	null	null	null	null	40	56	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	
C210	null	null	null	null	298	376	349.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	172	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	2691	1	0	0	0	0	0	0	2767	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	
C211	null	null	null	null	338	397	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	3024	1	0	0	0	0	0	0	2401	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C212	null	null	null	null	342	401	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	195	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	3081	1	0	0	0	0	0	0	3113	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	
C213	null	null	null	null	342	389	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C214	null	null	null	null	73	89	80.0	5	5	5.0	0	0	0.0	0	3	15	9.6	26	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	609	1	0	0	0	0	0	0	605	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C215	null	null	null	null	353	380	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	207	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	2702	1	0	0	0	0	0	0	3020	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	
C216	null	null	null	null	351	383	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	695	1	0	0	0	0	0	0	846	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C217	null	null	null	null	352	384	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	161	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	2951	1	0	0	0	0	0	0	2608	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	
C218	null	null	null	null	342	396	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	2566	1	0	0	0	0	0	0	2893	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	
C2187983	null	null	null	null	77	83	80.0	15	15	15.0	0	0	0.0	0	0	8	3.7733333333333334	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C219	null	null	null	null	343	382	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	142	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	2644	1	0	0	0	0	0	0	2611	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C22	null	null	null	null	38	56	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C220	null	null	null	null	353	379	366.5	0	0	0.0	0	0	0.0	0	0	0	0.0	172	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	2889	1	0	0	0	0	0	0	2793	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	
C221	null	null	null	null	354	409	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	207	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	2922	1	0	0	0	0	0	0	2336	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	
C222	null	null	null	null	355	421	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	252	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	325	1	0	0	0	0	0	0	3034	1	0	0	0	0	0	0	3503	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	
C223	null	null	null	null	362	407	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	1031	1	0	0	0	0	0	0	1133	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	
C224	null	null	null	null	369	405	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	122	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	2088	1	0	0	0	0	0	0	2323	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	
C225	null	null	null	null	373	396	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	183	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	2208	1	0	0	0	0	0	0	2548	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	
C226	null	null	null	null	363	406	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C227	null	null	null	null	366	413	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	92	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	1664	1	0	0	0	0	0	0	1477	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	
C228	null	null	null	null	360	405	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	230	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	3101	1	0	0	0	0	0	0	2871	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	
C2287659	null	null	null	null	389	413	399.8	15	15	15.0	0	0	0.0	0	9	27	18.746666666666666	253	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	
C229	null	null	null	null	344	399	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	230	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	3227	1	0	0	0	0	0	0	3446	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	
C23	null	null	null	null	41	55	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C230	null	null	null	null	359	405	383.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	274	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	203	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	3191	1	0	0	0	0	0	0	3330	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	
C233	null	null	null	null	18	33	22.6	8	8	8.0	0	1	0.4	2	0	9	1.35	36	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C234	null	null	null	null	17	62	39.4	8	8	8.0	0	1	0.2	1	0	48	3.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C23416	null	null	null	null	377	431	399.8	10	10	10.0	0	0	0.0	0	14	45	26.9	33	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	
C23519	null	null	null	null	388	412	399.8	10	10	10.0	0	0	0.0	0	15	37	27.24	213	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	
C24	null	null	null	null	44	58	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C241	null	null	null	null	391	440	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	220	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	3092	1	0	0	0	0	0	0	2611	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	
C242	null	null	null	null	398	450	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	446	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	4228	1	0	0	0	0	0	0	4863	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	
C243	null	null	null	null	403	444	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	498	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	4259	1	0	0	0	0	0	0	4384	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	
C244	null	null	null	null	406	441	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	50	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	824	1	0	0	0	0	0	0	952	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C245	null	null	null	null	391	441	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	4292	1	0	0	0	0	0	0	4511	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	
C246	null	null	null	null	401	438	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	245	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	4153	1	0	0	0	0	0	0	4166	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	
C247	null	null	null	null	397	439	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	880	1	0	0	0	0	0	0	870	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	
C2470	null	null	null	null	11	56	22.6	13	13	13.0	0	0	0.0	0	0	24	1.1846153846153846	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	
C248	null	null	null	null	387	431	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	275	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	3727	1	0	0	0	0	0	0	3765	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	
C2482	null	null	null	null	17	28	22.6	13	13	13.0	0	0	0.0	0	0	10	1.2	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C249	null	null	null	null	385	432	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	285	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	3407	1	0	0	0	0	0	0	3332	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	
C25	null	null	null	null	45	55	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	
C250	null	null	null	null	406	434	416.5	0	0	0.0	0	0	0.0	0	0	0	0.0	317	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	4035	1	0	0	0	0	0	0	4058	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	
C251	null	null	null	null	404	451	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	3201	1	0	0	0	0	0	0	2545	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	
C252	null	null	null	null	410	467	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	148	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	2200	1	0	0	0	0	0	0	2436	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	
C253	null	null	null	null	416	455	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	302	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	4402	1	0	0	0	0	0	0	4051	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	
C254	null	null	null	null	425	442	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	392	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	4783	1	0	0	0	0	0	0	4576	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	
C255	null	null	null	null	411	449	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	206	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	187	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	3759	1	0	0	0	0	0	0	4064	1	0	0	0	0	0	0	187	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	
C256	null	null	null	null	406	453	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	265	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	5036	1	0	0	0	0	0	0	4605	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	
C257	null	null	null	null	410	458	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	199	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	3774	1	0	0	0	0	0	0	3557	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	
C258	null	null	null	null	388	451	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	2702	1	0	0	0	0	0	0	2932	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	
C259	null	null	null	null	416	466	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	172	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	3213	1	0	0	0	0	0	0	3060	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C26	null	null	null	null	44	56	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C260	null	null	null	null	420	461	433.1666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	98	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	1972	1	0	0	0	0	0	0	2017	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	
C261	null	null	null	null	423	469	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	994	1	0	0	0	0	0	0	754	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C262	null	null	null	null	425	478	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	242	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5115	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	
C263	null	null	null	null	429	481	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	113	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	2371	1	0	0	0	0	0	0	2449	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	
C264	null	null	null	null	436	465	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	678	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	4401	1	0	0	0	0	0	0	5068	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	
C265	null	null	null	null	419	468	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	100	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	2192	1	0	0	0	0	0	0	2761	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	
C266	null	null	null	null	426	486	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	319	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	5592	1	0	0	0	0	0	0	5051	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	
C267	null	null	null	null	434	472	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	184	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	390	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	3689	1	0	0	0	0	0	0	3974	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	
C268	null	null	null	null	416	473	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C269	null	null	null	null	430	468	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	299	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	4965	1	0	0	0	0	0	0	5343	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	846	1	0	0	0	0	0	0	
C27	null	null	null	null	42	56	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C270	null	null	null	null	427	481	449.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	341	1	0	0	0	0	0	0	340	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	332	1	0	0	0	0	0	0	338	1	0	0	0	0	0	0	5307	1	0	0	0	0	0	0	5333	1	0	0	0	0	0	0	333	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	
C271	null	null	null	null	441	488	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	52	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	1564	1	0	0	0	0	0	0	1159	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	
C272	null	null	null	null	447	493	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	89	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	2094	1	0	0	0	0	0	0	2598	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	
C273	null	null	null	null	447	491	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	344	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	340	1	0	0	0	0	0	0	342	1	0	0	0	0	0	0	6390	1	0	0	0	0	0	0	5930	1	0	0	0	0	0	0	388	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	
C274	null	null	null	null	449	492	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	135	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	2660	1	0	0	0	0	0	0	3188	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	
C275	null	null	null	null	439	503	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	176	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	4044	1	0	0	0	0	0	0	4489	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	
C2752	null	null	null	null	13	44	24.8	12	13	12.4	0	0	0.0	0	0	16	1.3064516129032258	33	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	
C276	null	null	null	null	448	491	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	315	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	6486	1	0	0	0	0	0	0	5165	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	
C277	null	null	null	null	453	476	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	3774	1	0	0	0	0	0	0	3034	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	
C278	null	null	null	null	433	491	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	197	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	4696	1	0	0	0	0	0	0	4879	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	199	1	0	0	0	0	0	0	
C279	null	null	null	null	448	484	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	303	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	4680	1	0	0	0	0	0	0	5057	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	
C28	null	null	null	null	44	57	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C280	null	null	null	null	440	503	466.5	0	0	0.0	0	0	0.0	0	0	0	0.0	277	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	4334	1	0	0	0	0	0	0	5190	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C2803	null	null	null	null	10	42	19.2	6	13	10.2	0	1	0.2	1	0	8	1.0588235294117647	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C282	null	null	null	null	21	34	24.8	8	8	8.0	0	1	0.4	2	0	8	1.45	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C29	null	null	null	null	44	57	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C291	null	null	null	null	483	522	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	207	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	5537	1	0	0	0	0	0	0	4173	1	0	0	0	0	0	0	204	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	
C292	null	null	null	null	475	521	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	132	1	0	0	0	0	0	0	137	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	3251	1	0	0	0	0	0	0	3841	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	
C293	null	null	null	null	476	527	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	473	1	0	0	0	0	0	0	484	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	401	1	0	0	0	0	0	0	409	1	0	0	0	0	0	0	7315	1	0	0	0	0	0	0	7166	1	0	0	0	0	0	0	403	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	
C294	null	null	null	null	478	521	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	193	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	3445	1	0	0	0	0	0	0	4019	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	
C295	null	null	null	null	489	528	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	369	1	0	0	0	0	0	0	381	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	7079	1	0	0	0	0	0	0	7271	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	390	1	0	0	0	0	0	0	378	1	0	0	0	0	0	0	
C296	null	null	null	null	475	537	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	950	1	0	0	0	0	0	0	1015	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C297	null	null	null	null	448	525	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	384	1	0	0	0	0	0	0	353	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	347	1	0	0	0	0	0	0	7074	1	0	0	0	0	0	0	7459	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	
C298	null	null	null	null	476	528	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	12	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C2985656	null	null	null	null	389	411	399.8	15	15	15.0	0	0	0.0	0	10	29	18.85333333333333	267	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	314	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	
C299	null	null	null	null	479	527	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	414	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	355	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	6904	1	0	0	0	0	0	0	6842	1	0	0	0	0	0	0	348	1	0	0	0	0	0	0	353	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	
C3	null	null	null	null	189	221	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C30	null	null	null	null	43	55	49.833333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C300	null	null	null	null	455	542	499.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	144	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	3862	1	0	0	0	0	0	0	3305	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	
C301	null	null	null	null	502	536	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	32	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	1000	1	0	0	0	0	0	0	761	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C302	null	null	null	null	491	548	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	262	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	6150	1	0	0	0	0	0	0	6722	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	
C303	null	null	null	null	499	547	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	294	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	297	1	0	0	0	0	0	0	6724	1	0	0	0	0	0	0	7459	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	
C304	null	null	null	null	497	539	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	393	1	0	0	0	0	0	0	392	1	0	0	0	0	0	0	348	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	7311	1	0	0	0	0	0	0	8329	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	356	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	
C305	null	null	null	null	490	539	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1	0	0	0	0	0	0	380	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	318	1	0	0	0	0	0	0	7218	1	0	0	0	0	0	0	6931	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	334	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	
C306	null	null	null	null	493	540	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	353	1	0	0	0	0	0	0	475	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	355	1	0	0	0	0	0	0	7550	1	0	0	0	0	0	0	6816	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	
C307	null	null	null	null	479	535	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	400	1	0	0	0	0	0	0	442	1	0	0	0	0	0	0	401	1	0	0	0	0	0	0	402	1	0	0	0	0	0	0	402	1	0	0	0	0	0	0	8005	1	0	0	0	0	0	0	8401	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	428	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	
C30747	null	null	null	null	72	90	79.8	10	10	10.0	0	0	0.0	0	2	12	5.7	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C308	null	null	null	null	494	540	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	417	1	0	0	0	0	0	0	429	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	426	1	0	0	0	0	0	0	7194	1	0	0	0	0	0	0	7502	1	0	0	0	0	0	0	428	1	0	0	0	0	0	0	456	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	
C309	null	null	null	null	477	559	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	293	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	5356	1	0	0	0	0	0	0	6355	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	297	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	
C31	null	null	null	null	37	63	49.95	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C310	null	null	null	null	505	533	516.5	0	0	0.0	0	0	0.0	0	0	0	0.0	74	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	1795	1	0	0	0	0	0	0	1694	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	
C311	null	null	null	null	518	552	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	258	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	6645	1	0	0	0	0	0	0	5523	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	253	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	
C312	null	null	null	null	501	566	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	2545	1	0	0	0	0	0	0	2853	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	
C313	null	null	null	null	510	560	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	202	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	4996	1	0	0	0	0	0	0	5609	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	
C314	null	null	null	null	502	555	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	131	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	3306	1	0	0	0	0	0	0	3626	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	
C315	null	null	null	null	504	555	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3756	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	
C316	null	null	null	null	510	555	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	368	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	344	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	7604	1	0	0	0	0	0	0	7540	1	0	0	0	0	0	0	340	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	344	1	0	0	0	0	0	0	
C3162	null	null	null	null	12	36	24.2	10	13	11.6	0	0	0.0	0	0	10	1.4310344827586208	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	2	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C317	null	null	null	null	15	46	26.6	8	9	8.8	0	1	0.2	1	0	16	1.8636363636363635	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C3178	null	null	null	null	17	42	28.0	13	13	13.0	0	0	0.0	0	0	32	1.5384615384615385	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	
C318	null	null	null	null	513	557	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	333	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	7268	1	0	0	0	0	0	0	7172	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	
C319	null	null	null	null	511	554	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	405	1	0	0	0	0	0	0	384	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	8289	1	0	0	0	0	0	0	7668	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	
C32	null	null	null	null	40	62	49.95	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C320	null	null	null	null	511	559	533.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	99	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	2498	1	0	0	0	0	0	0	3004	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	
C321	null	null	null	null	533	571	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	457	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	8563	1	0	0	0	0	0	0	7851	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	
C322	null	null	null	null	520	586	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	228	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	5801	1	0	0	0	0	0	0	6065	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	
C323	null	null	null	null	534	577	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	130	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	3384	1	0	0	0	0	0	0	3622	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	
C324	null	null	null	null	512	581	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	511	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	381	1	0	0	0	0	0	0	384	1	0	0	0	0	0	0	8155	1	0	0	0	0	0	0	9025	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	
C325	null	null	null	null	523	586	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	456	1	0	0	0	0	0	0	409	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	399	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	9322	1	0	0	0	0	0	0	8050	1	0	0	0	0	0	0	399	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	399	1	0	0	0	0	0	0	
C326	null	null	null	null	542	556	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	296	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	7149	1	0	0	0	0	0	0	6725	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	
C327	null	null	null	null	528	563	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	390	1	0	0	0	0	0	0	388	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	382	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	8387	1	0	0	0	0	0	0	7628	1	0	0	0	0	0	0	381	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	384	1	0	0	0	0	0	0	
C328	null	null	null	null	533	584	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	203	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	5390	1	0	0	0	0	0	0	5877	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	
C329	null	null	null	null	532	579	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	493	1	0	0	0	0	0	0	434	1	0	0	0	0	0	0	426	1	0	0	0	0	0	0	430	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	9016	1	0	0	0	0	0	0	9218	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	
C33	null	null	null	null	12	53	33.2	2	3	2.8	0	2	0.4	1	0	34	6.5	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	
C330	null	null	null	null	524	577	549.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	192	1	0	0	0	0	0	0	177	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	4988	1	0	0	0	0	0	0	4951	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	
C331	null	null	null	null	548	589	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	218	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	4889	1	0	0	0	0	0	0	3736	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	
C332	null	null	null	null	538	600	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1855	1	0	0	0	0	0	0	762	1	0	0	0	0	0	0	449	1	0	0	0	0	0	0	437	1	0	0	0	0	0	0	437	1	0	0	0	0	0	0	10138	1	0	0	0	0	0	0	10429	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	442	1	0	0	0	0	0	0	455	1	0	0	0	0	0	0	
C333	null	null	null	null	555	590	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	503	1	0	0	0	0	0	0	887	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	496	1	0	0	0	0	0	0	9844	1	0	0	0	0	0	0	10636	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	503	1	0	0	0	0	0	0	
C334	null	null	null	null	534	595	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	594	1	0	0	0	0	0	0	1022	1	0	0	0	0	0	0	526	1	0	0	0	0	0	0	581	1	0	0	0	0	0	0	519	1	0	0	0	0	0	0	9707	1	0	0	0	0	0	0	10891	1	0	0	0	0	0	0	523	1	0	0	0	0	0	0	594	1	0	0	0	0	0	0	522	1	0	0	0	0	0	0	
C335	null	null	null	null	546	591	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	381	1	0	0	0	0	0	0	868	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	9917	1	0	0	0	0	0	0	8319	1	0	0	0	0	0	0	369	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	397	1	0	0	0	0	0	0	
C3353	null	null	null	null	15	28	24.6	13	13	13.0	0	0	0.0	0	0	16	1.3076923076923077	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C336	null	null	null	null	541	587	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	608	1	0	0	0	0	0	0	893	1	0	0	0	0	0	0	488	1	0	0	0	0	0	0	492	1	0	0	0	0	0	0	487	1	0	0	0	0	0	0	10614	1	0	0	0	0	0	0	10997	1	0	0	0	0	0	0	492	1	0	0	0	0	0	0	491	1	0	0	0	0	0	0	490	1	0	0	0	0	0	0	
C337	null	null	null	null	539	590	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	338	1	0	0	0	0	0	0	640	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	7415	1	0	0	0	0	0	0	7493	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	297	1	0	0	0	0	0	0	297	1	0	0	0	0	0	0	
C338	null	null	null	null	545	596	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	217	1	0	0	0	0	0	0	454	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	6037	1	0	0	0	0	0	0	5976	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	
C339	null	null	null	null	71	84	79.8	5	5	5.0	0	0	0.0	0	5	16	10.0	362	1	0	0	0	0	0	0	527	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	7647	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	
C34	null	null	null	null	9	31	17.0	3	3	3.0	0	1	0.4	2	0	16	2.6	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	
C340	null	null	null	null	515	614	566.5	0	0	0.0	0	0	0.0	0	0	0	0.0	150	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	3182	1	0	0	0	0	0	0	2266	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	
C341	null	null	null	null	564	603	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	467	1	0	0	0	0	0	0	415	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	9693	1	0	0	0	0	0	0	8924	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	403	1	0	0	0	0	0	0	406	1	0	0	0	0	0	0	
C342	null	null	null	null	554	616	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	95	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	2718	1	0	0	0	0	0	0	2863	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	
C343	null	null	null	null	563	605	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	586	1	0	0	0	0	0	0	604	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	513	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	10589	1	0	0	0	0	0	0	10931	1	0	0	0	0	0	0	500	1	0	0	0	0	0	0	517	1	0	0	0	0	0	0	505	1	0	0	0	0	0	0	
C344	null	null	null	null	540	624	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	375	1	0	0	0	0	0	0	333	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	8183	1	0	0	0	0	0	0	9566	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	321	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	
C345	null	null	null	null	559	602	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	554	1	0	0	0	0	0	0	575	1	0	0	0	0	0	0	554	1	0	0	0	0	0	0	588	1	0	0	0	0	0	0	566	1	0	0	0	0	0	0	10989	1	0	0	0	0	0	0	10525	1	0	0	0	0	0	0	564	1	0	0	0	0	0	0	558	1	0	0	0	0	0	0	562	1	0	0	0	0	0	0	
C346	null	null	null	null	69	90	79.8	5	5	5.0	0	0	0.0	0	3	17	10.8	449	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	377	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	378	1	0	0	0	0	0	0	9483	1	0	0	0	0	0	0	10216	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	384	1	0	0	0	0	0	0	
C3467	null	null	null	null	12	37	25.0	11	13	12.4	0	0	0.0	0	0	8	1.3225806451612903	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C347	null	null	null	null	559	617	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	539	1	0	0	0	0	0	0	549	1	0	0	0	0	0	0	556	1	0	0	0	0	0	0	531	1	0	0	0	0	0	0	533	1	0	0	0	0	0	0	9805	1	0	0	0	0	0	0	10159	1	0	0	0	0	0	0	533	1	0	0	0	0	0	0	534	1	0	0	0	0	0	0	536	1	0	0	0	0	0	0	
C348	null	null	null	null	562	629	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	598	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	498	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	8698	1	0	0	0	0	0	0	10317	1	0	0	0	0	0	0	546	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	507	1	0	0	0	0	0	0	
C349	null	null	null	null	571	600	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	527	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	415	1	0	0	0	0	0	0	417	1	0	0	0	0	0	0	419	1	0	0	0	0	0	0	9558	1	0	0	0	0	0	0	11325	1	0	0	0	0	0	0	420	1	0	0	0	0	0	0	418	1	0	0	0	0	0	0	418	1	0	0	0	0	0	0	
C3494	null	null	null	null	9	25	20.4	10	12	11.2	0	1	0.2	1	0	8	1.0357142857142858	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C35	null	null	null	null	16	55	33.0	3	3	3.0	0	1	0.2	1	0	32	6.333333333333333	86	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	
C350	null	null	null	null	563	631	583.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	397	1	0	0	0	0	0	0	315	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	8975	1	0	0	0	0	0	0	7507	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	
C351	null	null	null	null	584	622	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	497	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	329	1	0	0	0	0	0	0	8264	1	0	0	0	0	0	0	8139	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	
C352	null	null	null	null	562	623	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	794	1	0	0	0	0	0	0	528	1	0	0	0	0	0	0	536	1	0	0	0	0	0	0	522	1	0	0	0	0	0	0	525	1	0	0	0	0	0	0	10957	1	0	0	0	0	0	0	12534	1	0	0	0	0	0	0	525	1	0	0	0	0	0	0	525	1	0	0	0	0	0	0	526	1	0	0	0	0	0	0	
C353	null	null	null	null	569	631	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	472	1	0	0	0	0	0	0	472	1	0	0	0	0	0	0	467	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	465	1	0	0	0	0	0	0	9848	1	0	0	0	0	0	0	11421	1	0	0	0	0	0	0	475	1	0	0	0	0	0	0	467	1	0	0	0	0	0	0	511	1	0	0	0	0	0	0	
C354	null	null	null	null	584	643	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	605	1	0	0	0	0	0	0	615	1	0	0	0	0	0	0	590	1	0	0	0	0	0	0	572	1	0	0	0	0	0	0	577	1	0	0	0	0	0	0	11176	1	0	0	0	0	0	0	13037	1	0	0	0	0	0	0	575	1	0	0	0	0	0	0	575	1	0	0	0	0	0	0	577	1	0	0	0	0	0	0	
C355	null	null	null	null	12	26	17.8	9	9	9.0	0	0	0.0	0	0	9	1.3333333333333333	652	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	10114	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C356	null	null	null	null	558	617	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	2029	1	0	0	0	0	0	0	2133	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C357	null	null	null	null	576	629	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	845	1	0	0	0	0	0	0	562	1	0	0	0	0	0	0	535	1	0	0	0	0	0	0	587	1	0	0	0	0	0	0	537	1	0	0	0	0	0	0	10764	1	0	0	0	0	0	0	11979	1	0	0	0	0	0	0	533	1	0	0	0	0	0	0	537	1	0	0	0	0	0	0	537	1	0	0	0	0	0	0	
C358	null	null	null	null	573	615	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	348	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	313	1	0	0	0	0	0	0	8907	1	0	0	0	0	0	0	8115	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	
C359	null	null	null	null	579	629	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	853	1	0	0	0	0	0	0	587	1	0	0	0	0	0	0	585	1	0	0	0	0	0	0	573	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	11650	1	0	0	0	0	0	0	11703	1	0	0	0	0	0	0	580	1	0	0	0	0	0	0	577	1	0	0	0	0	0	0	581	1	0	0	0	0	0	0	
C3593	null	null	null	null	8	33	21.8	13	13	13.0	0	0	0.0	0	0	8	1.1846153846153846	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C36	null	null	null	null	28	49	35.4	2	3	2.8	0	1	0.4	2	0	20	5.5	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C360	null	null	null	null	583	625	599.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	111	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	1984	1	0	0	0	0	0	0	1825	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C361	null	null	null	null	600	638	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	275	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	8413	1	0	0	0	0	0	0	7693	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	
C362	null	null	null	null	597	642	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	419	1	0	0	0	0	0	0	436	1	0	0	0	0	0	0	490	1	0	0	0	0	0	0	414	1	0	0	0	0	0	0	417	1	0	0	0	0	0	0	11427	1	0	0	0	0	0	0	11795	1	0	0	0	0	0	0	416	1	0	0	0	0	0	0	419	1	0	0	0	0	0	0	439	1	0	0	0	0	0	0	
C363	null	null	null	null	595	648	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	287	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	7790	1	0	0	0	0	0	0	8342	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	
C364	null	null	null	null	601	662	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	282	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	7617	1	0	0	0	0	0	0	8225	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	
C36411	null	null	null	null	379	415	399.8	10	10	10.0	0	0	0.0	0	17	40	27.46	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	
C365	null	null	null	null	580	648	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	305	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	8860	1	0	0	0	0	0	0	7492	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	
C36505	null	null	null	null	360	428	399.8	10	10	10.0	0	0	0.0	0	17	37	27.14	278	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	318	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	
C366	null	null	null	null	572	640	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	336	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	337	1	0	0	0	0	0	0	329	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	10023	1	0	0	0	0	0	0	10363	1	0	0	0	0	0	0	339	1	0	0	0	0	0	0	334	1	0	0	0	0	0	0	332	1	0	0	0	0	0	0	
C367	null	null	null	null	593	650	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	227	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	222	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	6841	1	0	0	0	0	0	0	6819	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	222	1	0	0	0	0	0	0	
C368	null	null	null	null	599	633	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C369	null	null	null	null	579	653	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	418	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	373	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	369	1	0	0	0	0	0	0	10690	1	0	0	0	0	0	0	10080	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	409	1	0	0	0	0	0	0	370	1	0	0	0	0	0	0	
C37	null	null	null	null	18	49	34.4	3	3	3.0	0	1	0.4	2	0	36	5.866666666666666	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C370	null	null	null	null	601	643	616.5	0	0	0.0	0	0	0.0	0	0	0	0.0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	2334	1	0	0	0	0	0	0	1949	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C371	null	null	null	null	613	654	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	153	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	5187	1	0	0	0	0	0	0	4675	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	
C372	null	null	null	null	616	659	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	640	1	0	0	0	0	0	0	664	1	0	0	0	0	0	0	653	1	0	0	0	0	0	0	648	1	0	0	0	0	0	0	653	1	0	0	0	0	0	0	14278	1	0	0	0	0	0	0	14041	1	0	0	0	0	0	0	653	1	0	0	0	0	0	0	656	1	0	0	0	0	0	0	650	1	0	0	0	0	0	0	
C373	null	null	null	null	607	656	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	580	1	0	0	0	0	0	0	591	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	624	1	0	0	0	0	0	0	11841	1	0	0	0	0	0	0	13852	1	0	0	0	0	0	0	581	1	0	0	0	0	0	0	583	1	0	0	0	0	0	0	579	1	0	0	0	0	0	0	
C374	null	null	null	null	621	663	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	602	1	0	0	0	0	0	0	617	1	0	0	0	0	0	0	608	1	0	0	0	0	0	0	609	1	0	0	0	0	0	0	609	1	0	0	0	0	0	0	13707	1	0	0	0	0	0	0	13809	1	0	0	0	0	0	0	609	1	0	0	0	0	0	0	659	1	0	0	0	0	0	0	600	1	0	0	0	0	0	0	
C375	null	null	null	null	619	656	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	1244	1	0	0	0	0	0	0	1199	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C37578	null	null	null	null	69	88	79.8	10	10	10.0	0	0	0.0	0	2	12	5.58	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C376	null	null	null	null	588	668	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	354	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	353	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	9812	1	0	0	0	0	0	0	10371	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	
C37663	null	null	null	null	358	422	399.8	10	10	10.0	0	0	0.0	0	16	35	27.56	302	1	0	0	0	0	0	0	336	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	328	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	
C377	null	null	null	null	618	662	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	679	1	0	0	0	0	0	0	1063	1	0	0	0	0	0	0	671	1	0	0	0	0	0	0	674	1	0	0	0	0	0	0	683	1	0	0	0	0	0	0	13592	1	0	0	0	0	0	0	13730	1	0	0	0	0	0	0	669	1	0	0	0	0	0	0	679	1	0	0	0	0	0	0	670	1	0	0	0	0	0	0	
C378	null	null	null	null	617	667	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	642	1	0	0	0	0	0	0	495	1	0	0	0	0	0	0	457	1	0	0	0	0	0	0	455	1	0	0	0	0	0	0	534	1	0	0	0	0	0	0	11824	1	0	0	0	0	0	0	10493	1	0	0	0	0	0	0	460	1	0	0	0	0	0	0	465	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	
C379	null	null	null	null	584	688	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	969	1	0	0	0	0	0	0	1059	1	0	0	0	0	0	0	657	1	0	0	0	0	0	0	651	1	0	0	0	0	0	0	668	1	0	0	0	0	0	0	14218	1	0	0	0	0	0	0	10089	1	0	0	0	0	0	0	680	1	0	0	0	0	0	0	663	1	0	0	0	0	0	0	661	1	0	0	0	0	0	0	
C38	null	null	null	null	41	61	49.95	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C380	null	null	null	null	618	651	633.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	551	1	0	0	0	0	0	0	735	1	0	0	0	0	0	0	557	1	0	0	0	0	0	0	551	1	0	0	0	0	0	0	556	1	0	0	0	0	0	0	13723	1	0	0	0	0	0	0	12814	1	0	0	0	0	0	0	557	1	0	0	0	0	0	0	564	1	0	0	0	0	0	0	549	1	0	0	0	0	0	0	
C381	null	null	null	null	622	668	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	471	1	0	0	0	0	0	0	474	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	12581	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	470	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C382	null	null	null	null	640	664	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	628	1	0	0	0	0	0	0	646	1	0	0	0	0	0	0	632	1	0	0	0	0	0	0	636	1	0	0	0	0	0	0	640	1	0	0	0	0	0	0	15408	1	0	0	0	0	0	0	14763	1	0	0	0	0	0	0	635	1	0	0	0	0	0	0	635	1	0	0	0	0	0	0	633	1	0	0	0	0	0	0	
C383	null	null	null	null	614	676	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	485	1	0	0	0	0	0	0	491	1	0	0	0	0	0	0	500	1	0	0	0	0	0	0	479	1	0	0	0	0	0	0	489	1	0	0	0	0	0	0	9438	1	0	0	0	0	0	0	12675	1	0	0	0	0	0	0	478	1	0	0	0	0	0	0	480	1	0	0	0	0	0	0	475	1	0	0	0	0	0	0	
C38336	null	null	null	null	394	412	399.8	10	10	10.0	0	0	0.0	0	17	39	28.16	163	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	
C384	null	null	null	null	632	682	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	578	1	0	0	0	0	0	0	557	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	543	1	0	0	0	0	0	0	551	1	0	0	0	0	0	0	13863	1	0	0	0	0	0	0	13461	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	550	1	0	0	0	0	0	0	
C385	null	null	null	null	628	674	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1315	1	0	0	0	0	0	0	713	1	0	0	0	0	0	0	701	1	0	0	0	0	0	0	699	1	0	0	0	0	0	0	709	1	0	0	0	0	0	0	15406	1	0	0	0	0	0	0	14126	1	0	0	0	0	0	0	701	1	0	0	0	0	0	0	704	1	0	0	0	0	0	0	698	1	0	0	0	0	0	0	
C386	null	null	null	null	632	679	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1607	1	0	0	0	0	0	0	717	1	0	0	0	0	0	0	700	1	0	0	0	0	0	0	701	1	0	0	0	0	0	0	759	1	0	0	0	0	0	0	14359	1	0	0	0	0	0	0	14337	1	0	0	0	0	0	0	708	1	0	0	0	0	0	0	748	1	0	0	0	0	0	0	698	1	0	0	0	0	0	0	
C387	null	null	null	null	632	683	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	590	1	0	0	0	0	0	0	556	1	0	0	0	0	0	0	549	1	0	0	0	0	0	0	539	1	0	0	0	0	0	0	545	1	0	0	0	0	0	0	12627	1	0	0	0	0	0	0	13966	1	0	0	0	0	0	0	543	1	0	0	0	0	0	0	542	1	0	0	0	0	0	0	598	1	0	0	0	0	0	0	
C388	null	null	null	null	627	669	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	297	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	7561	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C389	null	null	null	null	628	694	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	487	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	14086	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	490	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C39	null	null	null	null	16	40	29.4	3	3	3.0	0	1	0.4	2	0	18	5.0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	
C390	null	null	null	null	619	674	649.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	271	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	8205	1	0	0	0	0	0	0	8730	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	
C391	null	null	null	null	644	684	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	4769	1	0	0	0	0	0	0	4515	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	
C392	null	null	null	null	74	91	79.8	5	5	5.0	0	0	0.0	0	4	17	10.16	708	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	687	1	0	0	0	0	0	0	691	1	0	0	0	0	0	0	694	1	0	0	0	0	0	0	15542	1	0	0	0	0	0	0	15337	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C3929333	null	null	null	null	373	429	399.8	15	15	15.0	0	0	0.0	0	7	32	18.613333333333333	79	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	
C393	null	null	null	null	633	696	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	472	1	0	0	0	0	0	0	479	1	0	0	0	0	0	0	460	1	0	0	0	0	0	0	457	1	0	0	0	0	0	0	491	1	0	0	0	0	0	0	10499	1	0	0	0	0	0	0	12929	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	478	1	0	0	0	0	0	0	
C394	null	null	null	null	644	692	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	585	1	0	0	0	0	0	0	572	1	0	0	0	0	0	0	546	1	0	0	0	0	0	0	553	1	0	0	0	0	0	0	552	1	0	0	0	0	0	0	14965	1	0	0	0	0	0	0	14078	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	
C395	null	null	null	null	648	686	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	691	1	0	0	0	0	0	0	690	1	0	0	0	0	0	0	719	1	0	0	0	0	0	0	674	1	0	0	0	0	0	0	677	1	0	0	0	0	0	0	15998	1	0	0	0	0	0	0	14461	1	0	0	0	0	0	0	671	1	0	0	0	0	0	0	669	1	0	0	0	0	0	0	674	1	0	0	0	0	0	0	
C396	null	null	null	null	643	690	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	703	1	0	0	0	0	0	0	725	1	0	0	0	0	0	0	705	1	0	0	0	0	0	0	714	1	0	0	0	0	0	0	710	1	0	0	0	0	0	0	14459	1	0	0	0	0	0	0	15258	1	0	0	0	0	0	0	732	1	0	0	0	0	0	0	709	1	0	0	0	0	0	0	708	1	0	0	0	0	0	0	
C397	null	null	null	null	643	714	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	481	1	0	0	0	0	0	0	466	1	0	0	0	0	0	0	455	1	0	0	0	0	0	0	456	1	0	0	0	0	0	0	459	1	0	0	0	0	0	0	10467	1	0	0	0	0	0	0	12816	1	0	0	0	0	0	0	454	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	458	1	0	0	0	0	0	0	
C398	null	null	null	null	645	691	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	629	1	0	0	0	0	0	0	521	1	0	0	0	0	0	0	446	1	0	0	0	0	0	0	445	1	0	0	0	0	0	0	442	1	0	0	0	0	0	0	11870	1	0	0	0	0	0	0	13372	1	0	0	0	0	0	0	441	1	0	0	0	0	0	0	446	1	0	0	0	0	0	0	441	1	0	0	0	0	0	0	
C399	null	null	null	null	643	707	666.5	0	0	0.0	0	0	0.0	0	0	0	0.0	409	1	0	0	0	0	0	0	491	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	402	1	0	0	0	0	0	0	13067	1	0	0	0	0	0	0	11885	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	
C4	null	null	null	null	186	209	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C40	null	null	null	null	36	67	49.95	0	0	0.0	0	0	0.0	0	0	0	0.0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C400	null	null	null	null	15	39	29.4	9	9	9.0	0	0	0.0	0	0	16	2.2	295	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	6635	1	0	0	0	0	0	0	9085	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C401	null	null	null	null	652	706	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	664	1	0	0	0	0	0	0	665	1	0	0	0	0	0	0	662	1	0	0	0	0	0	0	655	1	0	0	0	0	0	0	661	1	0	0	0	0	0	0	17049	1	0	0	0	0	0	0	16151	1	0	0	0	0	0	0	662	1	0	0	0	0	0	0	659	1	0	0	0	0	0	0	667	1	0	0	0	0	0	0	
C402	null	null	null	null	663	713	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	661	1	0	0	0	0	0	0	657	1	0	0	0	0	0	0	642	1	0	0	0	0	0	0	670	1	0	0	0	0	0	0	651	1	0	0	0	0	0	0	16701	1	0	0	0	0	0	0	16590	1	0	0	0	0	0	0	648	1	0	0	0	0	0	0	650	1	0	0	0	0	0	0	647	1	0	0	0	0	0	0	
C403	null	null	null	null	22	52	32.8	9	9	9.0	0	0	0.0	0	0	18	2.533333333333333	266	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8094	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	
C404	null	null	null	null	655	707	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	365	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	11596	1	0	0	0	0	0	0	10145	1	0	0	0	0	0	0	353	1	0	0	0	0	0	0	351	1	0	0	0	0	0	0	350	1	0	0	0	0	0	0	
C405	null	null	null	null	656	698	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	542	1	0	0	0	0	0	0	516	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	505	1	0	0	0	0	0	0	511	1	0	0	0	0	0	0	15019	1	0	0	0	0	0	0	16041	1	0	0	0	0	0	0	504	1	0	0	0	0	0	0	574	1	0	0	0	0	0	0	505	1	0	0	0	0	0	0	
C406	null	null	null	null	656	717	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	143	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	4026	1	0	0	0	0	0	0	4091	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	
C407	null	null	null	null	650	708	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	948	1	0	0	0	0	0	0	984	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	
C408	null	null	null	null	661	706	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	794	1	0	0	0	0	0	0	774	1	0	0	0	0	0	0	751	1	0	0	0	0	0	0	755	1	0	0	0	0	0	0	762	1	0	0	0	0	0	0	17076	1	0	0	0	0	0	0	17134	1	0	0	0	0	0	0	760	1	0	0	0	0	0	0	758	1	0	0	0	0	0	0	791	1	0	0	0	0	0	0	
C409	null	null	null	null	658	712	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	744	1	0	0	0	0	0	0	744	1	0	0	0	0	0	0	729	1	0	0	0	0	0	0	739	1	0	0	0	0	0	0	741	1	0	0	0	0	0	0	18572	1	0	0	0	0	0	0	17186	1	0	0	0	0	0	0	738	1	0	0	0	0	0	0	731	1	0	0	0	0	0	0	739	1	0	0	0	0	0	0	
C41	null	null	null	null	27	48	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C410	null	null	null	null	650	706	683.1666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	346	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	339	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	334	1	0	0	0	0	0	0	9328	1	0	0	0	0	0	0	11444	1	0	0	0	0	0	0	333	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	338	1	0	0	0	0	0	0	
C411	null	null	null	null	670	725	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C412	null	null	null	null	678	733	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	303	1	0	0	0	0	0	0	434	1	0	0	0	0	0	0	306	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	11027	1	0	0	0	0	0	0	10816	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	303	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	
C413	null	null	null	null	680	726	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	542	1	0	0	0	0	0	0	588	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	575	1	0	0	0	0	0	0	549	1	0	0	0	0	0	0	15669	1	0	0	0	0	0	0	17367	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	548	1	0	0	0	0	0	0	545	1	0	0	0	0	0	0	
C414	null	null	null	null	664	724	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	946	1	0	0	0	0	0	0	799	1	0	0	0	0	0	0	820	1	0	0	0	0	0	0	750	1	0	0	0	0	0	0	756	1	0	0	0	0	0	0	19395	1	0	0	0	0	0	0	16677	1	0	0	0	0	0	0	788	1	0	0	0	0	0	0	754	1	0	0	0	0	0	0	756	1	0	0	0	0	0	0	
C415	null	null	null	null	11	23	17.6	7	8	7.6	0	0	0.0	0	0	8	1.5789473684210527	514	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15568	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	515	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C416	null	null	null	null	668	737	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	715	1	0	0	0	0	0	0	952	1	0	0	0	0	0	0	726	1	0	0	0	0	0	0	721	1	0	0	0	0	0	0	734	1	0	0	0	0	0	0	16403	1	0	0	0	0	0	0	17865	1	0	0	0	0	0	0	728	1	0	0	0	0	0	0	728	1	0	0	0	0	0	0	726	1	0	0	0	0	0	0	
C417	null	null	null	null	676	711	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	195	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	6632	1	0	0	0	0	0	0	6733	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	
C418	null	null	null	null	663	740	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	782	1	0	0	0	0	0	0	752	1	0	0	0	0	0	0	695	1	0	0	0	0	0	0	703	1	0	0	0	0	0	0	705	1	0	0	0	0	0	0	17557	1	0	0	0	0	0	0	17600	1	0	0	0	0	0	0	698	1	0	0	0	0	0	0	702	1	0	0	0	0	0	0	700	1	0	0	0	0	0	0	
C419	null	null	null	null	690	712	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	434	1	0	0	0	0	0	0	480	1	0	0	0	0	0	0	425	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	426	1	0	0	0	0	0	0	14319	1	0	0	0	0	0	0	13389	1	0	0	0	0	0	0	428	1	0	0	0	0	0	0	426	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	
C42	null	null	null	null	26	55	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	
C420	null	null	null	null	673	730	699.8333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	443	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	10468	1	0	0	0	0	0	0	12144	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	348	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	
C43	null	null	null	null	31	48	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	
C431	null	null	null	null	12	40	24.2	8	9	8.8	0	1	0.2	1	0	16	1.75	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C44	null	null	null	null	27	53	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C45	null	null	null	null	27	56	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C46	null	null	null	null	29	54	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C463	null	null	null	null	76	86	79.8	5	5	5.0	0	0	0.0	0	2	17	9.76	4	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C466	null	null	null	null	67	88	79.8	5	5	5.0	0	0	0.0	0	5	17	10.04	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C46767	null	null	null	null	76	89	79.8	10	10	10.0	0	0	0.0	0	2	12	5.38	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C46786	null	null	null	null	388	411	399.8	10	10	10.0	0	0	0.0	0	18	41	27.6	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	
C47	null	null	null	null	30	56	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C474	null	null	null	null	64	92	80.0	5	5	5.0	0	0	0.0	0	5	15	10.28	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C48	null	null	null	null	29	51	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	
C49	null	null	null	null	26	62	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	
C4926236	null	null	null	null	67	92	80.0	15	15	15.0	0	0	0.0	0	0	7	3.8133333333333335	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C496	null	null	null	null	12	28	21.8	8	9	8.4	0	1	0.2	1	0	9	1.4047619047619047	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C5	null	null	null	null	192	210	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C50	null	null	null	null	26	50	39.96	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C503	null	null	null	null	15	38	29.8	9	10	9.4	0	0	0.0	0	0	16	2.0638297872340425	69	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	
C51	null	null	null	null	22	50	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	95	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C52	null	null	null	null	24	47	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	30	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C53	null	null	null	null	13	45	28.2	4	4	4.0	0	1	0.2	1	0	34	4.25	72	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	236	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C54	null	null	null	null	25	42	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C5431962	null	null	null	null	371	433	399.8	15	15	15.0	0	0	0.0	0	8	28	18.613333333333333	218	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	
C55	null	null	null	null	24	42	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C5570293	null	null	null	null	378	425	399.8	15	15	15.0	0	0	0.0	0	12	27	18.76	124	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	
C56	null	null	null	null	24	46	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C560	null	null	null	null	12	53	27.4	10	10	10.0	0	3	0.6	1	0	16	1.34	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C57	null	null	null	null	21	49	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	39	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C58	null	null	null	null	12	48	28.4	4	4	4.0	0	1	0.4	2	0	24	2.8	77	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C582	null	null	null	null	13	33	24.6	10	10	10.0	0	1	0.2	1	0	13	1.54	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C589	null	null	null	null	14	36	27.2	10	10	10.0	0	2	0.4	1	0	16	1.56	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C59	null	null	null	null	21	48	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	90	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C5909739	null	null	null	null	383	426	399.8	15	15	15.0	0	0	0.0	0	12	31	19.013333333333332	163	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	
C596	null	null	null	null	10	34	21.4	9	10	9.8	0	0	0.0	0	0	16	1.489795918367347	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C6	null	null	null	null	187	218	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C60	null	null	null	null	25	43	33.3	0	0	0.0	0	0	0.0	0	0	0	0.0	85	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C60285	null	null	null	null	73	89	79.8	10	10	10.0	0	0	0.0	0	1	14	5.52	7	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C61	null	null	null	null	19	36	26.6	4	4	4.0	0	1	0.2	1	0	16	3.9	2	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C62	null	null	null	null	100	130	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C63	null	null	null	null	24	61	39.6	3	4	3.8	0	1	0.2	1	0	50	6.157894736842105	2	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C64	null	null	null	null	9	37	24.0	4	4	4.0	0	1	0.2	1	0	11	3.15	2	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	218	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C6425197	null	null	null	null	72	89	80.0	15	15	15.0	0	0	0.0	0	0	10	3.533333333333333	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C65	null	null	null	null	107	130	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C66	null	null	null	null	106	128	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C67	null	null	null	null	93	126	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C6788	null	null	null	null	14	49	28.2	15	15	15.0	0	0	0.0	0	0	32	1.2933333333333332	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C68	null	null	null	null	109	130	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C6852353	null	null	null	null	71	100	79.8	15	15	15.0	0	0	0.0	0	0	11	3.6933333333333334	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C68691	null	null	null	null	69	88	79.8	10	10	10.0	0	0	0.0	0	1	10	5.22	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C69	null	null	null	null	105	134	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C69205	null	null	null	null	71	86	79.8	10	10	10.0	0	0	0.0	0	2	11	5.72	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C7	null	null	null	null	187	211	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	26	3149	0	3221	36	46	46	46.0	5	1	0	0	0	0	0	0	27	3195	0	3267	36	43	48	47.44444444444444	27	3233	0	3305	36	43	48	47.44444444444444	4	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	28	3271	0	3343	36	43	48	47.44444444444444	
C70	null	null	null	null	106	123	116.5	0	0	0.0	0	0	0.0	0	0	0	0.0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C702	null	null	null	null	16	32	22.0	4	10	8.8	0	2	0.4	1	0	12	1.3409090909090908	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C71	null	null	null	null	15	39	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C714	null	null	null	null	19	29	24.2	9	10	9.4	0	0	0.0	0	0	16	1.7234042553191489	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C7152	null	null	null	null	16	27	19.2	11	15	12.6	0	1	0.2	1	0	8	0.8888888888888888	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C72	null	null	null	null	15	41	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C73	null	null	null	null	14	38	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C74	null	null	null	null	15	35	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C75	null	null	null	null	13	35	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	28	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C7593	null	null	null	null	19	33	22.8	12	15	14.4	0	0	0.0	0	0	16	1.0694444444444444	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C76	null	null	null	null	16	36	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C77	null	null	null	null	16	39	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C78	null	null	null	null	17	34	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	18	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	29	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C78320	null	null	null	null	72	87	80.0	10	10	10.0	0	0	0.0	0	0	10	5.6	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C79	null	null	null	null	14	35	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	23	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C8	null	null	null	null	182	213	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C80	null	null	null	null	12	42	24.975	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C81	null	null	null	null	13	32	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	99	1	0	0	0	0	0	0	31	2469	0	2605	80	2	58	28.825	116	8457	0	8933	264	6	101	31.03030303030303	23	1	0	0	0	0	0	0	59	4559	0	4825	172	2	121	25.488372093023255	36	2501	0	2645	76	2	58	30.526315789473685	46	3049	0	3205	74	2	79	38.83783783783784	24	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	130	9189	0	9713	304	6	143	29.29605263157895	
C82	null	null	null	null	14	34	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1	0	0	0	0	0	0	19	1267	0	1355	52	2	94	23.615384615384617	17	1184	0	1283	60	2	40	19.1	18	1	0	0	0	0	0	0	46	3174	0	3434	167	2	93	18.688622754491018	18	1136	0	1214	46	2	63	23.97826086956522	23	1461	0	1593	88	2	39	16.352272727272727	18	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	40	2684	0	2889	111	2	92	23.54054054054054	
C822	null	null	null	null	11	28	20.2	10	10	10.0	0	0	0.0	0	0	16	1.36	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C83	null	null	null	null	13	32	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C84	null	null	null	null	13	30	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C8406660	null	null	null	null	72	85	79.8	15	15	15.0	0	0	0.0	0	0	9	3.56	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C848	null	null	null	null	10	34	20.0	10	10	10.0	0	0	0.0	0	0	10	1.36	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C849	null	null	null	null	11	33	21.8	9	10	9.8	0	1	0.2	1	0	16	1.346938775510204	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C85	null	null	null	null	15	33	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C8540650	null	null	null	null	68	92	79.8	15	15	15.0	0	0	0.0	0	1	8	3.64	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C86	null	null	null	null	14	40	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	
C87	null	null	null	null	10	31	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	77	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C8735382	null	null	null	null	66	96	80.0	15	15	15.0	0	0	0.0	0	0	10	3.6933333333333334	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C8743	null	null	null	null	21	46	29.4	14	15	14.4	0	0	0.0	0	0	16	1.4444444444444444	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C88	null	null	null	null	11	30	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	60	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C8882277	null	null	null	null	71	88	79.8	15	15	15.0	0	0	0.0	0	0	8	3.7066666666666666	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C89	null	null	null	null	12	30	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C9	null	null	null	null	192	211	199.8	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C90	null	null	null	null	13	32	22.2	0	0	0.0	0	0	0.0	0	0	0	0.0	71	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C90372	null	null	null	null	61	90	79.8	10	10	10.0	0	0	0.0	0	1	10	5.66	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C91	null	null	null	null	157	187	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	48	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	391	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C913478	null	null	null	null	61	96	79.8	15	15	15.0	0	0	0.0	0	0	11	4.026666666666666	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C92	null	null	null	null	153	176	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	7	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C93	null	null	null	null	154	173	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C94	null	null	null	null	155	182	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	39	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C9414	null	null	null	null	69	90	79.8	10	10	10.0	0	0	0.0	0	2	10	5.26	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C95	null	null	null	null	139	176	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C96	null	null	null	null	161	173	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	339	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C97	null	null	null	null	157	176	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	60	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C9712244	null	null	null	null	58	95	80.0	15	15	15.0	0	0	0.0	0	0	9	3.64	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712245	null	null	null	null	72	108	87.0	0	0	0.0	0	1	0.2	1	0	0	0.0	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712246	null	null	null	null	67	93	82.0	0	0	0.0	0	1	0.2	1	0	0	0.0	8	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712247	null	null	null	null	74	122	86.6	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712248	null	null	null	null	69	106	85.8	0	0	0.0	0	1	0.2	1	0	0	0.0	10	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712249	null	null	null	null	73	93	82.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9712250	null	null	null	null	74	139	89.2	0	0	0.0	0	1	0.2	1	0	0	0.0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712251	null	null	null	null	78	86	82.8	0	0	0.0	0	1	0.2	1	0	0	0.0	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712252	null	null	null	null	73	103	84.4	0	0	0.0	0	1	0.2	1	0	0	0.0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712253	null	null	null	null	68	96	82.6	0	0	0.0	0	1	0.2	1	0	0	0.0	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712254	null	null	null	null	72	102	84.4	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C9712300	null	null	null	null	74	88	82.4	5	5	5.0	0	0	0.0	0	4	23	10.76	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712320	null	null	null	null	68	93	82.6	5	5	5.0	0	0	0.0	0	6	25	10.52	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712379	null	null	null	null	74	92	82.4	5	5	5.0	0	0	0.0	0	5	17	9.8	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712419	null	null	null	null	79	87	81.8	5	5	5.0	0	1	0.2	1	5	14	10.2	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C9712495	null	null	null	null	78	85	82.0	5	5	5.0	0	0	0.0	0	5	21	11.08	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712559	null	null	null	null	72	93	82.4	5	5	5.0	0	0	0.0	0	5	21	9.6	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712572	null	null	null	null	77	89	83.2	5	5	5.0	0	1	0.2	1	6	15	9.64	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712652	null	null	null	null	74	87	82.0	5	5	5.0	0	0	0.0	0	5	16	9.76	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9712689	null	null	null	null	76	88	82.2	5	5	5.0	0	1	0.2	1	5	15	9.48	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9712695	null	null	null	null	73	87	82.2	5	5	5.0	0	0	0.0	0	4	17	10.4	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9715112	null	null	null	null	77	94	82.2	10	10	10.0	0	0	0.0	0	1	14	5.82	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9717732	null	null	null	null	78	91	81.8	10	10	10.0	0	1	0.2	1	1	11	5.3	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9717866	null	null	null	null	67	93	82.0	10	10	10.0	0	0	0.0	0	1	19	5.46	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9723690	null	null	null	null	70	102	82.0	10	10	10.0	0	1	0.2	1	1	12	5.58	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9729774	null	null	null	null	73	92	81.8	10	10	10.0	0	0	0.0	0	1	12	5.42	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9730200	null	null	null	null	74	90	81.8	10	10	10.0	0	0	0.0	0	1	15	5.76	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9731008	null	null	null	null	68	95	82.0	10	10	10.0	0	0	0.0	0	0	12	5.42	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C9732269	null	null	null	null	69	103	81.8	10	10	10.0	0	0	0.0	0	1	15	5.56	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9732364	null	null	null	null	73	91	82.2	10	10	10.0	0	0	0.0	0	1	14	5.3	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9733445	null	null	null	null	71	89	81.8	10	10	10.0	0	0	0.0	0	1	13	5.7	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C98	null	null	null	null	156	182	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C99	null	null	null	null	154	178	166.5	0	0	0.0	0	0	0.0	0	0	0	0.0	35	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	
C9926755	null	null	null	null	75	89	82.0	15	15	15.0	0	0	0.0	0	1	12	3.72	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C9929279	null	null	null	null	72	90	82.0	15	15	15.0	0	0	0.0	0	0	12	3.9066666666666667	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	


==> stats/stats-fuzzed-2-2-all.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	null	null	null	null	75	84	79.6	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C10	null	null	null	null	12	22	17.6	1	1	1.0	0	2	0.4	1	0	11	5.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	342	1	0	0	0	0	0	0	350	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C100	null	null	null	null	10	37	19.94	0	0	0.0	0	0	0.0	0	0	0	0.0	43	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1001	null	null	null	null	106	261	219.0	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	25	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C1002	null	null	null	null	91	319	170.16666666666666	0	0	0.0	0	8	1.5	2	0	0	0.0	35	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C1003	null	null	null	null	89	350	195.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1004	null	null	null	null	151	450	296.0	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	22	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C1005	null	null	null	null	66	273	154.0	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1006	null	null	null	null	62	128	87.66666666666667	0	0	0.0	0	1	0.5	3	0	0	0.0	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1007	null	null	null	null	51	147	81.5	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C1008	null	null	null	null	53	281	138.66666666666666	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	12	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1009	null	null	null	null	36	104	67.83333333333333	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	15	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C101	null	null	null	null	7	32	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	28	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1010	null	null	null	null	41	140	87.16666666666667	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	7	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C1011	null	null	null	null	194	671	461.5	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C1012	null	null	null	null	192	1915	659.5	0	0	0.0	0	5	2.0	5	0	0	0.0	261	1	0	0	0	0	0	0	808	1	0	0	0	0	0	0	675	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	204	1	0	0	0	0	0	0	1708	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	279	1	0	0	0	0	0	0	
C1013	null	null	null	null	107	652	318.3333333333333	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	39	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	
C1014	null	null	null	null	272	809	621.8333333333334	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	31	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C10149177	null	null	null	null	74	92	81.8	15	15	15.0	0	0	0.0	0	1	13	3.88	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1015	null	null	null	null	344	1197	615.0	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	186	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C10158257	null	null	null	null	74	95	81.8	15	15	15.0	0	0	0.0	0	0	14	3.7333333333333334	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1016	null	null	null	null	104	380	234.83333333333334	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10166	null	null	null	null	69	94	79.6	10	10	10.0	0	0	0.0	0	2	11	5.44	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C1017	null	null	null	null	70	1357	355.6666666666667	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	97	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	
C1018	null	null	null	null	263	1107	506.6666666666667	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	39	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	150	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C1019	null	null	null	null	178	1184	468.3333333333333	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	137	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	150	1	0	0	0	0	0	0	447	1	0	0	0	0	0	0	494	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	
C102	null	null	null	null	12	27	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	
C1020	null	null	null	null	369	553	458.3333333333333	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C1021	null	null	null	null	496	2254	1065.3333333333333	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	377	1	0	0	0	0	0	0	456	1	0	0	0	0	0	0	389	1	0	0	0	0	0	0	338	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	469	1	0	0	0	0	0	0	806	1	0	0	0	0	0	0	377	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	414	1	0	0	0	0	0	0	
C1022	null	null	null	null	442	4139	1567.5	0	0	0.0	0	9	2.5	5	0	0	0.0	298	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	1275	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C1023	null	null	null	null	533	1261	765.1666666666666	0	0	0.0	1	7	3.0	6	0	0	0.0	454	1	0	0	0	0	0	0	719	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	497	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	1079	1	0	0	0	0	0	0	523	1	0	0	0	0	0	0	600	1	0	0	0	0	0	0	571	1	0	0	0	0	0	0	
C1024	null	null	null	null	1065	8632	3126.0	0	0	0.0	1	5	2.0	6	0	0	0.0	159	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	467	1	0	0	0	0	0	0	806	1	0	0	0	0	0	0	3013	1	0	0	0	0	0	0	1415	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	
C1025	null	null	null	null	566	4196	1473.0	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	135	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	749	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	1327	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	
C1026	null	null	null	null	372	1461	696.5	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C1027	null	null	null	null	1315	6959	2793.8333333333335	0	0	0.0	0	6	2.0	5	0	0	0.0	57	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C1028	null	null	null	null	460	2602	1513.0	0	0	0.0	0	4	1.8333333333333333	5	0	0	0.0	59	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	
C1029	null	null	null	null	1043	5018	2947.8333333333335	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	3253	1	0	0	0	0	0	0	3435	1	0	0	0	0	0	0	2502	1	0	0	0	0	0	0	2521	1	0	0	0	0	0	0	3730	1	0	0	0	0	0	0	10470	1	0	0	0	0	0	0	7318	1	0	0	0	0	0	0	3815	1	0	0	0	0	0	0	2434	1	0	0	0	0	0	0	2682	1	0	0	0	0	0	0	
C103	null	null	null	null	10	28	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C1030	null	null	null	null	496	1139	737.1666666666666	0	0	0.0	0	5	2.3333333333333335	4	0	0	0.0	504	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	435	1	0	0	0	0	0	0	433	1	0	0	0	0	0	0	450	1	0	0	0	0	0	0	1050	1	0	0	0	0	0	0	1024	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	441	1	0	0	0	0	0	0	493	1	0	0	0	0	0	0	
C1031	null	null	null	null	422	6716	2029.8333333333333	0	0	0.0	0	17	6.5	5	0	0	0.0	3293	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	3532	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	
C1032	null	null	null	null	962	2908	1723.3333333333333	0	0	0.0	0	11	4.5	5	0	0	0.0	3763	1	0	0	0	0	0	0	6918	1	0	0	0	0	0	0	4608	1	0	0	0	0	0	0	4500	1	0	0	0	0	0	0	53647	1	0	0	0	0	0	0	21882	1	0	0	0	0	0	0	7440	1	0	0	0	0	0	0	17387	1	0	0	0	0	0	0	4469	1	0	0	0	0	0	0	4875	1	0	0	0	0	0	0	
C1033	null	null	null	null	838	7078	2379.0	0	0	0.0	0	29	7.0	5	0	0	0.0	44906	1	0	0	0	0	0	0	66555	1	0	0	0	0	0	0	33492	1	0	0	0	0	0	0	32248	1	0	0	0	0	0	0	32928	1	0	0	0	0	0	0	55256	1	0	0	0	0	0	0	24609	1	0	0	0	0	0	0	27967	1	0	0	0	0	0	0	27934	1	0	0	0	0	0	0	39033	1	0	0	0	0	0	0	
C1034	null	null	null	null	437	2433	972.8333333333334	0	0	0.0	0	23	5.5	4	0	0	0.0	29	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C1035	null	null	null	null	1537	9914	4636.0	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	81	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	
C1036	null	null	null	null	1385	6950	3246.5	0	0	0.0	0	11	4.0	4	0	0	0.0	1605	1	0	0	0	0	0	0	1337	1	0	0	0	0	0	0	484	1	0	0	0	0	0	0	524	1	0	0	0	0	0	0	1114	1	0	0	0	0	0	0	1380	1	0	0	0	0	0	0	2698	1	0	0	0	0	0	0	1053	1	0	0	0	0	0	0	507	1	0	0	0	0	0	0	631	1	0	0	0	0	0	0	
C1037	null	null	null	null	2106	8316	4836.333333333333	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	2848	1	0	0	0	0	0	0	3464	1	0	0	0	0	0	0	2236	1	0	0	0	0	0	0	2195	1	0	0	0	0	0	0	5700	1	0	0	0	0	0	0	6681	1	0	0	0	0	0	0	7803	1	0	0	0	0	0	0	1011	1	0	0	0	0	0	0	2142	1	0	0	0	0	0	0	2387	1	0	0	0	0	0	0	
C1038	null	null	null	null	1343	12660	4659.5	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	1195	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	456	1	0	0	0	0	0	0	658	1	0	0	0	0	0	0	138924	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	
C1039	null	null	null	null	1288	4576	2751.1666666666665	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	2323	1	0	0	0	0	0	0	3064	1	0	0	0	0	0	0	2174	1	0	0	0	0	0	0	2064	1	0	0	0	0	0	0	3076	1	0	0	0	0	0	0	5605	1	0	0	0	0	0	0	4508	1	0	0	0	0	0	0	2153	1	0	0	0	0	0	0	2081	1	0	0	0	0	0	0	2496	1	0	0	0	0	0	0	
C104	null	null	null	null	10	33	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C1040	null	null	null	null	587	2798	1352.3333333333333	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	148	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	582	1	0	0	0	0	0	0	443	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	
C1041	null	null	null	null	382	425	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	120	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	1672	1	0	0	0	0	0	0	1884	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	
C1042	null	null	null	null	390	414	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	140	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	1981	1	0	0	0	0	0	0	1745	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	
C1043	null	null	null	null	378	415	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	220	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	2394	1	0	0	0	0	0	0	2551	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	
C1044	null	null	null	null	384	412	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	25	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	461	1	0	0	0	0	0	0	407	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	
C10446746	null	null	null	null	63	91	81.2	15	15	15.0	0	0	0.0	0	0	14	3.88	12	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C1045	null	null	null	null	384	416	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	93	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	1256	1	0	0	0	0	0	0	1414	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	
C1046	null	null	null	null	386	419	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1047	null	null	null	null	369	437	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	181	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	2050	1	0	0	0	0	0	0	2064	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	
C1048	null	null	null	null	389	410	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C1049	null	null	null	null	383	410	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	66	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	843	1	0	0	0	0	0	0	741	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C105	null	null	null	null	9	29	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	416	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C1050	null	null	null	null	393	414	399.6	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	1684	1	0	0	0	0	0	0	1399	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	
C10598570	null	null	null	null	76	90	81.8	15	15	15.0	0	0	0.0	0	0	9	3.92	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C106	null	null	null	null	10	30	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	504	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C10645096	null	null	null	null	67	101	81.4	15	15	15.0	0	0	0.0	0	0	14	3.9466666666666668	16	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C107	null	null	null	null	9	28	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C10713607	null	null	null	null	65	95	81.6	15	15	15.0	0	0	0.0	0	1	13	3.9466666666666668	21	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C10741204	null	null	null	null	74	92	81.8	15	15	15.0	0	0	0.0	0	0	13	3.8666666666666667	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C108	null	null	null	null	10	29	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862038	null	null	null	null	75	87	81.6	15	15	15.0	0	0	0.0	0	0	12	3.92	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862039	null	null	null	null	75	133	90.2	0	0	0.0	0	2	0.4	1	0	0	0.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862040	null	null	null	null	127	170	146.0	0	0	0.0	0	3	0.6	1	0	0	0.0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862041	null	null	null	null	77	102	87.8	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862042	null	null	null	null	72	164	98.2	0	0	0.0	0	1	0.4	2	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862043	null	null	null	null	95	148	116.6	0	0	0.0	0	1	0.4	2	0	0	0.0	7	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C10862044	null	null	null	null	71	118	87.2	0	0	0.0	0	2	0.4	1	0	0	0.0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862045	null	null	null	null	73	113	86.8	0	0	0.0	0	2	0.4	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862046	null	null	null	null	51	123	82.4	0	0	0.0	0	1	0.2	1	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862047	null	null	null	null	71	105	87.0	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862048	null	null	null	null	72	99	87.8	0	0	0.0	0	1	0.2	1	0	0	0.0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862051	null	null	null	null	74	93	85.2	5	5	5.0	0	0	0.0	0	6	19	11.12	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862073	null	null	null	null	72	96	84.0	5	5	5.0	0	1	0.2	1	5	19	10.64	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C10862075	null	null	null	null	70	95	84.2	5	5	5.0	0	0	0.0	0	4	21	10.32	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10862087	null	null	null	null	74	98	84.4	5	5	5.0	0	0	0.0	0	5	21	9.84	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10862100	null	null	null	null	77	94	83.8	5	5	5.0	0	1	0.2	1	5	21	10.04	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862137	null	null	null	null	71	95	83.8	5	5	5.0	0	0	0.0	0	6	17	10.64	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862201	null	null	null	null	78	94	84.4	5	5	5.0	0	1	0.2	1	3	21	9.72	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862209	null	null	null	null	76	106	83.8	5	5	5.0	0	1	0.2	1	5	19	10.08	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10862223	null	null	null	null	76	96	84.6	5	5	5.0	0	1	0.2	1	4	18	10.56	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10862240	null	null	null	null	80	89	84.0	5	5	5.0	0	1	0.2	1	6	14	9.96	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C10862919	null	null	null	null	76	95	84.0	10	10	10.0	0	0	0.0	0	1	15	5.94	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C10863242	null	null	null	null	77	92	83.6	10	10	10.0	0	0	0.0	0	1	15	5.9	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10864483	null	null	null	null	74	99	83.8	10	10	10.0	0	1	0.2	1	2	21	5.74	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10865145	null	null	null	null	74	103	84.2	10	10	10.0	0	1	0.2	1	1	14	5.58	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C10865432	null	null	null	null	77	89	84.0	10	10	10.0	0	0	0.0	0	1	14	6.02	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10867937	null	null	null	null	78	95	85.4	10	10	10.0	0	0	0.0	0	0	17	5.96	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10868000	null	null	null	null	77	91	84.0	10	10	10.0	0	0	0.0	0	1	14	5.74	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10868284	null	null	null	null	76	107	84.2	10	10	10.0	0	0	0.0	0	2	17	5.76	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10868355	null	null	null	null	73	102	83.6	10	10	10.0	0	0	0.0	0	1	16	5.72	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C10868488	null	null	null	null	71	90	84.2	10	10	10.0	0	0	0.0	0	1	17	5.7	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C10874140	null	null	null	null	72	96	84.0	15	15	15.0	0	0	0.0	0	0	12	4.16	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C10886504	null	null	null	null	76	97	84.0	15	15	15.0	0	0	0.0	0	0	14	3.96	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C109	null	null	null	null	6	28	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	189	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C10936388	null	null	null	null	78	88	83.8	15	15	15.0	0	0	0.0	0	0	18	3.8	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C1095	null	null	null	null	396	412	399.6	5	5	5.0	0	0	0.0	0	38	63	51.32	116	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C10986112	null	null	null	null	67	96	84.0	15	15	15.0	0	0	0.0	0	1	10	3.96	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11	null	null	null	null	9	30	19.2	1	1	1.0	0	1	0.4	2	1	17	8.8	49	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	335	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C110	null	null	null	null	10	26	18.145454545454545	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11026434	null	null	null	null	75	97	84.6	15	15	15.0	0	0	0.0	0	0	18	4.12	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C111	null	null	null	null	8	28	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	11	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11121540	null	null	null	null	75	100	84.0	15	15	15.0	0	0	0.0	0	0	18	4.053333333333334	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11172949	null	null	null	null	76	93	83.6	15	15	15.0	0	0	0.0	0	0	9	3.9066666666666667	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11176540	null	null	null	null	69	92	84.2	15	15	15.0	0	0	0.0	0	0	18	4.04	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11194297	null	null	null	null	72	92	83.4	15	15	15.0	0	1	0.2	1	0	16	3.96	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C112	null	null	null	null	9	27	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	
C1120322	null	null	null	null	379	422	399.6	15	15	15.0	0	0	0.0	0	11	29	18.68	108	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	
C11235793	null	null	null	null	74	92	83.8	15	15	15.0	0	0	0.0	0	1	12	3.96	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235794	null	null	null	null	79	152	100.4	0	0	0.0	0	2	0.4	1	0	0	0.0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235795	null	null	null	null	92	138	117.8	0	0	0.0	0	1	0.4	2	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235796	null	null	null	null	119	196	145.6	0	0	0.0	0	5	1.0	1	0	0	0.0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235797	null	null	null	null	119	181	146.4	0	0	0.0	0	3	0.6	1	0	0	0.0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11235798	null	null	null	null	74	112	90.8	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235799	null	null	null	null	98	140	125.2	0	0	0.0	0	1	0.4	2	0	0	0.0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235800	null	null	null	null	79	111	90.4	0	0	0.0	0	2	0.4	1	0	0	0.0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11235801	null	null	null	null	71	128	91.4	0	0	0.0	0	2	0.4	1	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235802	null	null	null	null	79	120	90.8	0	0	0.0	0	3	0.6	1	0	0	0.0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235803	null	null	null	null	104	164	128.8	0	0	0.0	0	1	0.4	2	0	0	0.0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11235813	null	null	null	null	71	104	87.2	5	5	5.0	0	1	0.2	1	3	19	10.88	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235831	null	null	null	null	79	91	86.8	5	5	5.0	0	0	0.0	0	5	19	10.28	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235834	null	null	null	null	81	92	86.4	5	5	5.0	0	1	0.2	1	3	21	10.36	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11235847	null	null	null	null	79	101	85.8	5	5	5.0	0	1	0.2	1	6	18	11.12	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235882	null	null	null	null	79	124	97.2	5	5	5.0	0	0	0.0	0	6	51	12.6	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11235889	null	null	null	null	74	108	88.2	5	5	5.0	0	0	0.0	0	5	25	10.88	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11235897	null	null	null	null	71	101	85.8	5	5	5.0	0	1	0.2	1	4	17	10.44	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11235899	null	null	null	null	79	108	97.8	5	5	5.0	0	0	0.0	0	6	41	12.48	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235901	null	null	null	null	78	102	87.6	5	5	5.0	0	1	0.2	1	6	23	10.16	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11235902	null	null	null	null	79	108	91.8	5	5	5.0	0	1	0.2	1	5	30	11.92	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11236089	null	null	null	null	76	97	86.6	10	10	10.0	0	0	0.0	0	1	16	5.8	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11236113	null	null	null	null	82	100	86.8	10	10	10.0	0	1	0.2	1	2	16	5.92	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11236204	null	null	null	null	72	100	86.0	10	10	10.0	0	0	0.0	0	1	15	5.76	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11236370	null	null	null	null	74	104	86.2	10	10	10.0	0	0	0.0	0	2	21	5.78	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11236527	null	null	null	null	76	101	86.8	10	10	10.0	0	0	0.0	0	1	16	5.92	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11236686	null	null	null	null	78	93	86.6	10	10	10.0	0	0	0.0	0	0	18	5.94	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11237945	null	null	null	null	82	90	86.4	10	10	10.0	0	0	0.0	0	0	18	5.96	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11238478	null	null	null	null	80	104	88.2	10	10	10.0	0	1	0.2	1	2	18	6.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11238511	null	null	null	null	69	97	86.4	10	10	10.0	0	0	0.0	0	1	15	5.54	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11238725	null	null	null	null	77	94	86.2	10	10	10.0	0	0	0.0	0	0	15	5.46	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11269707	null	null	null	null	72	112	85.8	15	15	15.0	0	0	0.0	0	0	12	4.093333333333334	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11270808	null	null	null	null	70	94	86.0	15	15	15.0	0	1	0.2	1	0	12	4.026666666666666	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11289	null	null	null	null	383	436	399.6	10	10	10.0	0	0	0.0	0	14	42	27.5	47	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C11295162	null	null	null	null	78	93	85.8	15	15	15.0	0	1	0.2	1	0	14	3.8666666666666667	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11295598	null	null	null	null	76	95	86.2	15	15	15.0	0	0	0.0	0	1	11	4.04	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C113	null	null	null	null	12	34	22.4	6	7	6.8	0	1	0.2	1	0	24	1.8529411764705883	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11305751	null	null	null	null	74	97	85.6	15	15	15.0	0	0	0.0	0	0	14	4.0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11320592	null	null	null	null	70	96	86.0	15	15	15.0	0	0	0.0	0	0	11	4.0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11340216	null	null	null	null	81	95	86.4	15	15	15.0	0	0	0.0	0	0	14	4.053333333333334	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11356971	null	null	null	null	79	96	86.4	15	15	15.0	0	0	0.0	0	0	21	4.04	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11362345	null	null	null	null	75	97	86.0	15	15	15.0	0	0	0.0	0	0	20	4.2	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362705	null	null	null	null	78	96	86.2	15	15	15.0	0	0	0.0	0	0	23	4.066666666666666	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362706	null	null	null	null	109	197	148.8	0	0	0.0	0	3	0.6	1	0	0	0.0	7	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362707	null	null	null	null	146	222	168.8	0	0	0.0	0	1	0.4	2	0	0	0.0	11	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11362708	null	null	null	null	71	114	88.2	0	0	0.0	0	2	0.4	1	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11362709	null	null	null	null	81	224	147.6	0	0	0.0	0	1	0.4	2	0	0	0.0	6	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362710	null	null	null	null	119	159	134.2	0	0	0.0	0	1	0.4	2	0	0	0.0	10	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362711	null	null	null	null	103	166	136.0	0	0	0.0	0	1	0.4	2	0	0	0.0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11362712	null	null	null	null	134	219	157.6	0	0	0.0	0	2	0.6	2	0	0	0.0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362713	null	null	null	null	72	146	95.8	0	0	0.0	0	2	0.4	1	0	0	0.0	3	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11362714	null	null	null	null	114	185	151.0	0	0	0.0	0	1	0.4	2	0	0	0.0	7	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11362715	null	null	null	null	125	178	148.2	0	0	0.0	0	1	0.4	2	0	0	0.0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362716	null	null	null	null	71	103	88.4	5	5	5.0	0	0	0.0	0	6	24	11.36	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11362728	null	null	null	null	65	106	90.0	5	5	5.0	0	1	0.2	1	5	21	10.96	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11362729	null	null	null	null	79	97	89.8	5	5	5.0	0	1	0.2	1	5	19	10.48	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11362737	null	null	null	null	81	117	99.4	5	5	5.0	0	1	0.4	2	3	20	9.72	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11362741	null	null	null	null	84	123	99.6	5	5	5.0	0	1	0.2	1	5	36	12.36	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362752	null	null	null	null	83	117	95.6	5	5	5.0	0	1	0.2	1	5	29	11.16	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11362759	null	null	null	null	78	110	95.2	5	5	5.0	0	0	0.0	0	4	30	11.96	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11362766	null	null	null	null	63	109	90.2	5	5	5.0	0	0	0.0	0	4	25	11.24	9	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11362769	null	null	null	null	76	107	89.4	5	5	5.0	0	0	0.0	0	6	26	11.64	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11362770	null	null	null	null	80	105	89.2	5	5	5.0	0	2	0.4	1	7	19	10.88	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11363123	null	null	null	null	79	101	88.6	10	10	10.0	0	0	0.0	0	1	16	5.82	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11363207	null	null	null	null	75	101	88.6	10	10	10.0	0	0	0.0	0	0	14	5.88	13	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C11363405	null	null	null	null	69	109	88.0	10	10	10.0	0	0	0.0	0	1	15	6.12	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11363513	null	null	null	null	75	97	85.6	10	10	10.0	0	0	0.0	0	1	17	5.82	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11363565	null	null	null	null	80	101	88.6	10	10	10.0	0	0	0.0	0	2	18	6.06	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11363769	null	null	null	null	74	98	88.6	10	10	10.0	0	1	0.2	1	1	17	5.8	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11363871	null	null	null	null	72	108	91.4	10	10	10.0	0	1	0.2	1	0	20	6.14	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11363881	null	null	null	null	78	118	94.8	10	10	10.0	0	0	0.0	0	2	45	6.64	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11364045	null	null	null	null	73	105	89.0	10	10	10.0	0	1	0.2	1	0	19	5.82	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11364139	null	null	null	null	84	98	88.4	10	10	10.0	0	0	0.0	0	0	15	6.2	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11365604	null	null	null	null	76	102	88.6	15	15	15.0	0	0	0.0	0	0	14	4.053333333333334	9	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11381244	null	null	null	null	77	115	87.6	15	15	15.0	0	0	0.0	0	0	19	4.0	10	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11387360	null	null	null	null	78	109	88.2	15	15	15.0	0	0	0.0	0	1	15	4.1866666666666665	26	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11393386	null	null	null	null	83	104	94.6	15	15	15.0	0	1	0.2	1	0	21	4.293333333333333	15	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C114	null	null	null	null	10	36	24.0	7	7	7.0	0	1	0.2	1	0	16	1.9142857142857144	17	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	188	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C11405359	null	null	null	null	78	105	87.6	15	15	15.0	0	0	0.0	0	0	14	4.173333333333333	14	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11421447	null	null	null	null	78	96	88.4	15	15	15.0	0	0	0.0	0	0	15	3.9466666666666668	7	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11422335	null	null	null	null	76	105	87.6	15	15	15.0	0	0	0.0	0	0	12	4.04	24	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11429254	null	null	null	null	79	95	87.8	15	15	15.0	0	0	0.0	0	0	15	4.053333333333334	25	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11441074	null	null	null	null	76	94	88.4	15	15	15.0	0	0	0.0	0	0	14	4.08	5	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444018	null	null	null	null	74	100	87.6	15	15	15.0	0	1	0.2	1	0	15	4.04	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444019	null	null	null	null	203	316	252.2	0	0	0.0	0	1	0.6	3	0	0	0.0	15	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C11444020	null	null	null	null	115	157	138.4	0	0	0.0	0	1	0.4	2	0	0	0.0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444021	null	null	null	null	68	104	92.8	0	0	0.0	0	2	0.4	1	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11444022	null	null	null	null	119	252	163.0	0	0	0.0	0	5	1.0	1	0	0	0.0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11444023	null	null	null	null	120	393	192.6	0	0	0.0	0	11	2.2	1	0	0	0.0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11444024	null	null	null	null	141	219	182.6	0	0	0.0	0	1	0.4	2	0	0	0.0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C11444025	null	null	null	null	184	272	219.8	0	0	0.0	0	2	0.6	2	0	0	0.0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11444026	null	null	null	null	77	126	95.4	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C11444027	null	null	null	null	168	291	224.0	0	0	0.0	0	3	0.8	2	0	0	0.0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11444028	null	null	null	null	69	128	93.8	0	0	0.0	0	2	0.4	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444030	null	null	null	null	82	99	91.0	5	5	5.0	0	1	0.2	1	4	22	11.08	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444033	null	null	null	null	84	102	91.0	5	5	5.0	0	0	0.0	0	5	22	11.56	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444043	null	null	null	null	76	100	91.6	5	5	5.0	0	1	0.2	1	3	24	11.2	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444046	null	null	null	null	75	115	93.2	5	5	5.0	0	0	0.0	0	5	28	12.12	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11444048	null	null	null	null	78	101	89.2	5	5	5.0	0	1	0.2	1	2	20	11.16	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444065	null	null	null	null	72	132	101.4	5	5	5.0	0	1	0.4	2	4	29	11.08	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11444075	null	null	null	null	90	114	104.0	5	5	5.0	0	0	0.0	0	4	40	14.08	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444081	null	null	null	null	87	121	104.8	5	5	5.0	0	0	0.0	0	4	46	13.96	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444093	null	null	null	null	73	105	91.8	5	5	5.0	0	1	0.2	1	6	24	11.28	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444102	null	null	null	null	82	106	91.6	5	5	5.0	0	1	0.2	1	6	30	11.16	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11444182	null	null	null	null	78	108	91.0	10	10	10.0	0	1	0.2	1	1	17	6.14	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444275	null	null	null	null	89	104	96.6	10	10	10.0	0	0	0.0	0	1	23	6.48	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444349	null	null	null	null	86	99	90.2	10	10	10.0	0	0	0.0	0	1	14	5.92	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C11444459	null	null	null	null	85	99	90.2	10	10	10.0	0	0	0.0	0	1	15	6.1	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C11444525	null	null	null	null	76	96	90.6	10	10	10.0	0	1	0.2	1	1	17	6.14	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C11444590	null	null	null	null	86	112	97.2	10	10	10.0	0	0	0.0	0	2	26	6.98	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C11444735	null	null	null	null	75	116	90.6	10	10	10.0	0	0	0.0	0	0	20	6.02	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11444823	null	null	null	null	79	98	90.8	10	10	10.0	0	1	0.2	1	2	18	6.22	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11444853	null	null	null	null	80	97	91.2	10	10	10.0	0	0	0.0	0	1	18	6.66	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11444861	null	null	null	null	79	100	90.4	10	10	10.0	0	0	0.0	0	1	18	6.18	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11446281	null	null	null	null	88	94	90.6	15	15	15.0	0	1	0.2	1	1	14	4.133333333333334	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C11451584	null	null	null	null	73	118	91.0	15	15	15.0	0	1	0.2	1	0	19	4.133333333333334	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C11456016	null	null	null	null	78	102	90.4	15	15	15.0	0	1	0.2	1	0	13	4.1866666666666665	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11456569	null	null	null	null	80	104	90.2	15	15	15.0	0	1	0.2	1	0	16	4.1066666666666665	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C11456846	null	null	null	null	74	104	90.0	15	15	15.0	0	0	0.0	0	0	15	4.173333333333333	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C11458034	null	null	null	null	79	103	90.0	15	15	15.0	0	0	0.0	0	1	19	4.2	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11458795	null	null	null	null	74	115	91.2	15	15	15.0	0	1	0.2	1	0	14	4.08	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11461096	null	null	null	null	77	105	89.6	15	15	15.0	0	0	0.0	0	0	13	4.226666666666667	8	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C11464406	null	null	null	null	74	100	90.6	15	15	15.0	0	1	0.2	1	0	15	3.9066666666666667	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C11466317	null	null	null	null	72	97	90.0	15	15	15.0	0	0	0.0	0	0	14	4.266666666666667	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C115	null	null	null	null	9	24	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	36	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	185	1	0	0	0	0	0	0	430	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	
C116	null	null	null	null	8	33	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	192	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C11694	null	null	null	null	16	28	22.4	12	15	13.6	0	0	0.0	0	0	8	1.1176470588235294	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C117	null	null	null	null	6	25	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C118	null	null	null	null	10	26	16.616666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C119	null	null	null	null	12	46	29.2	7	7	7.0	0	0	0.0	0	0	16	2.8857142857142857	52	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	52	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	577	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	49	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C11905	null	null	null	null	17	27	22.0	14	15	14.6	0	0	0.0	0	0	8	1.0547945205479452	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C12	null	null	null	null	91	117	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C120	null	null	null	null	9	31	16.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	12	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C121	null	null	null	null	202	244	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	5	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C122	null	null	null	null	196	227	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	26	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	
C123	null	null	null	null	201	237	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	1099	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C124	null	null	null	null	182	235	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C125	null	null	null	null	69	92	79.6	5	5	5.0	0	0	0.0	0	3	15	9.44	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C126	null	null	null	null	206	226	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	17	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C127	null	null	null	null	199	235	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	28	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	
C128	null	null	null	null	209	229	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	34	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	494	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C129	null	null	null	null	203	227	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	0	0	0	0	0	0	0	56	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	29	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	675	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	
C13	null	null	null	null	86	111	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C130	null	null	null	null	198	230	216.33333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	1	0	0	0	0	0	0	0	51	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	38	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C1306116	null	null	null	null	384	415	399.6	15	15	15.0	0	0	0.0	0	9	26	18.76	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C131	null	null	null	null	218	255	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	
C132	null	null	null	null	70	88	79.6	5	5	5.0	0	0	0.0	0	4	17	10.28	48	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C133	null	null	null	null	210	257	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	891	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C134	null	null	null	null	221	245	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	206	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C135	null	null	null	null	215	256	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C136	null	null	null	null	221	245	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C137	null	null	null	null	17	28	24.0	7	7	7.0	0	1	0.2	1	0	10	1.9714285714285715	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	299	1	0	0	0	0	0	0	291	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	
C138	null	null	null	null	215	251	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	
C139	null	null	null	null	226	242	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	
C14	null	null	null	null	87	111	99.7	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	10	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C140	null	null	null	null	212	259	233.0	0	0	0.0	0	0	0.0	0	0	0	0.0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	205	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C1405	null	null	null	null	383	423	399.6	5	5	5.0	0	0	0.0	0	37	69	49.28	32	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C141	null	null	null	null	233	273	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	800	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	
C14102	null	null	null	null	17	27	21.8	13	15	14.0	0	0	0.0	0	0	8	1.0857142857142856	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C1415	null	null	null	null	388	413	399.6	5	5	5.0	0	0	0.0	0	35	64	48.88	29	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	
C142	null	null	null	null	231	261	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	22	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C143	null	null	null	null	233	272	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	19	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C144	null	null	null	null	245	254	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	557	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C145	null	null	null	null	243	257	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	122	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	1039	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C146	null	null	null	null	232	268	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	220	1	0	0	0	0	0	0	644	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C147	null	null	null	null	239	262	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	8	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C148	null	null	null	null	235	261	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	
C14853	null	null	null	null	12	47	24.4	13	15	14.0	0	0	0.0	0	0	16	1.2142857142857142	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C149	null	null	null	null	228	258	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	82	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	973	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C14956	null	null	null	null	13	33	23.6	15	15	15.0	0	0	0.0	0	0	8	1.0933333333333333	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C1499	null	null	null	null	17	50	31.0	11	12	11.6	0	0	0.0	0	0	32	1.8275862068965518	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C15	null	null	null	null	82	111	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C150	null	null	null	null	235	266	249.66666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	519	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C151	null	null	null	null	4	23	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	56	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	293	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C15150	null	null	null	null	388	415	399.6	10	10	10.0	0	0	0.0	0	19	46	27.24	59	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	
C152	null	null	null	null	5	21	12.4625	0	0	0.0	0	0	0.0	0	0	0	0.0	48	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C153	null	null	null	null	4	19	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C154	null	null	null	null	4	21	12.4625	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	650	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C1546	null	null	null	null	388	413	399.6	5	5	5.0	0	0	0.0	0	40	64	49.76	106	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	
C155	null	null	null	null	5	24	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	604	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	
C15511	null	null	null	null	20	37	27.2	15	15	15.0	0	0	0.0	0	0	16	1.2533333333333334	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C156	null	null	null	null	5	21	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	45	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	49	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C1561	null	null	null	null	13	41	24.0	12	12	12.0	0	0	0.0	0	0	10	1.2666666666666666	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C157	null	null	null	null	6	22	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	552	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C1578	null	null	null	null	370	416	399.6	5	5	5.0	0	0	0.0	0	34	60	49.52	108	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	
C158	null	null	null	null	4	23	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	39	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	716	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C159	null	null	null	null	6	26	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	294	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C16	null	null	null	null	83	117	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C160	null	null	null	null	4	26	12.475	0	0	0.0	0	0	0.0	0	0	0	0.0	67	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	878	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C161	null	null	null	null	273	298	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	236	1	0	0	0	0	0	0	597	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	
C162	null	null	null	null	263	303	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	803	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C163	null	null	null	null	252	307	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	45	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C164	null	null	null	null	269	310	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	1752	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	
C165	null	null	null	null	272	302	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	823	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C166	null	null	null	null	269	296	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	47	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	1014	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C167	null	null	null	null	264	309	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	65	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C1673	null	null	null	null	374	411	399.6	5	5	5.0	0	0	0.0	0	40	65	50.44	26	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C168	null	null	null	null	262	304	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	53	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	1078	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C169	null	null	null	null	263	297	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	58	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	705	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	
C17	null	null	null	null	86	114	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	26	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	281	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C170	null	null	null	null	268	304	283.0	0	0	0.0	0	0	0.0	0	0	0	0.0	63	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C1708	null	null	null	null	14	32	21.6	7	10	9.4	0	1	0.2	1	0	8	1.3617021276595744	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	2	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	2	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C171	null	null	null	null	4	23	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	70	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C172	null	null	null	null	3	20	11.077777777777778	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	1359	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	
C173	null	null	null	null	3	24	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	792	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	
C174	null	null	null	null	4	23	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	1474	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	
C175	null	null	null	null	4	22	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	83	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	1815	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C176	null	null	null	null	5	21	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	543	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C1764	null	null	null	null	17	53	29.8	11	12	11.8	0	0	0.0	0	0	32	1.7118644067796611	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C177	null	null	null	null	4	19	11.077777777777778	0	0	0.0	0	0	0.0	0	0	0	0.0	45	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	1703	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C1775	null	null	null	null	387	412	399.6	5	5	5.0	0	0	0.0	0	36	71	50.8	18	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C1775681	null	null	null	null	376	432	399.6	15	15	15.0	0	0	0.0	0	10	27	18.653333333333332	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C178	null	null	null	null	5	20	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	88	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	
C179	null	null	null	null	3	27	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	1612	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	
C18	null	null	null	null	87	114	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C180	null	null	null	null	3	22	11.088888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	77	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	1735	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C181	null	null	null	null	299	344	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	
C182	null	null	null	null	302	344	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	84	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	307	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C183	null	null	null	null	301	325	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	61	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	
C1831	null	null	null	null	388	427	399.6	5	5	5.0	0	0	0.0	0	38	60	49.44	107	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	
C184	null	null	null	null	303	329	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	52	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	
C18406	null	null	null	null	376	424	399.6	10	10	10.0	0	0	0.0	0	17	45	27.18	135	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	
C185	null	null	null	null	291	342	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	67	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	
C186	null	null	null	null	299	333	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	57	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	
C187	null	null	null	null	297	328	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	76	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	
C1871074	null	null	null	null	377	417	399.6	15	15	15.0	0	0	0.0	0	10	31	19.346666666666668	31	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C188	null	null	null	null	304	331	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	41	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C189	null	null	null	null	298	338	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	60	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	
C1892	null	null	null	null	12	59	28.8	12	12	12.0	0	0	0.0	0	0	33	1.6166666666666667	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C1897	null	null	null	null	384	411	399.8	5	5	5.0	0	0	0.0	0	36	67	50.08	337	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	241	1	0	0	0	0	0	0	
C19	null	null	null	null	90	121	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	34	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	300	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C190	null	null	null	null	306	323	316.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	253	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C191	null	null	null	null	320	355	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	112	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	
C192	null	null	null	null	316	360	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	63	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	
C193	null	null	null	null	313	345	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C194	null	null	null	null	318	352	332.8333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	65	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	286	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C1946	null	null	null	null	380	423	399.6	5	5	5.0	0	0	0.0	0	37	60	51.16	74	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C195	null	null	null	null	324	351	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	
C196	null	null	null	null	300	348	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	
C197	null	null	null	null	309	365	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	
C198	null	null	null	null	318	354	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	71	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C199	null	null	null	null	309	358	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	
C2	null	null	null	null	17	42	26.6	1	1	1.0	0	2	0.4	1	3	16	9.2	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C20	null	null	null	null	85	113	99.8	0	0	0.0	0	0	0.0	0	0	0	0.0	35	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C200	null	null	null	null	303	349	333.0	0	0	0.0	0	0	0.0	0	0	0	0.0	51	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	
C2004	null	null	null	null	18	39	23.8	11	12	11.4	0	1	0.2	1	0	10	1.2982456140350878	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C201	null	null	null	null	328	373	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	41	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	856	1	0	0	0	0	0	0	661	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	
C2014	null	null	null	null	13	51	26.8	9	12	10.4	0	0	0.0	0	0	16	1.6923076923076923	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C202	null	null	null	null	324	384	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	93	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	1864	1	0	0	0	0	0	0	1664	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	
C203	null	null	null	null	330	370	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	128	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	137	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	1858	1	0	0	0	0	0	0	2191	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	
C2037	null	null	null	null	12	58	24.2	11	12	11.2	0	1	0.2	1	0	15	1.375	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C204	null	null	null	null	331	367	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C205	null	null	null	null	342	364	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	292	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C2056	null	null	null	null	12	35	22.2	12	12	12.0	0	1	0.2	1	0	8	1.1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C206	null	null	null	null	335	359	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	2183	1	0	0	0	0	0	0	2360	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	
C207	null	null	null	null	332	384	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	63	1	0	0	0	0	0	0	64	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	60	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	1088	1	0	0	0	0	0	0	1238	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	
C208	null	null	null	null	326	365	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	127	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	2342	1	0	0	0	0	0	0	2065	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	
C209	null	null	null	null	70	90	79.6	5	5	5.0	0	0	0.0	0	5	17	9.96	71	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	1082	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	
C2099	null	null	null	null	15	36	24.8	12	12	12.0	0	0	0.0	0	0	16	1.3833333333333333	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C21	null	null	null	null	54	88	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C210	null	null	null	null	299	374	349.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C211	null	null	null	null	338	397	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	89	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	2064	1	0	0	0	0	0	0	1567	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	
C212	null	null	null	null	343	401	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	2366	1	0	0	0	0	0	0	2280	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	
C213	null	null	null	null	342	389	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	762	1	0	0	0	0	0	0	843	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	
C214	null	null	null	null	73	89	79.4	5	5	5.0	0	0	0.0	0	3	15	9.6	53	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	1116	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C215	null	null	null	null	352	380	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	177	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	2485	1	0	0	0	0	0	0	2790	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	
C216	null	null	null	null	351	383	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	177	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	2638	1	0	0	0	0	0	0	2913	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	
C217	null	null	null	null	352	384	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	117	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	2093	1	0	0	0	0	0	0	2091	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	
C218	null	null	null	null	342	396	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	161	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	2556	1	0	0	0	0	0	0	2872	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	
C2187983	null	null	null	null	77	83	79.8	15	15	15.0	0	0	0.0	0	0	8	3.76	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C219	null	null	null	null	343	382	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	988	1	0	0	0	0	0	0	1009	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	
C22	null	null	null	null	45	80	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C220	null	null	null	null	353	379	366.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	163	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	2735	1	0	0	0	0	0	0	2622	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	
C221	null	null	null	null	354	407	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	89	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	2156	1	0	0	0	0	0	0	1686	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	92	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	
C222	null	null	null	null	355	421	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C223	null	null	null	null	363	405	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	100	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	1942	1	0	0	0	0	0	0	2070	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	
C224	null	null	null	null	369	405	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	378	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C225	null	null	null	null	373	396	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	787	1	0	0	0	0	0	0	857	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C226	null	null	null	null	363	406	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	22	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C227	null	null	null	null	366	413	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	109	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	2364	1	0	0	0	0	0	0	2101	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	
C228	null	null	null	null	360	405	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	900	1	0	0	0	0	0	0	818	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C2287659	null	null	null	null	389	413	399.8	15	15	15.0	0	0	0.0	0	9	27	18.746666666666666	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C229	null	null	null	null	344	400	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C23	null	null	null	null	53	81	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C230	null	null	null	null	359	405	383.0	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	731	1	0	0	0	0	0	0	820	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C233	null	null	null	null	18	31	22.2	8	8	8.0	0	1	0.4	2	0	9	1.35	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C234	null	null	null	null	17	60	39.2	8	8	8.0	0	1	0.2	1	0	48	2.95	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C23416	null	null	null	null	377	429	399.6	10	10	10.0	0	0	0.0	0	14	45	26.92	18	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C23519	null	null	null	null	387	412	399.6	10	10	10.0	0	0	0.0	0	15	37	27.22	79	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	
C24	null	null	null	null	53	83	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C241	null	null	null	null	389	440	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	75	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	1810	1	0	0	0	0	0	0	1475	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	
C242	null	null	null	null	398	451	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	84	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	1917	1	0	0	0	0	0	0	2230	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	
C243	null	null	null	null	403	444	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	94	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	2062	1	0	0	0	0	0	0	2360	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	
C244	null	null	null	null	406	441	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	90	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	90	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	1888	1	0	0	0	0	0	0	2169	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	
C245	null	null	null	null	391	441	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	2586	1	0	0	0	0	0	0	2623	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	
C246	null	null	null	null	400	439	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	823	1	0	0	0	0	0	0	801	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	
C247	null	null	null	null	397	437	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C2470	null	null	null	null	11	55	22.4	13	13	13.0	0	0	0.0	0	0	24	1.1692307692307693	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C248	null	null	null	null	388	431	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	133	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C2482	null	null	null	null	17	28	22.6	13	13	13.0	0	0	0.0	0	0	10	1.2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C249	null	null	null	null	385	430	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	309	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	236	1	0	0	0	0	0	0	4083	1	0	0	0	0	0	0	4208	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	235	1	0	0	0	0	0	0	
C25	null	null	null	null	57	78	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C250	null	null	null	null	406	432	416.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	123	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	1782	1	0	0	0	0	0	0	1732	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	
C251	null	null	null	null	404	452	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	277	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	242	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	5063	1	0	0	0	0	0	0	4204	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	
C252	null	null	null	null	410	467	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	220	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	4182	1	0	0	0	0	0	0	4708	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	
C253	null	null	null	null	416	455	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	13	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C254	null	null	null	null	425	442	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	130	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	2743	1	0	0	0	0	0	0	2732	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	
C255	null	null	null	null	411	449	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	591	1	0	0	0	0	0	0	624	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C256	null	null	null	null	406	453	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	271	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	5023	1	0	0	0	0	0	0	4625	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	
C257	null	null	null	null	410	456	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C258	null	null	null	null	388	451	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	95	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	2230	1	0	0	0	0	0	0	2445	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	
C259	null	null	null	null	416	466	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	73	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	1829	1	0	0	0	0	0	0	1794	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	
C26	null	null	null	null	17	44	28.8	3	3	3.0	0	1	0.2	1	0	25	5.666666666666667	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C260	null	null	null	null	419	461	433.0	0	0	0.0	0	0	0.0	0	0	0	0.0	231	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	4630	1	0	0	0	0	0	0	4783	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	
C261	null	null	null	null	423	469	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	173	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	4099	1	0	0	0	0	0	0	3186	1	0	0	0	0	0	0	159	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	
C262	null	null	null	null	11	39	23.8	8	8	8.0	0	1	0.2	1	0	18	1.825	123	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2843	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C263	null	null	null	null	429	480	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	188	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	3577	1	0	0	0	0	0	0	3421	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	
C264	null	null	null	null	436	465	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	237	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	2810	1	0	0	0	0	0	0	3146	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	
C265	null	null	null	null	419	468	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	348	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	4823	1	0	0	0	0	0	0	5308	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	
C266	null	null	null	null	426	486	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	28	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	681	1	0	0	0	0	0	0	673	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	
C267	null	null	null	null	434	472	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	79	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	1970	1	0	0	0	0	0	0	2107	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	
C268	null	null	null	null	416	473	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	180	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	3963	1	0	0	0	0	0	0	4152	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	
C269	null	null	null	null	430	468	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	299	1	0	0	0	0	0	0	295	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	4894	1	0	0	0	0	0	0	5298	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	288	1	0	0	0	0	0	0	290	1	0	0	0	0	0	0	
C27	null	null	null	null	48	81	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C270	null	null	null	null	427	481	449.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	320	1	0	0	0	0	0	0	284	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	5186	1	0	0	0	0	0	0	5038	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	
C271	null	null	null	null	440	488	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	56	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	1549	1	0	0	0	0	0	0	1172	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	
C272	null	null	null	null	446	493	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	191	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	3736	1	0	0	0	0	0	0	4500	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	
C273	null	null	null	null	445	492	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	461	1	0	0	0	0	0	0	439	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C274	null	null	null	null	450	492	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	978	1	0	0	0	0	0	0	1102	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	
C275	null	null	null	null	440	503	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	156	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	3425	1	0	0	0	0	0	0	3817	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	
C2752	null	null	null	null	11	44	24.4	12	13	12.4	0	0	0.0	0	0	16	1.2903225806451613	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C276	null	null	null	null	449	491	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	177	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	3518	1	0	0	0	0	0	0	2741	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	
C277	null	null	null	null	453	476	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	163	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	152	1	0	0	0	0	0	0	3997	1	0	0	0	0	0	0	3481	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	
C278	null	null	null	null	433	491	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	232	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	4893	1	0	0	0	0	0	0	5097	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	
C279	null	null	null	null	448	485	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	77	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	1725	1	0	0	0	0	0	0	1880	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	74	1	0	0	0	0	0	0	
C28	null	null	null	null	58	81	66.53333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C280	null	null	null	null	440	503	466.3333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	102	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	
C2803	null	null	null	null	11	42	19.4	6	13	10.2	0	1	0.2	1	0	8	1.0784313725490196	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C282	null	null	null	null	21	33	24.8	8	8	8.0	0	1	0.4	2	0	8	1.45	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C29	null	null	null	null	22	46	30.0	3	3	3.0	0	2	0.6	2	0	9	3.4	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	78	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C291	null	null	null	null	481	522	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	232	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	5640	1	0	0	0	0	0	0	3900	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	
C292	null	null	null	null	476	521	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C293	null	null	null	null	476	527	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	3289	1	0	0	0	0	0	0	3121	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	
C294	null	null	null	null	478	521	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	2797	1	0	0	0	0	0	0	3135	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	112	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	
C295	null	null	null	null	489	528	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	1502	1	0	0	0	0	0	0	1586	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C296	null	null	null	null	475	537	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	286	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	222	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	5204	1	0	0	0	0	0	0	5369	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	
C297	null	null	null	null	448	523	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	128	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	2196	1	0	0	0	0	0	0	2439	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	
C298	null	null	null	null	476	528	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	129	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	1910	1	0	0	0	0	0	0	2061	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	71	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	
C2985656	null	null	null	null	389	411	399.6	15	15	15.0	0	0	0.0	0	10	29	18.85333333333333	157	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	150	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	
C299	null	null	null	null	479	525	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	284	1	0	0	0	0	0	0	180	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	4497	1	0	0	0	0	0	0	4502	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	
C3	null	null	null	null	22	54	34.6	1	1	1.0	0	5	1.4	3	2	13	5.2	11	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	333	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C30	null	null	null	null	15	63	31.0	3	3	3.0	0	1	0.4	2	0	44	5.0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C300	null	null	null	null	455	542	499.6666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	132	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	127	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	3444	1	0	0	0	0	0	0	2985	1	0	0	0	0	0	0	128	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	
C301	null	null	null	null	502	534	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1107	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C302	null	null	null	null	491	548	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	200	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	193	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	4962	1	0	0	0	0	0	0	5353	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	
C303	null	null	null	null	499	548	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	81	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	79	1	0	0	0	0	0	0	83	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	2307	1	0	0	0	0	0	0	2482	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	80	1	0	0	0	0	0	0	
C304	null	null	null	null	497	539	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1	0	0	0	0	0	0	377	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	5190	1	0	0	0	0	0	0	6034	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	
C305	null	null	null	null	490	539	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	58	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	1538	1	0	0	0	0	0	0	1495	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	
C306	null	null	null	null	493	540	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	25	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	753	1	0	0	0	0	0	0	689	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C307	null	null	null	null	479	535	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	264	1	0	0	0	0	0	0	516	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	266	1	0	0	0	0	0	0	6477	1	0	0	0	0	0	0	6987	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	
C30747	null	null	null	null	72	90	79.4	10	10	10.0	0	0	0.0	0	1	12	5.68	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C308	null	null	null	null	493	540	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	147	1	0	0	0	0	0	0	283	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	3675	1	0	0	0	0	0	0	3889	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C309	null	null	null	null	477	560	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	391	1	0	0	0	0	0	0	660	1	0	0	0	0	0	0	382	1	0	0	0	0	0	0	389	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	6242	1	0	0	0	0	0	0	7314	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	381	1	0	0	0	0	0	0	
C31	null	null	null	null	53	79	66.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C310	null	null	null	null	506	531	516.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	253	1	0	0	0	0	0	0	485	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	251	1	0	0	0	0	0	0	5853	1	0	0	0	0	0	0	5779	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	250	1	0	0	0	0	0	0	246	1	0	0	0	0	0	0	
C311	null	null	null	null	518	553	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	32	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	942	1	0	0	0	0	0	0	539	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C312	null	null	null	null	501	566	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	203	1	0	0	0	0	0	0	249	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	199	1	0	0	0	0	0	0	4940	1	0	0	0	0	0	0	5644	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	199	1	0	0	0	0	0	0	
C313	null	null	null	null	511	560	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	156	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	4437	1	0	0	0	0	0	0	4859	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	
C314	null	null	null	null	502	556	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	316	1	0	0	0	0	0	0	413	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	317	1	0	0	0	0	0	0	318	1	0	0	0	0	0	0	7631	1	0	0	0	0	0	0	7929	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	339	1	0	0	0	0	0	0	354	1	0	0	0	0	0	0	
C315	null	null	null	null	503	555	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	8635	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	
C316	null	null	null	null	510	556	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	445	1	0	0	0	0	0	0	508	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	416	1	0	0	0	0	0	0	418	1	0	0	0	0	0	0	8697	1	0	0	0	0	0	0	8222	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	421	1	0	0	0	0	0	0	419	1	0	0	0	0	0	0	
C3162	null	null	null	null	12	34	24.0	10	13	11.6	0	0	0.0	0	0	10	1.4482758620689655	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C317	null	null	null	null	15	46	26.4	8	9	8.8	0	1	0.2	1	0	16	1.8409090909090908	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1286	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C3178	null	null	null	null	17	42	28.0	13	13	13.0	0	0	0.0	0	0	32	1.5384615384615385	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C318	null	null	null	null	514	555	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	2098	1	0	0	0	0	0	0	1998	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	
C319	null	null	null	null	511	555	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	218	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	6108	1	0	0	0	0	0	0	5200	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	221	1	0	0	0	0	0	0	
C32	null	null	null	null	54	74	66.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	85	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	
C320	null	null	null	null	511	560	533.0	0	0	0.0	0	0	0.0	0	0	0	0.0	217	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	5504	1	0	0	0	0	0	0	6152	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	
C321	null	null	null	null	531	571	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	372	1	0	0	0	0	0	0	375	1	0	0	0	0	0	0	371	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	8933	1	0	0	0	0	0	0	7971	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	365	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	
C322	null	null	null	null	520	586	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	101	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	2938	1	0	0	0	0	0	0	2998	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	
C323	null	null	null	null	534	577	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	241	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	237	1	0	0	0	0	0	0	275	1	0	0	0	0	0	0	6430	1	0	0	0	0	0	0	6920	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	236	1	0	0	0	0	0	0	
C324	null	null	null	null	510	581	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	107	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	3076	1	0	0	0	0	0	0	3345	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	
C325	null	null	null	null	523	586	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	115	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	3273	1	0	0	0	0	0	0	3021	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	
C326	null	null	null	null	542	557	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	163	1	0	0	0	0	0	0	162	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	4595	1	0	0	0	0	0	0	4240	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	163	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	
C327	null	null	null	null	526	563	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	273	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	6667	1	0	0	0	0	0	0	6017	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	
C328	null	null	null	null	533	584	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	216	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	5797	1	0	0	0	0	0	0	6149	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	
C329	null	null	null	null	532	579	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	360	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	348	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	350	1	0	0	0	0	0	0	8307	1	0	0	0	0	0	0	8269	1	0	0	0	0	0	0	352	1	0	0	0	0	0	0	350	1	0	0	0	0	0	0	374	1	0	0	0	0	0	0	
C33	null	null	null	null	12	54	32.8	2	3	2.8	0	2	0.4	1	0	34	6.5	12	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	51	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C330	null	null	null	null	523	577	549.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C331	null	null	null	null	548	590	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	308	1	0	0	0	0	0	0	309	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	298	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	7863	1	0	0	0	0	0	0	6879	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	
C332	null	null	null	null	536	601	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	247	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	240	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	6689	1	0	0	0	0	0	0	7159	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	244	1	0	0	0	0	0	0	
C333	null	null	null	null	555	590	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	145	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	4033	1	0	0	0	0	0	0	4546	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	
C334	null	null	null	null	532	595	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	190	1	0	0	0	0	0	0	187	1	0	0	0	0	0	0	181	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	4857	1	0	0	0	0	0	0	5715	1	0	0	0	0	0	0	182	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	183	1	0	0	0	0	0	0	
C335	null	null	null	null	546	589	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	167	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	190	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	4639	1	0	0	0	0	0	0	3786	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C3353	null	null	null	null	15	28	24.4	13	13	13.0	0	0	0.0	0	0	16	1.2923076923076924	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C336	null	null	null	null	539	587	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	961	1	0	0	0	0	0	0	1055	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C337	null	null	null	null	539	590	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	455	1	0	0	0	0	0	0	463	1	0	0	0	0	0	0	450	1	0	0	0	0	0	0	447	1	0	0	0	0	0	0	457	1	0	0	0	0	0	0	9300	1	0	0	0	0	0	0	9051	1	0	0	0	0	0	0	454	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	
C338	null	null	null	null	543	596	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	109	1	0	0	0	0	0	0	110	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	3315	1	0	0	0	0	0	0	3350	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	113	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	
C339	null	null	null	null	71	85	79.6	5	5	5.0	0	0	0.0	0	5	16	9.96	41	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	
C34	null	null	null	null	6	32	16.4	3	3	3.0	0	1	0.4	2	0	16	2.6666666666666665	41	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C340	null	null	null	null	515	614	566.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	504	1	0	0	0	0	0	0	514	1	0	0	0	0	0	0	551	1	0	0	0	0	0	0	499	1	0	0	0	0	0	0	506	1	0	0	0	0	0	0	10401	1	0	0	0	0	0	0	7832	1	0	0	0	0	0	0	502	1	0	0	0	0	0	0	525	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	
C341	null	null	null	null	564	603	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	318	1	0	0	0	0	0	0	347	1	0	0	0	0	0	0	390	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	8573	1	0	0	0	0	0	0	7825	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	314	1	0	0	0	0	0	0	315	1	0	0	0	0	0	0	
C342	null	null	null	null	554	616	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	351	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	349	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	344	1	0	0	0	0	0	0	8916	1	0	0	0	0	0	0	9456	1	0	0	0	0	0	0	342	1	0	0	0	0	0	0	342	1	0	0	0	0	0	0	344	1	0	0	0	0	0	0	
C343	null	null	null	null	563	605	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	70	1	0	0	0	0	0	0	72	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	1878	1	0	0	0	0	0	0	1826	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	
C344	null	null	null	null	539	624	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	62	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	1868	1	0	0	0	0	0	0	2230	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	
C345	null	null	null	null	560	600	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	110	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	3618	1	0	0	0	0	0	0	3042	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	
C346	null	null	null	null	66	90	79.4	5	5	5.0	0	0	0.0	0	3	17	10.72	275	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	7641	1	0	0	0	0	0	0	8210	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C3467	null	null	null	null	12	37	24.6	11	13	12.4	0	0	0.0	0	0	8	1.3225806451612903	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C347	null	null	null	null	559	617	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	380	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	380	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	377	1	0	0	0	0	0	0	8855	1	0	0	0	0	0	0	8693	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	
C348	null	null	null	null	562	629	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	217	1	0	0	0	0	0	0	220	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	215	1	0	0	0	0	0	0	5273	1	0	0	0	0	0	0	6013	1	0	0	0	0	0	0	217	1	0	0	0	0	0	0	219	1	0	0	0	0	0	0	216	1	0	0	0	0	0	0	
C349	null	null	null	null	569	600	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	144	1	0	0	0	0	0	0	124	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	3557	1	0	0	0	0	0	0	4136	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	
C3494	null	null	null	null	9	26	20.4	10	12	11.2	0	1	0.2	1	0	8	1.0535714285714286	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C35	null	null	null	null	16	55	33.0	3	3	3.0	0	1	0.2	1	0	32	6.333333333333333	24	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C350	null	null	null	null	562	631	583.0	0	0	0.0	0	0	0.0	0	0	0	0.0	414	1	0	0	0	0	0	0	420	1	0	0	0	0	0	0	418	1	0	0	0	0	0	0	439	1	0	0	0	0	0	0	412	1	0	0	0	0	0	0	11406	1	0	0	0	0	0	0	9073	1	0	0	0	0	0	0	415	1	0	0	0	0	0	0	438	1	0	0	0	0	0	0	419	1	0	0	0	0	0	0	
C351	null	null	null	null	584	622	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	23	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	483	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C352	null	null	null	null	562	623	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	525	1	0	0	0	0	0	0	435	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	434	1	0	0	0	0	0	0	430	1	0	0	0	0	0	0	9963	1	0	0	0	0	0	0	11347	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	425	1	0	0	0	0	0	0	424	1	0	0	0	0	0	0	
C353	null	null	null	null	570	631	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	111	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	107	1	0	0	0	0	0	0	3296	1	0	0	0	0	0	0	3850	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	105	1	0	0	0	0	0	0	
C354	null	null	null	null	582	643	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	1408	1	0	0	0	0	0	0	1696	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	
C355	null	null	null	null	11	26	17.8	9	9	9.0	0	0	0.0	0	0	9	1.3333333333333333	87	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	50	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1523	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	
C356	null	null	null	null	558	617	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	420	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	261	1	0	0	0	0	0	0	7565	1	0	0	0	0	0	0	8151	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	
C357	null	null	null	null	576	629	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	359	1	0	0	0	0	0	0	350	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	341	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	8498	1	0	0	0	0	0	0	9453	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	377	1	0	0	0	0	0	0	343	1	0	0	0	0	0	0	
C358	null	null	null	null	573	615	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	177	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	4891	1	0	0	0	0	0	0	4647	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	
C359	null	null	null	null	577	629	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	353	1	0	0	0	0	0	0	277	1	0	0	0	0	0	0	268	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	7568	1	0	0	0	0	0	0	7644	1	0	0	0	0	0	0	270	1	0	0	0	0	0	0	267	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	
C3593	null	null	null	null	9	33	21.6	13	13	13.0	0	0	0.0	0	0	8	1.1692307692307693	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C36	null	null	null	null	28	49	35.2	2	3	2.8	0	1	0.4	2	0	20	5.428571428571429	58	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	278	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	
C360	null	null	null	null	583	626	599.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	278	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	236	1	0	0	0	0	0	0	7568	1	0	0	0	0	0	0	6953	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	238	1	0	0	0	0	0	0	
C361	null	null	null	null	600	636	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	417	1	0	0	0	0	0	0	334	1	0	0	0	0	0	0	325	1	0	0	0	0	0	0	326	1	0	0	0	0	0	0	326	1	0	0	0	0	0	0	9122	1	0	0	0	0	0	0	8723	1	0	0	0	0	0	0	345	1	0	0	0	0	0	0	324	1	0	0	0	0	0	0	330	1	0	0	0	0	0	0	
C362	null	null	null	null	598	642	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	241	1	0	0	0	0	0	0	247	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	230	1	0	0	0	0	0	0	225	1	0	0	0	0	0	0	6951	1	0	0	0	0	0	0	7599	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	227	1	0	0	0	0	0	0	
C363	null	null	null	null	595	649	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	413	1	0	0	0	0	0	0	412	1	0	0	0	0	0	0	406	1	0	0	0	0	0	0	404	1	0	0	0	0	0	0	460	1	0	0	0	0	0	0	9244	1	0	0	0	0	0	0	10764	1	0	0	0	0	0	0	406	1	0	0	0	0	0	0	402	1	0	0	0	0	0	0	410	1	0	0	0	0	0	0	
C364	null	null	null	null	601	660	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	528	1	0	0	0	0	0	0	501	1	0	0	0	0	0	0	482	1	0	0	0	0	0	0	481	1	0	0	0	0	0	0	486	1	0	0	0	0	0	0	11166	1	0	0	0	0	0	0	12559	1	0	0	0	0	0	0	488	1	0	0	0	0	0	0	480	1	0	0	0	0	0	0	485	1	0	0	0	0	0	0	
C36411	null	null	null	null	377	416	399.6	10	10	10.0	0	0	0.0	0	17	40	27.42	118	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	114	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	117	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	
C365	null	null	null	null	581	648	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	229	1	0	0	0	0	0	0	213	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C36505	null	null	null	null	359	428	399.6	10	10	10.0	0	0	0.0	0	16	37	27.12	104	1	0	0	0	0	0	0	109	1	0	0	0	0	0	0	98	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	108	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	97	1	0	0	0	0	0	0	
C366	null	null	null	null	572	640	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	198	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	200	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	6218	1	0	0	0	0	0	0	6879	1	0	0	0	0	0	0	198	1	0	0	0	0	0	0	195	1	0	0	0	0	0	0	196	1	0	0	0	0	0	0	
C367	null	null	null	null	592	651	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	458	1	0	0	0	0	0	0	459	1	0	0	0	0	0	0	446	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	450	1	0	0	0	0	0	0	11078	1	0	0	0	0	0	0	11700	1	0	0	0	0	0	0	452	1	0	0	0	0	0	0	448	1	0	0	0	0	0	0	453	1	0	0	0	0	0	0	
C368	null	null	null	null	599	633	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	157	1	0	0	0	0	0	0	161	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	4806	1	0	0	0	0	0	0	5111	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	156	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	
C369	null	null	null	null	579	653	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	288	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	276	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	7963	1	0	0	0	0	0	0	8257	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	
C37	null	null	null	null	18	49	34.0	3	3	3.0	0	1	0.4	2	0	36	5.866666666666666	21	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C370	null	null	null	null	599	643	616.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	359	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	311	1	0	0	0	0	0	0	9966	1	0	0	0	0	0	0	8713	1	0	0	0	0	0	0	313	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	313	1	0	0	0	0	0	0	
C371	null	null	null	null	613	652	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	840	1	0	0	0	0	0	0	795	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	
C372	null	null	null	null	616	660	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	209	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	211	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	7126	1	0	0	0	0	0	0	7143	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	208	1	0	0	0	0	0	0	
C373	null	null	null	null	607	656	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	370	1	0	0	0	0	0	0	375	1	0	0	0	0	0	0	358	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	366	1	0	0	0	0	0	0	9068	1	0	0	0	0	0	0	9949	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	364	1	0	0	0	0	0	0	
C374	null	null	null	null	620	663	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	139	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	136	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	4576	1	0	0	0	0	0	0	4627	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	137	1	0	0	0	0	0	0	135	1	0	0	0	0	0	0	
C375	null	null	null	null	617	656	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	145	1	0	0	0	0	0	0	157	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	4699	1	0	0	0	0	0	0	4862	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	
C37578	null	null	null	null	69	87	79.8	10	10	10.0	0	0	0.0	0	2	12	5.58	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C376	null	null	null	null	588	668	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	464	1	0	0	0	0	0	0	520	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C37663	null	null	null	null	359	422	399.6	10	10	10.0	0	0	0.0	0	16	35	27.54	180	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	191	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	176	1	0	0	0	0	0	0	
C377	null	null	null	null	618	662	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	67	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	2269	1	0	0	0	0	0	0	2179	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	
C378	null	null	null	null	617	667	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	1330	1	0	0	0	0	0	0	1113	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	
C379	null	null	null	null	584	688	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	49	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	1678	1	0	0	0	0	0	0	1250	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C38	null	null	null	null	58	73	66.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	150	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C380	null	null	null	null	618	652	633.0	0	0	0.0	0	0	0.0	0	0	0	0.0	176	1	0	0	0	0	0	0	214	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	175	1	0	0	0	0	0	0	6306	1	0	0	0	0	0	0	5155	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	
C381	null	null	null	null	20	33	26.8	8	9	8.8	0	1	0.2	1	0	16	1.8181818181818181	352	1	0	0	0	0	0	0	287	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	282	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	8930	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	285	1	0	0	0	0	0	0	
C382	null	null	null	null	640	665	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	363	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	319	1	0	0	0	0	0	0	316	1	0	0	0	0	0	0	321	1	0	0	0	0	0	0	10327	1	0	0	0	0	0	0	10121	1	0	0	0	0	0	0	320	1	0	0	0	0	0	0	317	1	0	0	0	0	0	0	318	1	0	0	0	0	0	0	
C383	null	null	null	null	614	676	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	68	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	70	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	1727	1	0	0	0	0	0	0	2197	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	68	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	
C38336	null	null	null	null	394	412	399.6	10	10	10.0	0	0	0.0	0	17	39	28.12	98	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	
C384	null	null	null	null	632	680	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	238	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	232	1	0	0	0	0	0	0	7351	1	0	0	0	0	0	0	6990	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	233	1	0	0	0	0	0	0	231	1	0	0	0	0	0	0	
C385	null	null	null	null	627	674	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	290	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	259	1	0	0	0	0	0	0	8620	1	0	0	0	0	0	0	7941	1	0	0	0	0	0	0	263	1	0	0	0	0	0	0	257	1	0	0	0	0	0	0	296	1	0	0	0	0	0	0	
C386	null	null	null	null	632	678	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	507	1	0	0	0	0	0	0	547	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	
C387	null	null	null	null	632	681	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	138	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	122	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	4335	1	0	0	0	0	0	0	4342	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	123	1	0	0	0	0	0	0	
C388	null	null	null	null	20	28	24.8	8	9	8.4	0	1	0.2	1	0	16	1.7142857142857142	192	1	0	0	0	0	0	0	167	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	165	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4898	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	
C389	null	null	null	null	19	26	22.6	9	9	9.0	0	0	0.0	0	0	10	1.6444444444444444	421	1	0	0	0	0	0	0	395	1	0	0	0	0	0	0	387	1	0	0	0	0	0	0	423	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	9837	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	392	1	0	0	0	0	0	0	
C39	null	null	null	null	16	40	28.8	3	3	3.0	0	1	0.4	2	0	18	5.0	13	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	93	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C390	null	null	null	null	620	672	649.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	1004	1	0	0	0	0	0	0	683	1	0	0	0	0	0	0	675	1	0	0	0	0	0	0	676	1	0	0	0	0	0	0	750	1	0	0	0	0	0	0	14650	1	0	0	0	0	0	0	15093	1	0	0	0	0	0	0	676	1	0	0	0	0	0	0	671	1	0	0	0	0	0	0	674	1	0	0	0	0	0	0	
C391	null	null	null	null	644	685	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	154	1	0	0	0	0	0	0	149	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	5167	1	0	0	0	0	0	0	5043	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	146	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	
C392	null	null	null	null	74	91	79.6	5	5	5.0	0	0	0.0	0	3	17	10.16	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	1289	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C3929333	null	null	null	null	371	429	399.6	15	15	15.0	0	0	0.0	0	7	32	18.6	26	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	
C393	null	null	null	null	633	696	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	76	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	77	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	2173	1	0	0	0	0	0	0	2593	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	
C394	null	null	null	null	644	692	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	869	1	0	0	0	0	0	0	532	1	0	0	0	0	0	0	522	1	0	0	0	0	0	0	523	1	0	0	0	0	0	0	528	1	0	0	0	0	0	0	14310	1	0	0	0	0	0	0	13901	1	0	0	0	0	0	0	519	1	0	0	0	0	0	0	791	1	0	0	0	0	0	0	524	1	0	0	0	0	0	0	
C395	null	null	null	null	648	687	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	418	1	0	0	0	0	0	0	397	1	0	0	0	0	0	0	435	1	0	0	0	0	0	0	383	1	0	0	0	0	0	0	391	1	0	0	0	0	0	0	12065	1	0	0	0	0	0	0	10949	1	0	0	0	0	0	0	386	1	0	0	0	0	0	0	389	1	0	0	0	0	0	0	385	1	0	0	0	0	0	0	
C396	null	null	null	null	643	688	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	151	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	4557	1	0	0	0	0	0	0	4262	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	
C397	null	null	null	null	643	714	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	271	1	0	0	0	0	0	0	280	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	273	1	0	0	0	0	0	0	7144	1	0	0	0	0	0	0	8923	1	0	0	0	0	0	0	269	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	
C398	null	null	null	null	645	691	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	166	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	160	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	4531	1	0	0	0	0	0	0	4990	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	
C399	null	null	null	null	641	708	666.3333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	868	1	0	0	0	0	0	0	586	1	0	0	0	0	0	0	580	1	0	0	0	0	0	0	583	1	0	0	0	0	0	0	588	1	0	0	0	0	0	0	16097	1	0	0	0	0	0	0	14629	1	0	0	0	0	0	0	578	1	0	0	0	0	0	0	584	1	0	0	0	0	0	0	583	1	0	0	0	0	0	0	
C4	null	null	null	null	14	65	34.0	0	1	0.8	0	1	0.2	1	0	41	15.5	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	289	1	0	0	0	0	0	0	260	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C40	null	null	null	null	61	71	66.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C400	null	null	null	null	15	38	29.0	9	9	9.0	0	0	0.0	0	0	16	2.1777777777777776	210	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	140	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4851	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	141	1	0	0	0	0	0	0	139	1	0	0	0	0	0	0	
C401	null	null	null	null	652	704	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	40	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	1463	1	0	0	0	0	0	0	1315	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	41	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	
C402	null	null	null	null	663	712	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	174	1	0	0	0	0	0	0	174	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	178	1	0	0	0	0	0	0	173	1	0	0	0	0	0	0	6123	1	0	0	0	0	0	0	6183	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	
C403	null	null	null	null	22	52	32.6	9	9	9.0	0	0	0.0	0	0	18	2.511111111111111	453	1	0	0	0	0	0	0	312	1	0	0	0	0	0	0	310	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	322	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	11112	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	314	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C404	null	null	null	null	655	705	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	532	1	0	0	0	0	0	0	379	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	373	1	0	0	0	0	0	0	11739	1	0	0	0	0	0	0	10684	1	0	0	0	0	0	0	375	1	0	0	0	0	0	0	376	1	0	0	0	0	0	0	373	1	0	0	0	0	0	0	
C405	null	null	null	null	656	698	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	69	1	0	0	0	0	0	0	67	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	69	1	0	0	0	0	0	0	2470	1	0	0	0	0	0	0	2663	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	66	1	0	0	0	0	0	0	65	1	0	0	0	0	0	0	
C406	null	null	null	null	657	717	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	264	1	0	0	0	0	0	0	258	1	0	0	0	0	0	0	254	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	7414	1	0	0	0	0	0	0	7426	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	256	1	0	0	0	0	0	0	
C407	null	null	null	null	648	708	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	392	1	0	0	0	0	0	0	427	1	0	0	0	0	0	0	457	1	0	0	0	0	0	0	360	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	11375	1	0	0	0	0	0	0	10919	1	0	0	0	0	0	0	361	1	0	0	0	0	0	0	364	1	0	0	0	0	0	0	398	1	0	0	0	0	0	0	
C408	null	null	null	null	661	706	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1316	1	0	0	0	0	0	0	745	1	0	0	0	0	0	0	729	1	0	0	0	0	0	0	735	1	0	0	0	0	0	0	737	1	0	0	0	0	0	0	16823	1	0	0	0	0	0	0	17080	1	0	0	0	0	0	0	770	1	0	0	0	0	0	0	738	1	0	0	0	0	0	0	741	1	0	0	0	0	0	0	
C409	null	null	null	null	656	712	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	1350	1	0	0	0	0	0	0	629	1	0	0	0	0	0	0	620	1	0	0	0	0	0	0	656	1	0	0	0	0	0	0	626	1	0	0	0	0	0	0	17080	1	0	0	0	0	0	0	16475	1	0	0	0	0	0	0	628	1	0	0	0	0	0	0	703	1	0	0	0	0	0	0	638	1	0	0	0	0	0	0	
C41	null	null	null	null	17	32	23.8	3	3	3.0	0	0	0.0	0	0	16	5.0	40	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C410	null	null	null	null	650	706	683.0	0	0	0.0	0	0	0.0	0	0	0	0.0	386	1	0	0	0	0	0	0	369	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	362	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	9950	1	0	0	0	0	0	0	12359	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	363	1	0	0	0	0	0	0	368	1	0	0	0	0	0	0	
C411	null	null	null	null	670	725	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	558	1	0	0	0	0	0	0	308	1	0	0	0	0	0	0	301	1	0	0	0	0	0	0	302	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	10167	1	0	0	0	0	0	0	10069	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	304	1	0	0	0	0	0	0	305	1	0	0	0	0	0	0	
C412	null	null	null	null	678	734	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	37	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	1072	1	0	0	0	0	0	0	978	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C413	null	null	null	null	680	726	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	203	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	171	1	0	0	0	0	0	0	172	1	0	0	0	0	0	0	169	1	0	0	0	0	0	0	6072	1	0	0	0	0	0	0	6896	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	170	1	0	0	0	0	0	0	168	1	0	0	0	0	0	0	
C414	null	null	null	null	664	722	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	224	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	209	1	0	0	0	0	0	0	234	1	0	0	0	0	0	0	7426	1	0	0	0	0	0	0	7035	1	0	0	0	0	0	0	210	1	0	0	0	0	0	0	212	1	0	0	0	0	0	0	224	1	0	0	0	0	0	0	
C415	null	null	null	null	11	23	17.4	7	8	7.6	0	0	0.0	0	0	8	1.5526315789473684	562	1	0	0	0	0	0	0	396	1	0	0	0	0	0	0	388	1	0	0	0	0	0	0	394	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	14189	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	390	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C416	null	null	null	null	668	738	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	434	1	0	0	0	0	0	0	265	1	0	0	0	0	0	0	271	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	7842	1	0	0	0	0	0	0	8601	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	252	1	0	0	0	0	0	0	
C417	null	null	null	null	676	711	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	136	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	3096	1	0	0	0	0	0	0	3337	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	
C418	null	null	null	null	664	740	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	179	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	145	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	142	1	0	0	0	0	0	0	4995	1	0	0	0	0	0	0	5447	1	0	0	0	0	0	0	143	1	0	0	0	0	0	0	158	1	0	0	0	0	0	0	144	1	0	0	0	0	0	0	
C419	null	null	null	null	690	710	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	896	1	0	0	0	0	0	0	793	1	0	0	0	0	0	0	781	1	0	0	0	0	0	0	787	1	0	0	0	0	0	0	790	1	0	0	0	0	0	0	19195	1	0	0	0	0	0	0	18176	1	0	0	0	0	0	0	790	1	0	0	0	0	0	0	790	1	0	0	0	0	0	0	795	1	0	0	0	0	0	0	
C42	null	null	null	null	11	37	21.6	4	4	4.0	0	1	0.2	1	0	16	2.8	17	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C420	null	null	null	null	673	730	699.6666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	659	1	0	0	0	0	0	0	367	1	0	0	0	0	0	0	359	1	0	0	0	0	0	0	356	1	0	0	0	0	0	0	356	1	0	0	0	0	0	0	10826	1	0	0	0	0	0	0	12505	1	0	0	0	0	0	0	356	1	0	0	0	0	0	0	364	1	0	0	0	0	0	0	357	1	0	0	0	0	0	0	
C43	null	null	null	null	30	48	39.88	0	0	0.0	0	0	0.0	0	0	0	0.0	14	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C431	null	null	null	null	12	41	24.2	8	9	8.8	0	1	0.2	1	0	16	1.75	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C44	null	null	null	null	27	53	39.92	0	0	0.0	0	0	0.0	0	0	0	0.0	29	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C45	null	null	null	null	13	35	26.2	4	4	4.0	0	2	0.4	1	0	18	3.8	19	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C46	null	null	null	null	10	22	17.8	2	4	3.2	0	2	0.4	1	0	10	3.1875	23	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C463	null	null	null	null	77	84	79.6	5	5	5.0	0	0	0.0	0	2	17	9.72	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C466	null	null	null	null	65	88	79.6	5	5	5.0	0	0	0.0	0	5	17	10.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C46767	null	null	null	null	74	90	79.6	10	10	10.0	0	0	0.0	0	2	11	5.36	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C46786	null	null	null	null	389	409	399.6	10	10	10.0	0	0	0.0	0	18	40	27.56	25	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C47	null	null	null	null	17	34	25.2	3	4	3.4	0	1	0.2	1	0	16	4.470588235294118	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C474	null	null	null	null	64	92	79.6	5	5	5.0	0	0	0.0	0	5	14	10.2	5	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C48	null	null	null	null	29	51	39.92	0	0	0.0	0	0	0.0	0	0	0	0.0	23	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C49	null	null	null	null	26	62	39.92	0	0	0.0	0	0	0.0	0	0	0	0.0	43	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	39	1	0	0	0	0	0	0	40	1	0	0	0	0	0	0	38	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C4926236	null	null	null	null	67	92	79.8	15	15	15.0	0	0	0.0	0	0	7	3.8	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C496	null	null	null	null	12	28	21.8	8	9	8.4	0	1	0.2	1	0	9	1.4047619047619047	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C5	null	null	null	null	11	79	29.2	0	1	0.8	0	3	0.8	2	1	15	6.0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C50	null	null	null	null	19	39	31.8	4	4	4.0	0	1	0.2	1	0	17	4.8	27	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C503	null	null	null	null	15	38	29.4	9	10	9.4	0	0	0.0	0	0	16	2.0425531914893615	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C51	null	null	null	null	79	113	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	22	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	164	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C52	null	null	null	null	85	113	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	86	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	272	1	0	0	0	0	0	0	264	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C53	null	null	null	null	92	114	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	1	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	59	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C54	null	null	null	null	83	112	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	57	1	0	0	0	0	0	0	56	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C5431962	null	null	null	null	371	433	399.8	15	15	15.0	0	0	0.0	0	8	28	18.6	89	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	95	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	88	1	0	0	0	0	0	0	86	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	
C55	null	null	null	null	87	107	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	102	1	0	0	0	0	0	0	99	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	
C5570293	null	null	null	null	378	425	399.6	15	15	15.0	0	0	0.0	0	12	27	18.76	123	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	119	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	120	1	0	0	0	0	0	0	121	1	0	0	0	0	0	0	
C56	null	null	null	null	85	115	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	53	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	223	1	0	0	0	0	0	0	228	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C560	null	null	null	null	12	53	27.0	10	10	10.0	0	3	0.6	1	0	16	1.3	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C57	null	null	null	null	92	109	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	33	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	148	1	0	0	0	0	0	0	147	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C58	null	null	null	null	90	107	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	0	0	0	0	0	0	0	0	12	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	179	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	24	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	13	1	0	0	0	0	0	0	
C582	null	null	null	null	13	33	24.4	10	10	10.0	0	1	0.2	1	0	13	1.5	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C589	null	null	null	null	15	34	27.0	10	10	10.0	0	2	0.4	1	0	16	1.54	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C59	null	null	null	null	94	115	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	27	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	101	1	0	0	0	0	0	0	100	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C5909739	null	null	null	null	383	426	399.4	15	15	15.0	0	0	0.0	0	12	31	18.986666666666668	29	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C596	null	null	null	null	10	34	21.4	9	10	9.8	0	0	0.0	0	0	16	1.489795918367347	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C6	null	null	null	null	16	64	36.0	1	1	1.0	0	7	1.4	1	4	55	17.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	331	1	0	0	0	0	0	0	400	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C60	null	null	null	null	95	106	99.66666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	50	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	197	1	0	0	0	0	0	0	201	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C60285	null	null	null	null	74	87	79.6	10	10	10.0	0	0	0.0	0	1	14	5.5	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C61	null	null	null	null	15	36	25.8	4	4	4.0	0	1	0.2	1	0	16	3.75	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C62	null	null	null	null	100	128	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C63	null	null	null	null	23	62	39.6	3	4	3.8	0	1	0.2	1	0	50	6.157894736842105	47	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	76	1	0	0	0	0	0	0	63	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C64	null	null	null	null	9	34	23.4	4	4	4.0	0	1	0.2	1	0	10	3.0	60	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	138	1	0	0	0	0	0	0	151	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C6425197	null	null	null	null	71	89	79.8	15	15	15.0	0	0	0.0	0	0	10	3.52	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C65	null	null	null	null	16	46	29.4	4	5	4.6	0	0	0.0	0	0	20	4.304347826086956	115	1	0	0	0	0	0	0	55	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	41	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	48	1	0	0	0	0	0	0	
C66	null	null	null	null	106	128	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	59	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	94	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	
C67	null	null	null	null	93	126	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	34	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	75	1	0	0	0	0	0	0	81	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	
C6788	null	null	null	null	14	49	28.2	15	15	15.0	0	0	0.0	0	0	32	1.3066666666666666	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C68	null	null	null	null	109	130	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	42	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	141	1	0	0	0	0	0	0	118	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	
C6852353	null	null	null	null	71	100	79.6	15	15	15.0	0	0	0.0	0	0	11	3.7066666666666666	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C68691	null	null	null	null	69	89	79.2	10	10	10.0	0	0	0.0	0	1	10	5.18	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C69	null	null	null	null	105	134	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	44	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	130	1	0	0	0	0	0	0	154	1	0	0	0	0	0	0	44	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	
C69205	null	null	null	null	71	86	79.8	10	10	10.0	0	0	0.0	0	2	11	5.72	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C7	null	null	null	null	19	51	32.4	1	1	1.0	0	1	0.4	2	1	10	5.2	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	137	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C70	null	null	null	null	106	123	116.33333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	82	1	0	0	0	0	0	0	84	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C702	null	null	null	null	16	32	22.0	4	10	8.8	0	2	0.4	1	0	12	1.3409090909090908	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C71	null	null	null	null	15	39	24.95	0	0	0.0	0	0	0.0	0	0	0	0.0	2	1	0	0	0	0	0	0	52	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	207	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	36	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C714	null	null	null	null	19	29	24.2	9	10	9.4	0	0	0.0	0	0	16	1.7446808510638299	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C7152	null	null	null	null	16	27	19.2	11	15	12.6	0	1	0.2	1	0	8	0.8888888888888888	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C72	null	null	null	null	13	41	24.95	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	116	1	0	0	0	0	0	0	243	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C73	null	null	null	null	14	38	24.95	0	0	0.0	0	0	0.0	0	0	0	0.0	10	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	126	1	0	0	0	0	0	0	106	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C74	null	null	null	null	15	35	24.95	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	194	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	
C75	null	null	null	null	13	35	24.95	0	0	0.0	0	0	0.0	0	0	0	0.0	19	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	34	1	0	0	0	0	0	0	125	1	0	0	0	0	0	0	202	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	
C7593	null	null	null	null	19	31	22.4	12	15	14.4	0	0	0.0	0	0	16	1.0416666666666667	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C76	null	null	null	null	23	52	32.2	4	5	4.4	0	1	0.4	2	0	34	3.8181818181818183	1	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	
C77	null	null	null	null	15	44	29.6	5	5	5.0	0	1	0.2	1	0	17	3.48	1	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	50	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C78	null	null	null	null	13	53	29.6	4	5	4.6	0	1	0.2	1	0	32	3.4782608695652173	0	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C78320	null	null	null	null	72	87	79.8	10	10	10.0	0	0	0.0	0	0	10	5.58	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C79	null	null	null	null	12	32	21.2	5	5	5.0	0	2	0.4	1	0	16	2.16	1	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	96	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C8	null	null	null	null	11	33	19.6	1	1	1.0	0	2	0.6	2	0	21	6.6	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	372	1	0	0	0	0	0	0	346	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C80	null	null	null	null	16	28	21.0	5	5	5.0	0	1	0.2	1	0	16	2.56	0	0	0	0	0	0	0	0	41	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C81	null	null	null	null	18	52	29.2	5	5	5.0	0	1	0.4	2	0	17	2.36	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C82	null	null	null	null	12	43	24.0	5	5	5.0	0	1	0.2	1	0	16	2.76	1	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	13	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	187	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C822	null	null	null	null	11	29	20.2	10	10	10.0	0	0	0.0	0	0	16	1.38	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C83	null	null	null	null	13	32	22.155555555555555	0	0	0.0	0	0	0.0	0	0	0	0.0	53	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	253	1	0	0	0	0	0	0	153	1	0	0	0	0	0	0	49	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	
C84	null	null	null	null	13	30	22.177777777777777	0	0	0.0	0	0	0.0	0	0	0	0.0	46	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	239	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	43	1	0	0	0	0	0	0	42	1	0	0	0	0	0	0	14	1	0	0	0	0	0	0	
C8406660	null	null	null	null	72	86	79.4	15	15	15.0	0	0	0.0	0	0	9	3.546666666666667	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C848	null	null	null	null	10	34	20.2	10	10	10.0	0	0	0.0	0	0	10	1.38	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
C849	null	null	null	null	11	33	21.0	9	10	9.8	0	1	0.2	1	0	16	1.2448979591836735	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C85	null	null	null	null	15	33	22.177777777777777	0	0	0.0	0	0	0.0	0	0	0	0.0	62	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	58	1	0	0	0	0	0	0	53	1	0	0	0	0	0	0	274	1	0	0	0	0	0	0	91	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	54	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C8540650	null	null	null	null	69	92	79.4	15	15	15.0	0	0	0.0	0	1	8	3.6266666666666665	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C86	null	null	null	null	14	40	22.155555555555555	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	129	1	0	0	0	0	0	0	262	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	
C87	null	null	null	null	18	36	29.4	4	5	4.8	0	1	0.4	2	0	17	2.5416666666666665	0	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C8735382	null	null	null	null	66	96	79.8	15	15	15.0	0	0	0.0	0	0	10	3.68	3	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C8743	null	null	null	null	21	45	29.2	14	15	14.4	0	0	0.0	0	0	16	1.4444444444444444	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C88	null	null	null	null	10	42	23.6	5	5	5.0	0	0	0.0	0	0	9	3.12	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	12	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C8882277	null	null	null	null	72	88	79.4	15	15	15.0	0	0	0.0	0	0	8	3.68	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C89	null	null	null	null	12	30	22.177777777777777	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	111	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	
C9	null	null	null	null	14	89	43.8	1	1	1.0	0	3	0.8	2	0	53	11.8	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	104	1	0	0	0	0	0	0	115	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C90	null	null	null	null	13	32	22.177777777777777	0	0	0.0	0	0	0.0	0	0	0	0.0	48	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	256	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	45	1	0	0	0	0	0	0	46	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C90372	null	null	null	null	61	89	79.8	10	10	10.0	0	0	0.0	0	2	10	5.68	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C91	null	null	null	null	10	29	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	27	1	0	0	0	0	0	0	25	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	373	1	0	0	0	0	0	0	323	1	0	0	0	0	0	0	32	1	0	0	0	0	0	0	26	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	
C913478	null	null	null	null	61	96	79.8	15	15	15.0	0	0	0.0	0	0	11	4.04	8	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C92	null	null	null	null	8	32	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	31	1	0	0	0	0	0	0	446	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	226	1	0	0	0	0	0	0	255	1	0	0	0	0	0	0	18	1	0	0	0	0	0	0	31	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	
C93	null	null	null	null	10	30	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	23	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	134	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C94	null	null	null	null	12	27	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	30	1	0	0	0	0	0	0	29	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	73	1	0	0	0	0	0	0	85	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	28	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9414	null	null	null	null	70	88	79.6	10	10	10.0	0	0	0.0	0	2	10	5.24	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C95	null	null	null	null	7	30	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	18	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	155	1	0	0	0	0	0	0	131	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C96	null	null	null	null	12	30	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	19	1	0	0	0	0	0	0	27	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	248	1	0	0	0	0	0	0	245	1	0	0	0	0	0	0	22	1	0	0	0	0	0	0	19	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	
C97	null	null	null	null	13	30	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	21	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	87	1	0	0	0	0	0	0	89	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712244	null	null	null	null	56	95	79.6	15	15	15.0	0	0	0.0	0	0	9	3.6133333333333333	6	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712245	null	null	null	null	72	108	86.8	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712246	null	null	null	null	68	93	81.8	0	0	0.0	0	1	0.2	1	0	0	0.0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	48	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712247	null	null	null	null	72	122	86.4	0	0	0.0	0	1	0.2	1	0	0	0.0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712248	null	null	null	null	69	106	85.6	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	20	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712249	null	null	null	null	74	93	82.2	0	0	0.0	0	1	0.2	1	0	0	0.0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	37	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712250	null	null	null	null	72	139	89.0	0	0	0.0	0	1	0.2	1	0	0	0.0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	35	1	0	0	0	0	0	0	24	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712251	null	null	null	null	78	86	82.6	0	0	0.0	0	1	0.2	1	0	0	0.0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712252	null	null	null	null	73	101	84.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	33	1	0	0	0	0	0	0	30	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712253	null	null	null	null	68	96	82.4	0	0	0.0	0	1	0.2	1	0	0	0.0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	21	1	0	0	0	0	0	0	23	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9712254	null	null	null	null	72	102	84.2	0	0	0.0	0	1	0.2	1	0	0	0.0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712300	null	null	null	null	72	88	82.2	5	5	5.0	0	0	0.0	0	3	23	10.72	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712320	null	null	null	null	68	93	82.2	5	5	5.0	0	0	0.0	0	5	25	10.44	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712379	null	null	null	null	72	92	82.2	5	5	5.0	0	0	0.0	0	6	17	9.76	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9712419	null	null	null	null	78	87	81.6	5	5	5.0	0	1	0.2	1	5	14	10.12	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	8	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	
C9712495	null	null	null	null	78	85	81.8	5	5	5.0	0	0	0.0	0	5	21	11.12	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712559	null	null	null	null	73	93	82.2	5	5	5.0	0	0	0.0	0	5	21	9.56	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712572	null	null	null	null	77	88	83.0	5	5	5.0	0	1	0.2	1	6	15	9.64	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9712652	null	null	null	null	75	87	81.6	5	5	5.0	0	0	0.0	0	5	16	9.68	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	7	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9712689	null	null	null	null	76	86	82.0	5	5	5.0	0	1	0.2	1	5	15	9.44	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9712695	null	null	null	null	73	86	82.0	5	5	5.0	0	0	0.0	0	4	17	10.4	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9715112	null	null	null	null	76	94	82.0	10	10	10.0	0	0	0.0	0	1	14	5.82	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9717732	null	null	null	null	78	90	81.6	10	10	10.0	0	1	0.2	1	1	11	5.3	9	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9717866	null	null	null	null	66	93	81.8	10	10	10.0	0	0	0.0	0	1	19	5.46	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	
C9723690	null	null	null	null	70	100	81.8	10	10	10.0	0	1	0.2	1	1	12	5.58	7	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	
C9729774	null	null	null	null	71	92	81.6	10	10	10.0	0	0	0.0	0	1	12	5.4	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9730200	null	null	null	null	73	90	81.6	10	10	10.0	0	0	0.0	0	1	15	5.74	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	6	1	0	0	0	0	0	0	
C9731008	null	null	null	null	68	95	81.6	10	10	10.0	0	0	0.0	0	0	12	5.4	6	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	3	1	0	0	0	0	0	0	
C9732269	null	null	null	null	68	103	81.8	10	10	10.0	0	0	0.0	0	1	15	5.56	15	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	5	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	4	1	0	0	0	0	0	0	
C9732364	null	null	null	null	73	91	82.2	10	10	10.0	0	0	0.0	0	1	15	5.32	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9733445	null	null	null	null	69	89	81.4	10	10	10.0	0	0	0.0	0	1	13	5.66	21	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	11	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	10	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	
C98	null	null	null	null	11	33	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	45	1	0	0	0	0	0	0	47	1	0	0	0	0	0	0	9	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	132	1	0	0	0	0	0	0	103	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	61	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	
C99	null	null	null	null	13	32	19.96	0	0	0.0	0	0	0.0	0	0	0	0.0	24	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	15	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	184	1	0	0	0	0	0	0	166	1	0	0	0	0	0	0	17	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	16	1	0	0	0	0	0	0	
C9926755	null	null	null	null	73	89	81.8	15	15	15.0	0	0	0.0	0	1	12	3.7333333333333334	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	
C9929279	null	null	null	null	72	88	81.6	15	15	15.0	0	0	0.0	0	0	11	3.8933333333333335	3	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	2	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	


==> stats/stats-increasing-ifs-no-recursion.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	51	6	0	0	8	17	12.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C10	51	6	0	0	10	14	11.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C1001	1127	6	0	62	41	189	155.66666666666666	0	0	0.0	0	3	0.6666666666666666	2	0	0	0.0	17	1096	0	1096	0	0	0	0	25	1177	0	1177	0	0	0	0	16	1107	0	1107	0	0	0	0	18	1100	0	1100	0	0	0	0	18	1138	0	1138	0	0	0	0	81	1166	0	1166	0	0	0	0	104	1116	0	1116	0	0	0	0	17	1118	0	1118	0	0	0	0	17	1100	0	1100	0	0	0	0	17	1144	0	1144	0	0	0	0	
C1002	1883	6	0	89	41	301	126.5	0	0	0.0	0	8	1.5	2	0	0	0.0	21	1740	0	1740	0	0	0	0	24	2093	0	2093	0	0	0	0	19	1857	0	1857	0	0	0	0	17	1822	0	1822	0	0	0	0	20	1981	0	1981	0	0	0	0	97	2073	0	2073	0	0	0	0	70	1812	0	1812	0	0	0	0	19	1887	0	1887	0	0	0	0	18	1822	0	1822	0	0	0	0	21	1943	0	1943	0	0	0	0	
C1003	1477	6	0	77	56	305	138.0	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	22	1404	0	1404	0	0	0	0	24	1553	0	1553	0	0	0	0	16	1464	0	1464	0	0	0	0	17	1438	0	1438	0	0	0	0	17	1421	0	1421	0	0	0	0	68	1510	0	1510	0	0	0	0	72	1284	0	1284	0	0	0	0	17	1452	0	1452	0	0	0	0	16	1432	0	1432	0	0	0	0	18	1511	0	1511	0	0	0	0	
C1004	1842	6	0	79	52	306	206.83333333333334	0	0	0.0	0	3	0.8333333333333334	2	0	0	0.0	32	1715	0	1715	0	0	0	0	40	1939	0	1939	0	0	0	0	24	1767	0	1767	0	0	0	0	23	1749	0	1749	0	0	0	0	25	1845	0	1845	0	0	0	0	155	1939	0	1939	0	0	0	0	137	1766	0	1766	0	0	0	0	25	1798	0	1798	0	0	0	0	23	1737	0	1737	0	0	0	0	27	1875	0	1875	0	0	0	0	
C1005	850	6	0	55	27	225	113.33333333333333	0	0	0.0	0	2	0.8333333333333334	3	0	0	0.0	11	838	0	838	0	0	0	0	10	899	0	899	0	0	0	0	8	843	0	843	0	0	0	0	8	838	0	838	0	0	0	0	10	909	0	909	0	0	0	0	47	950	0	950	0	0	0	0	55	899	0	899	0	0	0	0	9	878	0	878	0	0	0	0	9	838	0	838	0	0	0	0	10	903	0	903	0	0	0	0	
C1006	501	6	0	31	32	108	61.5	0	0	0.0	0	1	0.5	3	0	0	0.0	5	471	0	471	0	0	0	0	5	551	0	551	0	0	0	0	5	478	0	478	0	0	0	0	5	473	0	473	0	0	0	0	6	506	0	506	0	0	0	0	23	543	0	543	0	0	0	0	18	471	0	471	0	0	0	0	5	497	0	497	0	0	0	0	5	473	0	473	0	0	0	0	5	515	0	515	0	0	0	0	
C1007	967	6	0	63	3	119	54.833333333333336	0	0	0.0	0	3	0.8333333333333334	3	0	0	0.0	7	903	0	903	0	0	0	0	9	1061	0	1061	0	0	0	0	8	960	0	960	0	0	0	0	7	908	0	908	0	0	0	0	8	1003	0	1003	0	0	0	0	33	1050	0	1050	0	0	0	0	33	919	0	919	0	0	0	0	8	968	0	968	0	0	0	0	7	908	0	908	0	0	0	0	9	993	0	993	0	0	0	0	
C1008	1275	6	0	79	20	213	101.83333333333333	0	0	0.0	0	1	0.6666666666666666	4	0	0	0.0	11	1201	0	1201	0	0	0	0	13	1339	0	1339	0	0	0	0	12	1248	0	1248	0	0	0	0	12	1239	0	1239	0	0	0	0	13	1322	0	1322	0	0	0	0	60	1342	0	1342	0	0	0	0	59	1295	0	1295	0	0	0	0	12	1274	0	1274	0	0	0	0	13	1239	0	1239	0	0	0	0	13	1313	0	1313	0	0	0	0	
C1009	1316	6	0	135	21	80	50.666666666666664	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	6	1250	0	1250	0	0	0	0	11	1442	0	1442	0	0	0	0	7	1236	0	1236	0	0	0	0	7	1194	0	1194	0	0	0	0	7	1309	0	1309	0	0	0	0	26	1464	0	1464	0	0	0	0	23	1196	0	1196	0	0	0	0	7	1251	0	1251	0	0	0	0	7	1162	0	1162	0	0	0	0	7	1308	0	1308	0	0	0	0	
C1010	1167	6	0	71	21	100	61.166666666666664	0	0	0.0	0	2	0.6666666666666666	3	0	0	0.0	8	1137	0	1137	0	0	0	0	15	1299	0	1299	0	0	0	0	9	1219	0	1219	0	0	0	0	8	1155	0	1155	0	0	0	0	9	1205	0	1205	0	0	0	0	40	1310	0	1310	0	0	0	0	32	1102	0	1102	0	0	0	0	9	1178	0	1178	0	0	0	0	8	1111	0	1111	0	0	0	0	10	1271	0	1271	0	0	0	0	
C1011	8461	6	0	659	90	520	343.3333333333333	0	0	0.0	0	3	1.1666666666666667	4	0	0	0.0	69	8084	0	8084	0	0	0	0	102	9267	0	9267	0	0	0	0	73	8575	0	8575	0	0	0	0	72	8527	0	8527	0	0	0	0	75	8623	0	8623	0	0	0	0	292	9173	0	9173	0	0	0	0	312	8117	0	8117	0	0	0	0	76	8548	0	8548	0	0	0	0	71	8236	0	8236	0	0	0	0	80	9109	0	9109	0	0	0	0	
C1012	50874	6	0	4679	94	1589	478.8333333333333	0	0	0.0	0	5	2.0	5	0	0	0.0	763	46949	0	46949	0	0	0	0	1025	57539	0	57539	0	0	0	0	830	51489	0	51489	0	0	0	0	776	47855	0	47855	0	0	0	0	923	54091	0	54091	0	0	0	0	2587	57136	0	57136	0	0	0	0	2573	51371	0	51371	0	0	0	0	902	51648	0	51648	0	0	0	0	793	47811	0	47811	0	0	0	0	896	54751	0	54751	0	0	0	0	
C1013	5429	6	0	527	31	524	224.5	0	0	0.0	0	5	2.1666666666666665	5	0	0	0.0	50	5224	0	5224	0	0	0	0	66	6598	0	6598	0	0	0	0	52	5374	0	5374	0	0	0	0	52	5320	0	5320	0	0	0	0	58	5839	0	5839	0	0	0	0	266	6157	0	6157	0	0	0	0	223	5360	0	5360	0	0	0	0	56	5565	0	5565	0	0	0	0	51	5288	0	5288	0	0	0	0	60	5826	0	5826	0	0	0	0	
C1014	11706	6	0	1139	92	711	414.5	0	0	0.0	0	5	1.6666666666666667	4	0	0	0.0	127	11377	0	11377	0	0	0	0	186	13551	0	13551	0	0	0	0	132	11456	0	11456	0	0	0	0	127	11096	0	11096	0	0	0	0	148	12383	0	12383	0	0	0	0	718	13446	0	13446	0	0	0	0	596	11989	0	11989	0	0	0	0	147	11722	0	11722	0	0	0	0	131	11096	0	11096	0	0	0	0	173	12531	0	12531	0	0	0	0	
C1015	6255	6	0	529	148	973	411.6666666666667	0	0	0.0	0	2	1.1666666666666667	5	0	0	0.0	71	5974	0	5974	0	0	0	0	117	7341	0	7341	0	0	0	0	74	6143	0	6143	0	0	0	0	72	6105	0	6105	0	0	0	0	82	6690	0	6690	0	0	0	0	408	6989	0	6989	0	0	0	0	471	6089	0	6089	0	0	0	0	79	6350	0	6350	0	0	0	0	77	6105	0	6105	0	0	0	0	84	6662	0	6662	0	0	0	0	
C1016	7337	6	0	647	34	311	163.83333333333334	0	0	0.0	0	7	1.8333333333333333	4	0	0	0.0	63	7197	0	7197	0	0	0	0	104	8925	0	8925	0	0	0	0	70	7483	0	7483	0	0	0	0	62	7357	0	7357	0	0	0	0	74	8078	0	8078	0	0	0	0	335	8779	0	8779	0	0	0	0	282	7309	0	7309	0	0	0	0	69	7847	0	7847	0	0	0	0	66	7261	0	7261	0	0	0	0	76	8461	0	8461	0	0	0	0	
C1017	12464	6	0	1079	22	864	229.66666666666666	0	0	0.0	0	15	3.1666666666666665	5	0	0	0.0	111	12345	0	12345	0	0	0	0	131	12921	0	12921	0	0	0	0	111	12330	0	12330	0	0	0	0	107	12201	0	12201	0	0	0	0	117	12628	0	12628	0	0	0	0	416	13080	0	13080	0	0	0	0	428	12377	0	12377	0	0	0	0	112	12268	0	12268	0	0	0	0	108	12041	0	12041	0	0	0	0	121	12667	0	12667	0	0	0	0	
C1018	9060	6	0	879	107	935	350.5	0	0	0.0	0	5	1.3333333333333333	3	0	0	0.0	84	8485	0	8485	0	0	0	0	101	10187	0	10187	0	0	0	0	87	9035	0	9035	0	0	0	0	84	8547	0	8547	0	0	0	0	90	9388	0	9388	0	0	0	0	353	9910	0	9910	0	0	0	0	442	8442	0	8442	0	0	0	0	88	9104	0	9104	0	0	0	0	86	8507	0	8507	0	0	0	0	99	9535	0	9535	0	0	0	0	
C1019	11890	6	0	1007	47	1050	344.8333333333333	0	0	0.0	0	4	1.3333333333333333	4	0	0	0.0	108	11633	0	11633	0	0	0	0	142	13373	0	13373	0	0	0	0	115	11807	0	11807	0	0	0	0	111	11760	0	11760	0	0	0	0	133	12739	0	12739	0	0	0	0	474	12654	0	12654	0	0	0	0	471	12250	0	12250	0	0	0	0	118	12166	0	12166	0	0	0	0	118	11736	0	11736	0	0	0	0	127	12545	0	12545	0	0	0	0	
C1020	6456	6	0	494	228	438	324.3333333333333	0	0	0.0	0	9	1.8333333333333333	3	0	0	0.0	60	6030	0	6030	0	0	0	0	75	7173	0	7173	0	0	0	0	64	6299	0	6299	0	0	0	0	80	6111	0	6111	0	0	0	0	68	6603	0	6603	0	0	0	0	313	6897	0	6897	0	0	0	0	304	6162	0	6162	0	0	0	0	67	6418	0	6418	0	0	0	0	61	6066	0	6066	0	0	0	0	71	6773	0	6773	0	0	0	0	
C1021	110387	6	0	12239	330	1752	688.1666666666666	0	0	0.0	0	5	2.6666666666666665	5	0	0	0.0	3946	102251	0	102251	0	0	0	0	4751	120023	0	120023	0	0	0	0	3906	110231	0	110231	0	0	0	0	3261	97059	0	97059	0	0	0	0	3284	109252	0	109252	0	0	0	0	6312	111043	0	111043	0	0	0	0	6581	98415	0	98415	0	0	0	0	3462	108118	0	108118	0	0	0	0	3217	96859	0	96859	0	0	0	0	3904	113999	0	113999	0	0	0	0	
C1022	76412	6	0	9179	144	3492	1100.5	0	0	0.0	0	9	2.5	5	0	0	0.0	2468	74868	0	74868	0	0	0	0	2805	91091	0	91091	0	0	0	0	1911	76545	0	76545	0	0	0	0	1848	74168	0	74168	0	0	0	0	2129	84491	0	84491	0	0	0	0	5305	82484	0	82484	0	0	0	0	5680	84779	0	84779	0	0	0	0	1832	79361	0	79361	0	0	0	0	1857	74148	0	74148	0	0	0	0	2166	84803	0	84803	0	0	0	0	
C1023	57817	6	0	7487	196	1021	537.1666666666666	0	0	0.0	1	7	3.0	6	0	0	0.0	1098	56848	0	56848	0	0	0	0	1535	72049	0	72049	0	0	0	0	945	56511	0	56511	0	0	0	0	923	56058	0	56058	0	0	0	0	1056	61943	0	61943	0	0	0	0	2622	67656	0	67656	0	0	0	0	2378	54793	0	54793	0	0	0	0	976	58402	0	58402	0	0	0	0	953	55902	0	55902	0	0	0	0	1058	63761	0	63761	0	0	0	0	
C1024	99999	6	0	10607	72	7063	2272.5	0	0	0.0	1	5	2.0	6	0	0	0.0	3331	95785	0	95785	0	0	0	0	3835	117255	0	117255	0	0	0	0	2871	99673	0	99673	0	0	0	0	2833	97663	0	97663	0	0	0	0	2997	108985	0	108985	0	0	0	0	8279	113767	0	113767	0	0	0	0	6888	98377	0	98377	0	0	0	0	2781	101979	0	101979	0	0	0	0	2741	97171	0	97171	0	0	0	0	3154	105879	0	105879	0	0	0	0	
C1025	40683	6	0	5039	47	3640	1005.1666666666666	0	0	0.0	0	11	3.1666666666666665	5	0	0	0.0	710	36932	0	36932	0	0	0	0	816	44255	0	44255	0	0	0	0	674	37873	0	37873	0	0	0	0	662	37188	0	37188	0	0	0	0	723	40949	0	40949	0	0	0	0	2877	42825	0	42825	0	0	0	0	2594	37710	0	37710	0	0	0	0	698	39794	0	39794	0	0	0	0	659	37108	0	37108	0	0	0	0	718	40323	0	40323	0	0	0	0	
C1026	45583	6	0	5471	265	1176	474.3333333333333	0	0	0.0	0	17	3.6666666666666665	5	0	0	0.0	696	44292	0	44292	0	0	0	0	845	53591	0	53591	0	0	0	0	687	45265	0	45265	0	0	0	0	701	45265	0	45265	0	0	0	0	770	48450	0	48450	0	0	0	0	1858	49869	0	49869	0	0	0	0	1837	46862	0	46862	0	0	0	0	720	47057	0	47057	0	0	0	0	697	45265	0	45265	0	0	0	0	791	49815	0	49815	0	0	0	0	
C1027	55669	6	0	5781	655	5806	1960.5	0	0	0.0	0	6	2.0	5	0	0	0.0	1321	55027	0	55027	0	0	0	0	1511	61839	0	61839	0	0	0	0	1179	53609	0	53609	0	0	0	0	1166	53329	0	53329	0	0	0	0	1194	56321	0	56321	0	0	0	0	4289	58140	0	58140	0	0	0	0	4513	51989	0	51989	0	0	0	0	1166	54088	0	54088	0	0	0	0	1187	52741	0	52741	0	0	0	0	1287	57943	0	57943	0	0	0	0	
C1028	105213	6	0	13529	105	1851	919.1666666666666	0	0	0.0	0	4	1.8333333333333333	5	0	0	0.0	3518	91922	0	91922	0	0	0	0	6500	118172	0	118172	0	0	0	0	3671	98640	0	98640	0	0	0	0	3335	93932	0	93932	0	0	0	0	3933	106088	0	106088	0	0	0	0	7872	116474	0	116474	0	0	0	0	6848	96498	0	96498	0	0	0	0	3551	98697	0	98697	0	0	0	0	3291	93070	0	93070	0	0	0	0	3967	104943	0	104943	0	0	0	0	
C1029	124055	6	0	10367	205	4300	2009.0	0	0	0.0	0	11	3.6666666666666665	4	0	0	0.0	3585	119823	0	119823	0	0	0	0	6356	142083	0	142083	0	0	0	0	3363	120775	0	120775	0	0	0	0	3442	120071	0	120071	0	0	0	0	3769	129026	0	129026	0	0	0	0	10616	138187	0	138187	0	0	0	0	11230	124441	0	124441	0	0	0	0	3683	123850	0	123850	0	0	0	0	3471	120071	0	120071	0	0	0	0	4126	129047	0	129047	0	0	0	0	
C1030	27743	6	0	3455	79	921	451.0	0	0	0.0	0	5	2.3333333333333335	4	0	0	0.0	443	27232	0	27232	0	0	0	0	491	30935	0	30935	0	0	0	0	372	27525	0	27525	0	0	0	0	389	27248	0	27248	0	0	0	0	370	28294	0	28294	0	0	0	0	1181	29096	0	29096	0	0	0	0	1001	27498	0	27498	0	0	0	0	369	27890	0	27890	0	0	0	0	367	27240	0	27240	0	0	0	0	425	29823	0	29823	0	0	0	0	
C1031	348784	6	0	59199	120	6060	1591.1666666666667	0	0	0.0	0	17	6.5	5	0	0	0.0	83539	344688	0	344688	0	0	0	0	177541	422011	0	422011	0	0	0	0	90684	344176	0	344176	0	0	0	0	85680	342296	0	342296	0	0	0	0	80730	370051	0	370051	0	0	0	0	122414	421905	0	421905	0	0	0	0	85888	341440	0	341440	0	0	0	0	85586	355637	0	355637	0	0	0	0	95734	341144	0	341144	0	0	0	0	94298	384523	0	384523	0	0	0	0	
C1032	671359	6	0	95423	500	1624	918.8333333333334	0	0	0.0	0	11	4.5	5	0	0	0.0	404987	647163	0	647163	0	0	0	0	721574	826703	0	826703	0	0	0	0	376786	657995	0	657995	0	0	0	0	383116	653827	0	653827	0	0	0	0	384509	756121	0	756121	0	0	0	0	497817	776659	0	776659	0	0	0	0	383541	668145	0	668145	0	0	0	0	379857	685795	0	685795	0	0	0	0	375455	651899	0	651899	0	0	0	0	465204	720015	0	720015	0	0	0	0	
C1033	283110	6	0	44267	393	5820	1661.0	0	0	0.0	0	29	7.0	5	0	0	0.0	37655	259332	0	259332	0	0	0	0	78789	337078	0	337078	0	0	0	0	38720	266084	0	266084	0	0	0	0	35819	258506	0	258506	0	0	0	0	38704	298382	0	298382	0	0	0	0	64200	312355	0	312355	0	0	0	0	46337	280066	0	280066	0	0	0	0	36371	273905	0	273905	0	0	0	0	34258	255626	0	255626	0	0	0	0	40945	277110	0	277110	0	0	0	0	
C1034	55987	6	0	8975	0	1945	636.5	0	0	0.0	0	23	5.5	4	0	0	0.0	1497	52682	0	52682	0	0	0	0	1274	60581	0	60581	0	0	0	0	1054	52980	0	52980	0	0	0	0	1596	52372	0	52372	0	0	0	0	1776	55921	0	55921	0	0	0	0	3170	56881	0	56881	0	0	0	0	2673	53648	0	53648	0	0	0	0	2265	53160	0	53160	0	0	0	0	1048	52372	0	52372	0	0	0	0	1089	54843	0	54843	0	0	0	0	
C1035	449895	6	0	60527	760	7392	3362.3333333333335	0	0	0.0	0	11	4.333333333333333	5	0	0	0.0	104247	432727	0	432727	0	0	0	0	163043	513051	0	513051	0	0	0	0	94735	428883	0	428883	0	0	0	0	92414	419071	0	419071	0	0	0	0	97188	467201	0	467201	0	0	0	0	136412	500603	0	500603	0	0	0	0	133947	444971	0	444971	0	0	0	0	90625	448237	0	448237	0	0	0	0	97847	417151	0	417151	0	0	0	0	99617	460559	0	460559	0	0	0	0	
C1036	275073	6	0	26111	404	4728	2177.3333333333335	0	0	0.0	0	11	4.0	4	0	0	0.0	24737	267188	0	267188	0	0	0	0	30580	322611	0	322611	0	0	0	0	23431	271072	0	271072	0	0	0	0	23738	265896	0	265896	0	0	0	0	17746	293305	0	293305	0	0	0	0	39925	294989	0	294989	0	0	0	0	29625	273318	0	273318	0	0	0	0	22942	278866	0	278866	0	0	0	0	22984	256680	0	256680	0	0	0	0	28411	301819	0	301819	0	0	0	0	
C1037	307939	6	0	32831	1017	5972	3176.5	0	0	0.0	0	8	4.166666666666667	5	0	0	0.0	28603	294355	0	294355	0	0	0	0	32307	342799	0	342799	0	0	0	0	30532	302767	0	302767	0	0	0	0	25511	297091	0	297091	0	0	0	0	34090	319558	0	319558	0	0	0	0	48954	335611	0	335611	0	0	0	0	54273	304181	0	304181	0	0	0	0	28977	307932	0	307932	0	0	0	0	28044	295795	0	295795	0	0	0	0	27937	318919	0	318919	0	0	0	0	
C1038	668952	6	0	74303	312	9219	3210.1666666666665	0	0	0.0	1	9	4.666666666666667	6	0	0	0.0	197288	644336	0	644336	0	0	0	0	347650	799903	0	799903	0	0	0	0	230348	684103	0	684103	0	0	0	0	212736	663120	0	663120	0	0	0	0	191167	739181	0	739181	0	0	0	0	274467	757260	0	757260	0	0	0	0	220270	667376	0	667376	0	0	0	0	219521	707632	0	707632	0	0	0	0	207431	662544	0	662544	0	0	0	0	224132	740727	0	740727	0	0	0	0	
C1039	232991	6	0	33791	695	3510	1875.3333333333333	0	0	0.0	0	15	3.6666666666666665	4	0	0	0.0	17206	227455	0	227455	0	0	0	0	32981	290695	0	290695	0	0	0	0	19375	233455	0	233455	0	0	0	0	18349	232319	0	232319	0	0	0	0	21555	260583	0	260583	0	0	0	0	38705	270871	0	270871	0	0	0	0	28563	236471	0	236471	0	0	0	0	19841	239629	0	239629	0	0	0	0	19504	230015	0	230015	0	0	0	0	20154	248267	0	248267	0	0	0	0	
C1040	97843	6	0	15039	213	1606	850.5	0	0	0.0	0	9	2.8333333333333335	4	0	0	0.0	2933	94869	0	94869	0	0	0	0	8489	133219	0	133219	0	0	0	0	2969	97841	0	97841	0	0	0	0	3330	97180	0	97180	0	0	0	0	3631	112949	0	112949	0	0	0	0	8900	123819	0	123819	0	0	0	0	5858	98487	0	98487	0	0	0	0	3177	100933	0	100933	0	0	0	0	2968	96216	0	96216	0	0	0	0	3390	105071	0	105071	0	0	0	0	
C2	51	6	0	0	6	15	11.333333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C3	51	6	0	0	10	15	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C4	51	6	0	0	4	16	11.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C5	51	6	0	0	11	16	13.166666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	
C6	51	6	0	0	9	15	12.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C7	51	6	0	0	7	18	12.5	0	0	0.0	0	0	0.0	0	0	0	0.0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	2	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C8	51	6	0	0	6	17	13.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	
C9	51	6	0	0	8	18	12.166666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	0	51	0	51	0	0	0	0	1	51	0	51	0	0	0	0	


==> stats/stats-increasing-ifs-procedures.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	201	5	0	0	54	65	59.2	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C10	201	5	0	0	50	69	58.0	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	33	201	0	201	0	0	0	0	27	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C10149177	226	5	15	1	56	72	60.0	15	15	15.0	0	0	0.0	0	1	13	3.9066666666666667	14	213	0	215	2	59	141	100.0	11	219	0	221	2	57	145	101.0	10	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	10	234	0	236	2	48	157	102.5	10	214	0	216	2	59	142	100.5	10	220	0	222	2	62	143	102.5	9	215	0	217	2	57	143	100.0	9	215	0	217	2	57	143	100.0	10	215	0	217	2	57	143	100.0	
C10158257	228	5	15	1	55	67	59.6	15	15	15.0	0	0	0.0	0	0	14	3.76	10	219	0	221	2	15	139	77.0	10	226	0	228	2	21	140	80.5	9	228	0	230	2	26	138	82.0	10	228	0	230	2	26	138	82.0	10	220	0	222	2	22	136	79.0	10	220	0	222	2	15	140	77.5	10	222	0	224	2	20	138	79.0	10	228	0	230	2	26	138	82.0	9	228	0	230	2	26	138	82.0	9	228	0	230	2	26	138	82.0	
C10166	211	5	10	0	52	70	60.2	10	10	10.0	0	0	0.0	0	2	11	5.46	7	206	0	207	1	100	100	100.0	7	204	0	205	1	100	100	100.0	7	217	0	218	1	100	100	100.0	8	217	0	218	1	100	100	100.0	7	203	0	204	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	215	0	216	1	100	100	100.0	8	208	0	209	1	100	100	100.0	8	217	0	218	1	100	100	100.0	7	217	0	218	1	100	100	100.0	
C10446746	228	5	15	1	43	72	61.2	15	15	15.0	0	0	0.0	0	0	14	3.92	11	225	0	227	2	32	135	83.5	10	239	0	241	2	18	149	83.5	10	253	0	255	2	6	162	84.0	10	247	0	249	2	26	149	87.5	10	232	0	234	2	45	134	89.5	10	226	0	228	2	33	135	84.0	11	241	0	243	2	16	151	83.5	10	242	0	244	2	15	152	83.5	10	247	0	249	2	26	149	87.5	10	247	0	249	2	26	149	87.5	
C10598570	229	5	15	1	52	68	61.6	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	10	220	0	222	2	51	146	98.5	10	233	0	235	2	45	159	102.0	10	243	0	245	2	36	167	101.5	10	246	0	248	2	37	169	103.0	9	230	0	232	2	41	156	98.5	10	212	0	214	2	43	146	94.5	10	236	0	238	2	48	159	103.5	10	242	0	244	2	36	166	101.0	10	241	0	243	2	37	164	100.5	10	244	0	246	2	37	167	102.0	
C10645096	227	5	15	1	55	80	63.0	15	15	15.0	0	0	0.0	0	0	14	4.0	10	240	0	242	1	214	214	214.0	11	255	0	257	1	222	222	222.0	11	254	0	256	1	221	221	221.0	11	255	0	257	1	222	222	222.0	9	240	0	242	1	214	214	214.0	11	239	0	241	1	214	214	214.0	11	254	0	256	1	221	221	221.0	10	254	0	256	1	221	221	221.0	11	254	0	256	1	221	221	221.0	10	255	0	257	1	222	222	222.0	
C10713607	227	5	15	1	51	71	62.6	15	15	15.0	0	0	0.0	0	1	13	3.986666666666667	9	218	0	220	2	51	100	75.5	9	219	0	221	2	51	101	76.0	10	233	0	235	2	51	112	81.5	10	233	0	235	2	51	112	81.5	9	228	0	230	2	51	107	79.0	10	223	0	225	2	51	105	78.0	10	224	0	226	2	51	103	77.0	10	233	0	235	2	51	112	81.5	9	230	0	232	2	51	109	80.0	10	233	0	235	2	51	112	81.5	
C10741204	226	5	15	1	50	74	61.0	15	15	15.0	0	0	0.0	0	0	13	3.8933333333333335	18	326	0	328	2	96	96	96.0	13	322	0	324	2	96	96	96.0	13	316	0	318	2	96	96	96.0	13	317	0	319	2	96	96	96.0	13	349	0	351	2	96	96	96.0	14	326	0	328	2	96	96	96.0	14	320	0	322	2	96	96	96.0	13	317	0	319	2	96	96	96.0	13	328	0	330	2	96	96	96.0	13	328	0	330	2	96	96	96.0	
C10862038	227	5	15	1	59	67	63.2	15	15	15.0	0	0	0.0	0	0	12	3.933333333333333	11	228	0	230	2	48	110	79.0	10	230	0	232	2	46	114	80.0	8	228	0	230	2	48	110	79.0	9	231	0	233	2	43	114	78.5	9	227	0	229	2	48	110	79.0	9	230	0	232	2	50	112	81.0	9	227	0	229	2	47	110	78.5	9	229	0	231	2	47	112	79.5	9	231	0	233	2	43	114	78.5	9	233	0	235	2	43	116	79.5	
C10862039	292	5	0	2	52	98	65.2	0	0	0.0	0	2	0.4	1	0	0	0.0	6	286	0	286	0	0	0	0	6	291	0	291	0	0	0	0	6	288	0	288	0	0	0	0	6	287	0	287	0	0	0	0	6	291	0	291	0	0	0	0	44	293	0	293	0	0	0	0	38	286	0	286	0	0	0	0	6	289	0	289	0	0	0	0	6	287	0	287	0	0	0	0	5	291	0	291	0	0	0	0	
C10862040	437	5	0	3	94	134	110.6	0	0	0.0	0	3	0.6	1	0	0	0.0	10	434	0	434	0	0	0	0	11	439	0	439	0	0	0	0	9	434	0	434	0	0	0	0	9	434	0	434	0	0	0	0	10	436	0	436	0	0	0	0	60	437	0	437	0	0	0	0	74	440	0	440	0	0	0	0	9	434	0	434	0	0	0	0	9	434	0	434	0	0	0	0	10	439	0	439	0	0	0	0	
C10862041	286	5	0	2	56	74	65.6	0	0	0.0	0	1	0.2	1	0	0	0.0	6	286	0	286	0	0	0	0	6	288	0	288	0	0	0	0	5	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	5	287	0	287	0	0	0	0	38	289	0	289	0	0	0	0	48	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	6	286	0	286	0	0	0	0	5	286	0	286	0	0	0	0	
C10862042	410	5	0	3	49	129	75.2	0	0	0.0	0	1	0.4	2	0	0	0.0	7	409	0	409	0	0	0	0	8	410	0	410	0	0	0	0	6	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	41	409	0	409	0	0	0	0	45	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	7	409	0	409	0	0	0	0	6	409	0	409	0	0	0	0	
C10862043	358	5	0	3	72	107	88.0	0	0	0.0	0	1	0.4	2	0	0	0.0	8	354	0	354	0	0	0	0	8	359	0	359	0	0	0	0	6	354	0	354	0	0	0	0	6	354	0	354	0	0	0	0	7	357	0	357	0	0	0	0	49	359	0	359	0	0	0	0	58	354	0	354	0	0	0	0	6	350	0	350	0	0	0	0	6	354	0	354	0	0	0	0	7	350	0	350	0	0	0	0	
C10862044	267	5	0	2	44	91	64.4	0	0	0.0	0	2	0.4	1	0	0	0.0	5	262	0	262	0	0	0	0	6	276	0	276	0	0	0	0	5	271	0	271	0	0	0	0	5	271	0	271	0	0	0	0	5	272	0	272	0	0	0	0	37	275	0	275	0	0	0	0	36	275	0	275	0	0	0	0	5	272	0	272	0	0	0	0	5	271	0	271	0	0	0	0	5	273	0	273	0	0	0	0	
C10862045	261	5	0	2	55	86	64.0	0	0	0.0	0	2	0.4	1	0	0	0.0	5	256	0	256	0	0	0	0	6	261	0	261	0	0	0	0	5	257	0	257	0	0	0	0	5	256	0	256	0	0	0	0	5	258	0	258	0	0	0	0	36	262	0	262	0	0	0	0	38	256	0	256	0	0	0	0	4	258	0	258	0	0	0	0	4	256	0	256	0	0	0	0	5	258	0	258	0	0	0	0	
C10862046	285	5	0	2	49	88	67.0	0	0	0.0	0	1	0.2	1	0	0	0.0	6	280	0	280	0	0	0	0	5	287	0	287	0	0	0	0	5	283	0	283	0	0	0	0	4	283	0	283	0	0	0	0	5	283	0	283	0	0	0	0	31	280	0	280	0	0	0	0	32	288	0	288	0	0	0	0	4	284	0	284	0	0	0	0	4	283	0	283	0	0	0	0	5	285	0	285	0	0	0	0	
C10862047	269	5	0	2	48	82	64.4	0	0	0.0	0	1	0.2	1	0	0	0.0	5	264	0	264	0	0	0	0	6	277	0	277	0	0	0	0	5	272	0	272	0	0	0	0	5	272	0	272	0	0	0	0	5	276	0	276	0	0	0	0	42	279	0	279	0	0	0	0	31	264	0	264	0	0	0	0	5	268	0	268	0	0	0	0	5	266	0	266	0	0	0	0	5	272	0	272	0	0	0	0	
C10862048	270	5	0	2	56	72	64.0	0	0	0.0	0	1	0.2	1	0	0	0.0	5	267	0	267	0	0	0	0	5	269	0	269	0	0	0	0	5	268	0	268	0	0	0	0	5	267	0	267	0	0	0	0	5	267	0	267	0	0	0	0	38	271	0	271	0	0	0	0	38	267	0	267	0	0	0	0	6	269	0	269	0	0	0	0	5	267	0	267	0	0	0	0	5	269	0	269	0	0	0	0	
C10862051	235	5	5	2	59	72	65.8	5	5	5.0	0	0	0.0	0	6	19	11.12	9	234	0	236	1	118	118	118.0	11	339	0	342	2	104	119	111.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	334	0	337	2	102	117	109.5	13	258	0	261	2	22	119	70.5	13	334	0	337	2	102	117	109.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	337	0	340	2	103	119	111.0	
C10862073	233	5	5	2	55	70	64.0	5	5	5.0	0	1	0.2	1	5	19	10.72	10	295	0	298	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	10	314	0	317	3	30	30	30.0	10	311	0	314	3	30	30	30.0	12	303	0	306	3	30	30	30.0	13	304	0	307	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	310	0	313	3	30	30	30.0	11	315	0	318	3	30	30	30.0	
C10862075	230	5	5	2	54	71	60.8	5	5	5.0	0	0	0.0	0	4	21	10.36	11	304	0	306	2	69	69	69.0	14	311	0	313	2	72	72	72.0	11	306	0	308	2	70	70	70.0	11	310	0	312	2	69	69	69.0	11	310	0	312	2	69	70	69.5	14	312	0	314	2	72	72	72.0	14	326	0	328	2	69	69	69.0	11	312	0	314	2	69	69	69.0	12	324	0	326	2	69	69	69.0	12	327	0	329	2	70	70	70.0	
C10862087	236	5	5	2	56	72	61.6	5	5	5.0	0	0	0.0	0	5	21	9.88	12	263	0	265	2	33	33	33.0	10	284	0	286	2	33	33	33.0	10	271	0	273	2	33	33	33.0	9	269	0	271	2	33	33	33.0	10	271	0	273	2	33	33	33.0	12	272	0	274	2	33	33	33.0	13	271	0	273	2	33	33	33.0	10	273	0	275	2	33	33	33.0	10	269	0	271	2	33	33	33.0	9	274	0	276	2	33	33	33.0	
C10862100	233	5	5	2	54	70	61.4	5	5	5.0	0	1	0.2	1	5	21	10.16	16	416	0	420	4	75	78	76.5	18	430	0	434	4	69	84	76.5	18	567	0	573	4	82	141	111.5	14	431	0	435	4	74	82	78.0	16	487	0	492	5	5	129	74.4	19	422	0	426	4	73	80	76.5	17	412	0	416	4	73	78	75.5	14	432	0	436	4	74	83	78.25	14	431	0	435	4	74	82	78.0	14	436	0	440	4	74	83	78.5	
C10862137	230	5	5	2	55	75	63.8	5	5	5.0	0	0	0.0	0	6	17	10.72	8	233	0	236	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	236	0	239	3	30	41	35.0	9	238	0	241	3	30	41	35.0	11	238	0	241	3	30	41	35.0	11	245	0	248	3	30	41	35.0	8	237	0	240	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	239	5	5	2	55	73	62.6	5	5	5.0	0	1	0.2	1	3	21	9.8	10	279	0	281	2	34	34	34.0	9	281	0	283	2	34	34	34.0	9	277	0	279	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	281	0	283	2	34	34	34.0	12	286	0	288	2	34	34	34.0	11	269	0	271	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	281	0	283	2	34	34	34.0	
C10862209	239	5	5	2	51	87	62.0	5	5	5.0	0	1	0.2	1	5	19	10.16	15	415	0	419	4	36	143	89.5	17	448	0	452	4	36	156	96.0	15	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	29	455	0	459	4	36	166	97.25	22	470	0	474	4	36	168	102.0	19	442	0	446	4	36	158	97.0	15	475	0	479	4	36	166	100.75	17	539	0	544	5	36	161	86.0	17	553	0	558	5	36	166	88.0	
C10862223	231	5	5	2	55	76	64.8	5	5	5.0	0	1	0.2	1	4	18	10.6	10	286	0	287	1	105	105	105.0	10	291	0	292	1	108	108	108.0	10	294	0	295	1	106	106	106.0	9	288	0	289	1	105	105	105.0	9	301	0	302	1	108	108	108.0	12	289	0	290	1	108	108	108.0	12	288	0	289	1	105	105	105.0	9	292	0	293	1	105	105	105.0	10	288	0	289	1	105	105	105.0	9	290	0	291	1	105	105	105.0	
C10862240	234	5	5	2	57	70	64.4	5	5	5.0	0	1	0.2	1	6	14	10.04	11	307	0	310	3	68	73	69.66666666666667	11	314	0	317	3	68	77	71.0	10	311	0	314	3	68	75	70.33333333333333	10	310	0	313	3	68	73	69.66666666666667	10	329	0	332	3	68	76	70.66666666666667	12	312	0	315	3	68	74	70.0	13	303	0	306	3	68	73	69.66666666666667	10	309	0	312	3	68	73	69.66666666666667	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C10862919	240	5	10	2	56	77	66.2	10	10	10.0	0	0	0.0	0	1	15	5.98	9	249	0	250	1	153	153	153.0	10	256	0	257	1	156	156	156.0	9	250	0	251	1	155	155	155.0	11	313	0	314	1	153	153	153.0	9	257	0	258	1	154	154	154.0	10	260	0	261	1	157	157	157.0	10	246	0	247	1	153	153	153.0	11	313	0	314	1	153	153	153.0	11	306	0	307	1	153	153	153.0	12	317	0	318	1	156	156	156.0	
C10863242	231	5	10	2	55	72	63.4	10	10	10.0	0	0	0.0	0	1	15	5.94	9	224	0	227	3	3	69	30.666666666666668	9	232	0	235	3	2	75	32.333333333333336	9	234	0	237	3	8	72	33.333333333333336	9	230	0	233	3	4	71	31.666666666666668	9	232	0	235	3	5	73	32.666666666666664	10	237	0	240	3	10	73	34.333333333333336	10	225	0	228	3	2	70	30.666666666666668	9	230	0	233	3	4	71	31.666666666666668	9	233	0	236	3	8	71	33.0	9	235	0	238	3	8	72	33.333333333333336	
C10864483	235	5	10	2	51	79	63.4	10	10	10.0	0	1	0.2	1	2	21	5.78	17	452	0	455	3	98	98	98.0	16	441	0	444	3	98	98	98.0	15	438	0	441	3	98	98	98.0	16	438	0	441	3	98	98	98.0	16	444	0	447	3	98	98	98.0	18	450	0	453	3	98	98	98.0	18	452	0	455	3	98	98	98.0	16	438	0	441	3	98	98	98.0	16	438	0	441	3	98	98	98.0	15	440	0	443	3	98	98	98.0	
C10865145	236	5	10	2	50	88	63.0	10	10	10.0	0	1	0.2	1	1	14	5.6	33	900	0	912	12	13	146	65.0	26	735	0	743	8	17	136	76.5	29	795	0	803	8	5	148	76.5	29	788	0	796	8	9	143	76.0	27	780	0	788	8	6	148	76.75	31	778	0	786	8	8	143	75.5	32	794	0	802	8	5	148	76.5	28	792	0	801	9	5	143	70.33333333333333	32	902	0	914	12	11	143	65.0	33	905	0	917	12	11	143	65.0	
C10865432	236	5	10	2	58	69	63.2	10	10	10.0	0	0	0.0	0	1	14	6.06	10	249	0	252	3	40	88	64.33333333333333	12	298	0	302	3	40	113	80.66666666666667	12	312	0	316	3	40	112	82.66666666666667	13	317	0	321	3	40	112	82.66666666666667	14	343	0	347	4	2	125	68.0	13	299	0	303	3	40	113	81.0	11	258	0	261	3	40	95	64.66666666666667	10	259	0	262	3	40	96	64.66666666666667	13	317	0	321	3	40	112	82.66666666666667	12	318	0	322	3	40	112	83.0	
C10867937	241	5	10	2	58	70	63.4	10	10	10.0	0	0	0.0	0	0	17	5.96	12	249	0	252	3	45	139	78.33333333333333	14	346	0	350	4	5	182	72.25	12	308	0	312	4	18	158	69.5	13	316	0	320	4	18	161	70.25	12	319	0	323	4	28	158	72.0	13	304	0	308	4	17	155	68.5	15	320	0	324	4	22	161	71.25	12	314	0	318	4	19	158	69.75	12	305	0	309	4	17	157	69.0	12	316	0	320	4	18	161	70.25	
C10868000	235	5	10	2	55	68	61.6	10	10	10.0	0	0	0.0	0	1	14	5.76	12	249	0	252	2	45	169	107.0	10	254	0	257	2	45	174	109.5	9	243	0	246	3	3	168	69.33333333333333	10	243	0	246	3	3	168	69.33333333333333	9	246	0	249	3	5	171	69.33333333333333	11	240	0	243	3	4	166	67.66666666666667	11	259	0	262	3	10	169	74.66666666666667	10	252	0	255	3	2	177	70.0	10	243	0	246	3	3	168	69.33333333333333	10	246	0	249	3	3	171	70.33333333333333	
C10868284	240	5	10	2	52	85	62.8	10	10	10.0	0	0	0.0	0	2	17	5.76	11	240	0	243	2	2	204	103.0	10	242	0	245	2	5	206	105.5	13	323	0	327	2	95	199	147.0	13	321	0	325	2	95	197	146.0	9	235	0	238	2	2	201	101.5	14	327	0	331	2	94	204	149.0	11	235	0	238	2	4	199	101.5	12	319	0	323	2	95	195	145.0	12	318	0	322	2	95	194	144.5	13	325	0	329	2	96	200	148.0	
C10868355	233	5	10	2	50	79	61.8	10	10	10.0	0	0	0.0	0	1	16	5.76	11	237	0	239	2	20	35	27.5	10	232	0	234	2	20	35	27.5	10	233	0	235	2	20	35	27.5	9	231	0	233	2	20	35	27.5	9	231	0	233	2	20	35	27.5	10	238	0	240	2	20	35	27.5	10	226	0	228	2	20	35	27.5	10	233	0	235	2	20	35	27.5	9	231	0	233	2	20	35	27.5	9	233	0	235	2	20	35	27.5	
C10868488	238	5	10	2	56	76	62.8	10	10	10.0	0	0	0.0	0	1	17	5.72	9	233	0	235	2	20	185	102.5	9	239	0	241	2	20	191	105.5	9	252	0	254	2	38	186	112.0	9	236	0	238	2	23	185	104.0	9	236	0	238	2	27	185	106.0	11	243	0	245	2	23	192	107.5	10	236	0	238	2	27	183	105.0	9	241	0	243	2	27	186	106.5	9	233	0	235	2	20	185	102.5	9	239	0	241	2	20	191	105.5	
C10874140	236	5	15	2	57	71	65.8	15	15	15.0	0	0	0.0	0	0	12	4.173333333333333	11	249	0	251	2	70	151	110.5	15	249	0	251	2	70	151	110.5	10	252	0	254	2	77	150	113.5	10	243	0	245	2	68	150	109.0	10	247	0	249	2	70	149	109.5	10	244	0	246	2	65	151	108.0	11	253	0	255	2	77	151	114.0	9	240	0	242	2	68	147	107.5	10	243	0	245	2	68	150	109.0	9	244	0	246	2	68	151	109.5	
C10886504	236	5	15	2	54	71	63.2	15	15	15.0	0	0	0.0	0	0	14	3.986666666666667	15	365	0	373	7	2	97	40.857142857142854	16	397	0	405	7	4	102	45.42857142857143	17	404	0	412	5	27	110	65.0	17	399	0	407	5	26	109	64.0	15	368	0	376	7	2	97	41.285714285714285	16	365	0	373	7	2	97	40.857142857142854	19	428	0	436	5	27	112	69.8	16	403	0	411	5	26	109	64.8	16	399	0	407	5	26	109	64.0	17	399	0	407	5	26	109	64.0	
C10936388	239	5	15	2	50	75	62.2	15	15	15.0	0	0	0.0	0	0	18	3.84	13	235	0	238	3	39	104	72.66666666666667	14	299	0	303	4	39	107	70.5	13	294	0	298	4	39	103	69.25	10	240	0	243	3	39	109	74.33333333333333	10	233	0	236	3	39	102	72.0	14	296	0	300	4	39	103	69.75	11	236	0	239	3	39	105	73.0	10	245	0	248	3	39	114	76.0	10	240	0	243	3	39	109	74.33333333333333	13	311	0	315	4	39	110	73.5	
C10986112	238	5	15	2	52	70	62.0	15	15	15.0	0	0	0.0	0	1	10	3.973333333333333	17	381	0	384	3	33	33	33.0	18	385	0	388	3	33	33	33.0	17	381	0	384	3	33	33	33.0	17	381	0	384	3	33	33	33.0	16	384	0	387	3	33	33	33.0	18	386	0	389	3	33	33	33.0	17	379	0	382	3	33	33	33.0	17	382	0	385	3	33	33	33.0	16	381	0	384	3	33	33	33.0	17	382	0	385	3	33	33	33.0	
C11026434	243	5	15	2	57	78	66.4	15	15	15.0	0	0	0.0	0	0	18	4.12	13	259	0	263	3	50	115	72.0	20	461	0	468	5	52	108	75.2	10	259	0	263	3	54	108	72.33333333333333	11	262	0	266	3	55	109	73.33333333333333	19	491	0	498	6	5	114	67.66666666666667	19	457	0	464	5	50	110	74.8	12	264	0	268	3	54	114	74.33333333333333	11	261	0	265	3	55	109	73.0	11	261	0	265	3	55	109	73.0	19	475	0	482	5	56	109	77.6	
C11121540	237	5	15	2	51	77	63.4	15	15	15.0	0	0	0.0	0	0	18	4.066666666666666	12	268	0	270	2	38	38	38.0	11	270	0	272	2	38	38	38.0	11	269	0	271	2	38	38	38.0	11	271	0	273	2	38	38	38.0	12	282	0	284	2	38	38	38.0	12	270	0	272	2	38	38	38.0	13	283	0	285	2	38	38	38.0	11	269	0	271	2	38	38	38.0	12	269	0	271	2	38	38	38.0	11	271	0	273	2	38	38	38.0	
C11172949	234	5	15	2	55	75	63.2	15	15	15.0	0	0	0.0	0	0	9	3.933333333333333	13	237	0	240	2	82	130	106.0	13	247	0	250	3	11	125	72.33333333333333	9	231	0	234	3	4	125	68.66666666666667	9	231	0	234	3	4	125	68.66666666666667	10	241	0	244	3	12	125	72.0	11	241	0	244	3	5	129	72.0	12	255	0	258	3	18	130	76.66666666666667	10	236	0	239	3	4	129	70.33333333333333	10	231	0	234	3	4	125	68.66666666666667	9	237	0	240	3	4	129	70.66666666666667	
C11176540	241	5	15	2	48	73	62.8	15	15	15.0	0	0	0.0	0	0	18	4.04	12	245	0	248	3	11	131	67.33333333333333	13	245	0	248	3	11	131	67.33333333333333	11	251	0	254	2	69	129	99.0	11	247	0	250	3	5	123	68.0	10	238	0	241	3	5	124	65.0	11	238	0	241	3	4	124	65.0	11	246	0	249	3	7	129	66.33333333333333	12	261	0	264	2	79	129	104.0	9	231	0	234	3	10	123	64.33333333333333	11	236	0	239	3	5	123	64.33333333333333	
C11194297	235	5	15	2	58	73	64.2	15	15	15.0	0	1	0.2	1	0	16	3.986666666666667	11	260	0	263	3	10	30	23.333333333333332	14	264	0	267	3	10	30	23.333333333333332	11	276	0	279	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	10	258	0	261	3	10	30	23.333333333333332	11	262	0	265	3	10	30	23.333333333333332	12	270	0	273	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	11	275	0	278	3	10	30	23.333333333333332	11	278	0	281	3	10	30	23.333333333333332	
C11235793	238	5	15	2	50	71	62.6	15	15	15.0	0	0	0.0	0	1	12	3.986666666666667	13	266	0	270	3	23	152	74.33333333333333	12	264	0	268	3	25	150	74.33333333333333	12	264	0	268	3	25	153	74.33333333333333	12	264	0	268	3	25	154	74.33333333333333	11	274	0	278	3	17	170	76.0	12	260	0	264	3	20	152	72.33333333333333	13	273	0	277	3	24	159	76.33333333333333	12	271	0	275	3	24	161	76.33333333333333	11	264	0	268	3	25	154	74.33333333333333	11	267	0	271	3	25	157	75.33333333333333	
C11235794	342	5	0	4	53	112	72.6	0	0	0.0	0	2	0.4	1	0	0	0.0	7	330	0	330	0	0	0	0	7	343	0	343	0	0	0	0	7	336	0	336	0	0	0	0	6	333	0	333	0	0	0	0	6	341	0	341	0	0	0	0	57	346	0	346	0	0	0	0	51	332	0	332	0	0	0	0	7	338	0	338	0	0	0	0	7	333	0	333	0	0	0	0	7	345	0	345	0	0	0	0	
C11235795	360	5	0	5	74	109	88.0	0	0	0.0	0	1	0.4	2	0	0	0.0	7	348	0	348	0	0	0	0	8	362	0	362	0	0	0	0	7	354	0	354	0	0	0	0	7	352	0	352	0	0	0	0	7	356	0	356	0	0	0	0	71	365	0	365	0	0	0	0	60	348	0	348	0	0	0	0	7	357	0	357	0	0	0	0	7	352	0	352	0	0	0	0	7	363	0	363	0	0	0	0	
C11235796	454	5	0	5	81	158	110.4	0	0	0.0	0	5	1.0	1	0	0	0.0	10	446	0	446	0	0	0	0	9	460	0	460	0	0	0	0	9	457	0	457	0	0	0	0	10	456	0	456	0	0	0	0	10	461	0	461	0	0	0	0	71	456	0	456	0	0	0	0	78	452	0	452	0	0	0	0	9	456	0	456	0	0	0	0	9	452	0	452	0	0	0	0	10	459	0	459	0	0	0	0	
C11235797	443	5	0	5	80	152	111.0	0	0	0.0	0	3	0.6	1	0	0	0.0	10	440	0	440	0	0	0	0	9	445	0	445	0	0	0	0	9	440	0	440	0	0	0	0	10	440	0	440	0	0	0	0	9	441	0	441	0	0	0	0	71	444	0	444	0	0	0	0	76	440	0	440	0	0	0	0	9	441	0	441	0	0	0	0	10	440	0	440	0	0	0	0	9	444	0	444	0	0	0	0	
C11235798	294	5	0	3	51	94	69.6	0	0	0.0	0	1	0.2	1	0	0	0.0	6	290	0	290	0	0	0	0	5	302	0	302	0	0	0	0	5	293	0	293	0	0	0	0	5	292	0	292	0	0	0	0	5	296	0	296	0	0	0	0	33	302	0	302	0	0	0	0	33	290	0	290	0	0	0	0	5	294	0	294	0	0	0	0	5	292	0	292	0	0	0	0	6	296	0	296	0	0	0	0	
C11235799	413	5	0	5	68	112	94.8	0	0	0.0	0	1	0.4	2	0	0	0.0	9	403	0	403	0	0	0	0	9	422	0	422	0	0	0	0	8	415	0	415	0	0	0	0	8	406	0	406	0	0	0	0	9	414	0	414	0	0	0	0	59	414	0	414	0	0	0	0	70	411	0	411	0	0	0	0	7	411	0	411	0	0	0	0	8	406	0	406	0	0	0	0	8	417	0	417	0	0	0	0	
C11235800	292	5	0	3	54	88	65.8	0	0	0.0	0	2	0.4	1	0	0	0.0	6	288	0	288	0	0	0	0	7	292	0	292	0	0	0	0	5	291	0	291	0	0	0	0	5	289	0	289	0	0	0	0	5	289	0	289	0	0	0	0	37	294	0	294	0	0	0	0	37	288	0	288	0	0	0	0	6	292	0	292	0	0	0	0	5	289	0	289	0	0	0	0	6	293	0	293	0	0	0	0	
C11235801	293	5	0	3	45	85	64.0	0	0	0.0	0	2	0.4	1	0	0	0.0	5	291	0	291	0	0	0	0	6	303	0	303	0	0	0	0	6	305	0	305	0	0	0	0	5	301	0	301	0	0	0	0	6	306	0	306	0	0	0	0	40	311	0	311	0	0	0	0	38	291	0	291	0	0	0	0	6	306	0	306	0	0	0	0	6	301	0	301	0	0	0	0	6	307	0	307	0	0	0	0	
C11235802	298	5	0	3	57	102	71.6	0	0	0.0	0	3	0.6	1	0	0	0.0	4	289	0	289	0	0	0	0	5	299	0	299	0	0	0	0	5	292	0	292	0	0	0	0	5	290	0	290	0	0	0	0	5	297	0	297	0	0	0	0	37	304	0	304	0	0	0	0	36	289	0	289	0	0	0	0	5	290	0	290	0	0	0	0	5	290	0	290	0	0	0	0	5	298	0	298	0	0	0	0	
C11235803	437	5	0	5	72	131	98.4	0	0	0.0	0	1	0.4	2	0	0	0.0	8	427	0	427	0	0	0	0	8	435	0	435	0	0	0	0	8	427	0	427	0	0	0	0	8	427	0	427	0	0	0	0	8	432	0	432	0	0	0	0	59	441	0	441	0	0	0	0	60	427	0	427	0	0	0	0	8	432	0	432	0	0	0	0	8	427	0	427	0	0	0	0	8	437	0	437	0	0	0	0	
C11235813	246	5	5	3	52	78	67.6	5	5	5.0	0	1	0.2	1	3	19	10.92	17	539	0	544	5	39	188	68.8	18	591	0	596	5	39	212	73.6	20	626	0	631	5	39	230	77.2	17	556	0	561	5	39	193	69.8	19	599	0	604	5	39	206	72.4	24	551	0	556	5	39	194	70.0	22	530	0	535	5	39	182	67.6	19	569	0	574	5	39	212	73.6	18	556	0	561	5	39	193	69.8	18	559	0	564	5	39	195	70.2	
C11235831	250	5	5	3	62	64	63.2	5	5	5.0	0	0	0.0	0	5	19	10.32	13	366	0	367	1	118	118	118.0	13	368	0	369	1	128	128	128.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	16	465	0	466	1	118	118	118.0	21	472	0	473	1	128	128	128.0	18	366	0	367	1	118	118	118.0	21	592	0	593	1	125	125	125.0	21	591	0	592	1	120	120	120.0	21	597	0	598	1	126	126	126.0	
C11235834	252	5	5	3	58	70	63.6	5	5	5.0	0	1	0.2	1	3	22	10.48	12	354	0	358	4	45	88	71.75	16	489	0	494	5	61	127	83.8	18	497	0	502	5	64	132	85.4	16	495	0	500	5	64	132	85.4	22	677	0	684	7	49	82	70.0	21	459	0	464	5	53	108	78.4	15	356	0	360	4	53	88	73.75	16	493	0	498	5	68	123	84.4	17	496	0	501	5	64	132	85.4	16	496	0	501	5	69	125	85.0	
C11235847	248	5	5	3	56	81	65.0	5	5	5.0	0	1	0.2	1	6	18	11.24	8	238	0	240	1	80	80	80.0	9	256	0	258	2	4	89	46.5	9	248	0	250	2	4	86	45.0	9	248	0	250	2	4	83	43.5	9	249	0	251	1	88	88	88.0	11	250	0	252	2	4	85	44.5	11	241	0	243	2	3	80	41.5	8	244	0	246	2	5	82	43.5	8	244	0	246	2	3	83	43.0	9	250	0	252	2	3	86	44.5	
C11235882	281	5	5	4	58	107	73.4	5	5	5.0	0	0	0.0	0	6	51	12.68	16	408	0	410	1	373	373	373.0	20	421	0	423	1	383	383	383.0	17	442	0	444	1	392	392	392.0	22	549	0	551	1	443	443	443.0	16	416	0	418	1	378	378	378.0	21	434	0	436	1	390	390	390.0	20	408	0	410	1	373	373	373.0	17	439	0	441	1	389	389	389.0	17	438	0	440	1	388	388	388.0	21	550	0	552	1	444	444	444.0	
C11235889	267	5	5	3	50	86	64.2	5	5	5.0	0	0	0.0	0	5	25	10.88	20	528	0	536	8	17	151	60.25	20	547	0	557	8	23	159	62.5	20	536	0	544	8	13	153	60.25	20	540	0	548	8	13	153	60.75	22	599	0	609	10	3	153	55.2	29	638	0	649	9	17	152	65.77777777777777	24	512	0	520	8	12	142	57.5	22	589	0	599	9	9	155	59.55555555555556	24	648	0	659	9	13	152	66.0	26	699	0	714	9	22	166	71.55555555555556	
C11235897	238	5	5	3	47	79	62.4	5	5	5.0	0	1	0.2	1	4	17	10.48	10	281	0	282	1	227	227	227.0	11	281	0	282	1	234	234	234.0	11	288	0	289	1	231	231	231.0	10	285	0	286	1	230	230	230.0	10	274	0	275	1	230	230	230.0	13	282	0	283	1	234	234	234.0	13	282	0	283	1	227	227	227.0	10	286	0	287	1	231	231	231.0	10	284	0	285	1	229	229	229.0	11	289	0	290	1	232	232	232.0	
C11235899	292	5	5	4	51	86	72.8	5	5	5.0	0	0	0.0	0	6	41	12.56	21	518	0	526	3	4	226	124.0	21	541	0	549	3	5	238	131.66666666666666	21	543	0	551	2	159	231	195.0	21	535	0	543	2	157	226	191.5	21	537	0	545	3	3	237	129.33333333333334	28	539	0	547	3	5	236	130.33333333333334	27	536	0	544	3	15	223	129.33333333333334	21	522	0	530	3	6	229	125.66666666666667	21	516	0	524	3	5	226	123.66666666666667	22	528	0	536	3	5	232	127.66666666666667	
C11235901	254	5	5	3	57	69	62.2	5	5	5.0	0	1	0.2	1	6	23	10.24	17	456	0	462	4	49	107	77.25	18	461	0	467	4	49	107	77.25	24	606	0	615	8	9	105	54.875	28	748	0	760	12	8	79	47.0	21	577	0	586	8	2	84	49.125	26	500	0	506	4	54	107	86.5	35	676	0	688	8	48	75	61.5	23	605	0	614	8	8	106	54.875	23	606	0	615	8	8	107	54.875	23	621	0	630	8	8	109	56.375	
C11235902	270	5	5	4	56	87	68.2	5	5	5.0	0	1	0.2	1	5	30	11.96	19	462	0	467	4	72	170	96.5	19	469	0	474	4	72	177	98.25	18	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	18	460	0	465	4	72	170	96.5	23	470	0	475	4	72	178	98.5	25	485	0	490	4	72	179	98.75	19	474	0	479	4	72	175	97.75	20	474	0	479	4	72	174	97.5	19	478	0	483	4	72	178	98.5	
C11236089	249	5	10	3	53	76	61.6	10	10	10.0	0	0	0.0	0	1	16	5.82	33	287	0	291	3	36	179	83.66666666666667	14	289	0	293	3	36	181	84.33333333333333	12	286	0	290	3	36	178	83.33333333333333	13	301	0	305	3	36	183	85.0	28	566	0	573	6	2	383	88.16666666666667	14	289	0	293	3	36	181	84.33333333333333	14	283	0	287	3	36	175	82.33333333333333	12	284	0	288	3	36	176	82.66666666666667	13	301	0	305	3	36	183	85.0	23	550	0	558	8	6	170	62.0	
C11236113	248	5	10	3	57	75	64.8	10	10	10.0	0	1	0.2	1	2	16	5.92	36	342	0	346	4	24	87	57.25	14	356	0	360	4	24	92	58.5	15	386	0	390	4	24	96	59.5	14	372	0	376	4	24	87	57.25	14	358	0	362	4	24	92	58.5	15	357	0	361	4	24	92	58.5	14	334	0	338	4	24	85	56.75	15	383	0	387	4	24	93	58.75	14	373	0	377	4	24	87	57.25	14	379	0	383	4	24	92	58.5	
C11236204	247	5	10	3	56	81	63.2	10	10	10.0	0	0	0.0	0	1	15	5.8	31	284	0	288	3	39	171	87.66666666666667	12	292	0	296	3	39	179	90.33333333333333	14	337	0	342	3	39	226	105.66666666666667	13	336	0	341	3	39	225	105.33333333333333	16	350	0	355	4	5	228	82.25	11	246	0	249	3	39	133	75.0	18	355	0	360	3	39	232	109.66666666666667	14	334	0	339	3	39	223	104.66666666666667	13	336	0	341	3	39	225	105.33333333333333	14	339	0	344	3	39	228	106.33333333333333	
C11236370	251	5	10	3	53	76	63.0	10	10	10.0	0	0	0.0	0	2	21	5.78	42	245	0	249	3	2	154	71.0	12	297	0	303	4	2	158	66.5	13	318	0	324	3	26	199	95.33333333333333	24	615	0	629	11	2	178	51.90909090909091	13	282	0	287	3	36	155	83.33333333333333	14	295	0	301	4	2	158	66.0	12	247	0	251	3	2	156	71.66666666666667	26	626	0	640	11	2	181	52.90909090909091	13	311	0	317	3	25	195	93.0	26	639	0	653	11	2	184	54.09090909090909	
C11236527	249	5	10	3	56	72	64.0	10	10	10.0	0	0	0.0	0	1	16	5.96	37	309	0	314	3	16	200	82.0	12	327	0	332	3	8	218	85.33333333333333	13	321	0	326	3	9	212	83.33333333333333	13	315	0	320	3	16	206	83.33333333333333	12	326	0	331	4	12	216	66.5	14	319	0	324	3	16	210	85.33333333333333	14	313	0	318	3	15	201	83.33333333333333	12	317	0	322	3	16	207	84.0	12	315	0	320	3	16	206	83.33333333333333	12	321	0	326	3	16	212	85.33333333333333	
C11236686	250	5	10	3	49	78	64.8	10	10	10.0	0	0	0.0	0	0	18	5.98	37	304	0	308	4	22	76	52.0	17	405	0	410	5	22	79	53.2	17	434	0	439	5	22	89	55.2	14	339	0	343	4	22	89	55.25	14	348	0	352	4	43	80	58.25	18	417	0	422	5	22	85	54.4	15	314	0	318	4	22	79	52.75	17	437	0	442	5	22	85	54.4	13	321	0	325	4	22	83	53.75	13	328	0	332	4	22	85	54.25	
C11237945	249	5	10	3	52	72	65.4	10	10	10.0	0	0	0.0	0	0	18	5.96	40	301	0	306	4	9	104	69.0	12	300	0	305	4	18	96	68.25	11	289	0	294	4	18	92	66.0	11	294	0	299	4	18	95	67.0	16	415	0	421	6	9	139	65.5	13	307	0	312	4	9	109	70.75	11	250	0	254	4	46	69	56.5	12	298	0	303	5	6	91	54.6	12	297	0	302	4	18	90	66.75	12	301	0	306	4	19	92	67.75	
C11238478	265	5	10	4	58	82	67.0	10	10	10.0	0	1	0.2	1	2	22	6.22	51	453	0	461	8	21	25	23.0	20	485	0	493	8	21	25	23.0	21	513	0	521	8	21	25	23.0	21	513	0	521	8	21	25	23.0	21	484	0	492	8	21	25	23.0	23	486	0	494	8	21	25	23.0	23	465	0	473	8	21	25	23.0	22	509	0	517	8	21	25	23.0	23	513	0	521	8	21	25	23.0	21	513	0	521	8	21	25	23.0	
C11238511	246	5	10	3	52	73	62.0	10	10	10.0	0	0	0.0	0	1	15	5.58	46	552	0	558	6	19	132	75.5	23	580	0	586	6	18	140	79.0	23	571	0	577	6	19	135	77.0	25	572	0	578	6	20	134	77.0	25	584	0	590	6	12	140	77.16666666666667	27	580	0	586	6	18	140	79.0	27	579	0	585	6	4	147	75.5	23	580	0	586	6	19	139	78.33333333333333	23	571	0	577	6	19	135	77.0	23	585	0	591	6	20	138	79.0	
C11238725	248	5	10	3	53	74	64.0	10	10	10.0	0	0	0.0	0	0	15	5.5	41	441	0	447	5	2	148	72.8	17	458	0	464	5	5	156	75.8	17	458	0	464	5	2	154	76.0	18	460	0	466	5	2	151	76.4	24	605	0	613	4	41	176	130.5	19	445	0	451	6	2	149	61.333333333333336	21	485	0	491	6	3	160	68.0	17	455	0	461	5	4	153	75.4	18	460	0	466	5	2	151	76.4	17	467	0	473	5	2	153	77.2	
C11269707	249	5	15	3	53	87	64.6	15	15	15.0	0	0	0.0	0	0	12	4.12	21	265	0	270	4	4	106	55.75	11	270	0	275	3	27	107	76.0	13	296	0	301	3	26	120	80.0	13	298	0	303	3	26	121	80.33333333333333	14	311	0	317	5	24	106	53.8	12	266	0	271	4	4	107	56.0	13	282	0	287	3	26	114	77.33333333333333	14	297	0	302	4	2	120	60.25	14	316	0	321	3	44	121	86.33333333333333	21	501	0	512	10	2	106	44.2	
C11270808	250	5	15	3	56	74	64.8	15	15	15.0	0	1	0.2	1	0	12	4.04	28	672	0	681	7	29	150	85.42857142857143	30	683	0	692	7	29	151	86.14285714285714	28	673	0	682	7	27	151	85.0	27	662	0	671	7	24	152	83.57142857142857	28	715	0	725	8	24	153	79.125	30	702	0	711	7	32	153	88.85714285714286	29	666	0	675	7	28	150	84.71428571428571	34	813	0	825	9	2	147	81.88888888888889	27	670	0	679	7	24	152	84.14285714285714	30	673	0	682	7	24	154	84.71428571428571	
C11295162	244	5	15	3	56	66	62.0	15	15	15.0	0	1	0.2	1	0	14	3.88	26	427	0	427	0	0	0	0	22	433	0	433	0	0	0	0	42	431	0	431	0	0	0	0	19	428	0	428	0	0	0	0	19	430	0	430	0	0	0	0	20	430	0	430	0	0	0	0	20	427	0	427	0	0	0	0	19	428	0	428	0	0	0	0	19	428	0	428	0	0	0	0	20	431	0	431	0	0	0	0	
C11295598	247	5	15	3	57	67	63.6	15	15	15.0	0	0	0.0	0	1	11	4.053333333333334	14	303	0	308	5	35	124	57.4	15	321	0	326	5	35	141	61.0	16	371	0	376	5	35	161	71.0	14	327	0	332	5	33	131	59.6	14	308	0	313	5	35	135	58.4	14	312	0	317	5	35	130	59.2	15	312	0	317	5	35	133	59.2	17	384	0	389	5	35	159	71.0	17	379	0	384	5	35	159	70.0	16	380	0	385	5	35	159	70.2	
C11305751	248	5	15	3	58	73	65.0	15	15	15.0	0	0	0.0	0	0	14	4.013333333333334	23	381	0	382	1	266	266	266.0	16	382	0	383	1	267	267	267.0	17	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	17	384	0	385	1	268	268	268.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	
C11320592	248	5	15	3	53	78	65.0	15	15	15.0	0	0	0.0	0	0	10	4.0	22	394	0	400	5	33	122	72.4	17	412	0	418	5	33	130	75.0	17	418	0	424	5	33	130	76.2	18	438	0	444	5	35	134	80.2	18	418	0	424	6	9	128	64.83333333333333	17	399	0	405	5	32	124	73.8	19	421	0	427	5	32	133	78.2	19	435	0	441	6	2	136	66.33333333333333	17	431	0	437	5	35	135	78.6	17	438	0	444	5	35	138	80.0	
C11340216	254	5	15	3	60	76	64.0	15	15	15.0	0	0	0.0	0	0	14	4.08	29	391	0	398	5	29	118	75.4	18	428	0	437	5	29	135	82.8	20	453	0	462	5	20	139	86.0	19	440	0	449	5	18	138	83.4	20	457	0	466	7	4	157	63.285714285714285	18	383	0	390	5	23	124	73.8	20	418	0	427	5	30	136	81.0	21	449	0	458	6	3	136	71.0	18	440	0	449	5	18	138	83.4	20	446	0	455	5	18	139	84.6	
C11356971	250	5	15	3	56	77	64.2	15	15	15.0	0	0	0.0	0	0	21	4.066666666666666	33	330	0	335	3	24	202	105.33333333333333	18	337	0	342	3	22	209	107.0	13	292	0	297	4	21	138	68.75	13	272	0	277	4	19	125	65.25	17	389	0	396	7	4	175	53.857142857142854	14	278	0	282	3	8	147	82.66666666666667	19	388	0	396	3	46	220	125.33333333333333	12	273	0	278	4	19	126	65.5	12	272	0	277	4	19	125	65.25	15	280	0	285	4	20	129	67.25	
C11362345	245	5	15	3	62	82	67.4	15	15	15.0	0	0	0.0	0	0	20	4.226666666666667	21	358	0	362	1	282	282	282.0	15	360	0	364	1	284	284	284.0	14	335	0	339	1	265	265	265.0	14	334	0	338	1	264	264	264.0	15	359	0	363	1	283	283	283.0	15	334	0	338	1	264	264	264.0	16	359	0	363	1	283	283	283.0	15	335	0	339	1	265	265	265.0	13	334	0	338	1	264	264	264.0	14	334	0	338	1	264	264	264.0	
C11362705	251	5	15	3	59	67	63.0	15	15	15.0	0	0	0.0	0	0	23	4.093333333333334	18	386	0	386	0	0	0	0	20	388	0	388	0	0	0	0	17	386	0	386	0	0	0	0	18	390	0	390	0	0	0	0	17	386	0	386	0	0	0	0	19	387	0	387	0	0	0	0	19	387	0	387	0	0	0	0	18	387	0	387	0	0	0	0	17	387	0	387	0	0	0	0	18	389	0	389	0	0	0	0	
C11362706	564	5	0	7	95	154	113.8	0	0	0.0	0	3	0.6	1	0	0	0.0	13	558	0	558	0	0	0	0	13	573	0	573	0	0	0	0	12	565	0	565	0	0	0	0	13	564	0	564	0	0	0	0	12	569	0	569	0	0	0	0	105	577	0	577	0	0	0	0	96	560	0	560	0	0	0	0	13	566	0	566	0	0	0	0	12	564	0	564	0	0	0	0	12	570	0	570	0	0	0	0	
C11362707	522	5	0	8	106	173	126.4	0	0	0.0	0	1	0.4	2	0	0	0.0	11	514	0	514	0	0	0	0	12	541	0	541	0	0	0	0	11	522	0	522	0	0	0	0	10	527	0	527	0	0	0	0	11	527	0	527	0	0	0	0	79	524	0	524	0	0	0	0	85	525	0	525	0	0	0	0	11	526	0	526	0	0	0	0	11	520	0	520	0	0	0	0	11	529	0	529	0	0	0	0	
C11362708	262	5	0	4	50	90	65.4	0	0	0.0	0	2	0.4	1	0	0	0.0	5	258	0	258	0	0	0	0	5	269	0	269	0	0	0	0	5	263	0	263	0	0	0	0	5	266	0	266	0	0	0	0	5	262	0	262	0	0	0	0	39	274	0	274	0	0	0	0	35	258	0	258	0	0	0	0	5	263	0	263	0	0	0	0	5	259	0	259	0	0	0	0	5	269	0	269	0	0	0	0	
C11362709	525	5	0	7	96	168	119.6	0	0	0.0	0	1	0.4	2	0	0	0.0	12	509	0	509	0	0	0	0	12	543	0	543	0	0	0	0	11	527	0	527	0	0	0	0	10	523	0	523	0	0	0	0	11	534	0	534	0	0	0	0	72	531	0	531	0	0	0	0	71	521	0	521	0	0	0	0	10	529	0	529	0	0	0	0	11	523	0	523	0	0	0	0	11	535	0	535	0	0	0	0	
C11362710	436	5	0	7	78	131	99.4	0	0	0.0	0	1	0.4	2	0	0	0.0	8	427	0	427	0	0	0	0	9	454	0	454	0	0	0	0	8	445	0	445	0	0	0	0	8	427	0	427	0	0	0	0	9	439	0	439	0	0	0	0	72	456	0	456	0	0	0	0	65	427	0	427	0	0	0	0	9	434	0	434	0	0	0	0	8	429	0	429	0	0	0	0	9	444	0	444	0	0	0	0	
C11362711	454	5	0	7	68	119	97.4	0	0	0.0	0	1	0.4	2	0	0	0.0	10	440	0	440	0	0	0	0	10	458	0	458	0	0	0	0	10	448	0	448	0	0	0	0	10	448	0	448	0	0	0	0	9	451	0	451	0	0	0	0	88	458	0	458	0	0	0	0	65	440	0	440	0	0	0	0	9	443	0	443	0	0	0	0	10	440	0	440	0	0	0	0	10	449	0	449	0	0	0	0	
C11362712	555	5	0	7	98	160	114.0	0	0	0.0	0	2	0.6	2	0	0	0.0	11	548	0	548	0	0	0	0	11	559	0	559	0	0	0	0	11	556	0	556	0	0	0	0	11	552	0	552	0	0	0	0	11	555	0	555	0	0	0	0	85	560	0	560	0	0	0	0	80	550	0	550	0	0	0	0	11	554	0	554	0	0	0	0	11	552	0	552	0	0	0	0	12	558	0	558	0	0	0	0	
C11362713	367	5	0	6	49	96	70.2	0	0	0.0	0	2	0.4	1	0	0	0.0	6	357	0	357	0	0	0	0	6	372	0	372	0	0	0	0	7	363	0	363	0	0	0	0	6	358	0	358	0	0	0	0	6	364	0	364	0	0	0	0	43	374	0	374	0	0	0	0	41	357	0	357	0	0	0	0	6	361	0	361	0	0	0	0	6	358	0	358	0	0	0	0	6	366	0	366	0	0	0	0	
C11362714	536	5	0	9	85	142	114.2	0	0	0.0	0	1	0.4	2	0	0	0.0	9	510	0	510	0	0	0	0	11	563	0	563	0	0	0	0	9	528	0	528	0	0	0	0	9	552	0	552	0	0	0	0	9	549	0	549	0	0	0	0	66	571	0	571	0	0	0	0	62	510	0	510	0	0	0	0	10	543	0	543	0	0	0	0	9	540	0	540	0	0	0	0	9	563	0	563	0	0	0	0	
C11362715	520	5	0	7	93	137	113.0	0	0	0.0	0	1	0.4	2	0	0	0.0	11	495	0	495	0	0	0	0	11	527	0	527	0	0	0	0	10	512	0	512	0	0	0	0	10	508	0	508	0	0	0	0	10	517	0	517	0	0	0	0	77	517	0	517	0	0	0	0	78	501	0	501	0	0	0	0	10	513	0	513	0	0	0	0	11	508	0	508	0	0	0	0	10	517	0	517	0	0	0	0	
C11362716	259	5	5	4	50	74	64.6	5	5	5.0	0	0	0.0	0	6	24	11.36	26	398	0	404	5	4	128	73.0	15	401	0	407	5	4	126	73.6	16	420	0	426	5	3	124	73.6	16	424	0	430	5	2	124	74.4	17	451	0	458	7	4	111	57.0	24	500	0	508	8	3	130	56.375	19	395	0	401	5	4	127	72.4	16	423	0	429	5	3	124	74.2	23	419	0	425	5	2	124	73.4	17	433	0	439	5	2	127	76.2	
C11362728	272	5	5	4	45	79	67.8	5	5	5.0	0	1	0.2	1	5	21	11.04	28	439	0	443	4	59	70	67.25	17	475	0	479	4	70	75	73.75	15	440	0	444	4	59	70	67.25	15	452	0	456	4	60	74	70.5	16	462	0	466	4	62	75	70.25	22	464	0	468	4	60	76	72.0	20	445	0	449	4	64	70	68.5	16	450	0	454	4	62	74	70.0	15	440	0	444	4	59	70	67.25	15	457	0	461	4	60	74	70.5	
C11362729	264	5	5	4	52	73	65.8	5	5	5.0	0	1	0.2	1	5	19	10.52	19	281	0	284	2	111	118	114.5	11	302	0	305	2	114	125	119.5	19	524	0	530	6	27	111	75.0	18	516	0	522	6	27	111	74.0	13	356	0	360	4	65	86	73.25	15	298	0	301	2	114	121	117.5	25	525	0	531	6	26	118	76.0	18	521	0	527	6	27	111	74.5	19	510	0	516	6	27	108	73.0	19	525	0	531	6	27	111	75.0	
C11362737	306	5	5	6	52	81	71.6	5	5	5.0	0	1	0.4	2	3	20	9.72	20	559	0	565	6	35	69	46.333333333333336	20	577	0	583	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	70	46.666666666666664	19	592	0	598	6	35	72	47.333333333333336	25	571	0	577	6	35	72	47.333333333333336	23	563	0	569	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	71	47.0	
C11362741	295	5	5	5	58	86	73.8	5	5	5.0	0	1	0.2	1	5	36	12.44	36	870	0	878	4	73	316	193.25	42	1029	0	1041	10	4	179	93.1	34	866	0	874	4	75	312	192.75	36	870	0	878	4	76	312	193.5	36	899	0	909	9	2	174	89.66666666666667	52	1041	0	1053	10	9	179	94.5	49	970	0	982	10	13	163	87.6	41	1035	0	1047	8	5	186	117.5	35	870	0	878	4	76	312	193.5	35	886	0	894	4	77	319	197.5	
C11362752	282	5	5	5	57	93	70.0	5	5	5.0	0	1	0.2	1	5	29	11.24	26	541	0	551	6	34	118	81.33333333333333	26	581	0	591	6	34	127	85.33333333333333	25	627	0	637	6	21	150	92.0	23	612	0	622	6	19	145	89.66666666666667	24	625	0	635	7	2	171	79.85714285714286	30	611	0	621	6	16	150	92.0	30	572	0	582	6	23	134	86.0	25	619	0	629	6	19	149	91.0	23	612	0	622	6	19	145	89.66666666666667	27	629	0	639	6	19	150	92.33333333333333	
C11362759	282	5	5	6	57	84	72.6	5	5	5.0	0	0	0.0	0	4	30	12.0	22	401	0	408	3	9	261	107.33333333333333	15	411	0	418	4	2	259	82.25	16	420	0	427	3	10	271	112.33333333333333	16	417	0	424	3	10	271	111.33333333333333	15	415	0	422	4	4	262	83.0	16	368	0	375	3	4	225	95.0	20	417	0	424	3	9	274	111.66666666666667	16	423	0	430	3	10	271	113.33333333333333	15	417	0	424	3	10	271	111.33333333333333	16	423	0	430	3	10	271	113.33333333333333	
C11362766	265	5	5	4	46	84	66.2	5	5	5.0	0	0	0.0	0	5	25	11.32	14	270	0	273	2	92	137	114.5	15	405	0	410	5	10	169	72.6	15	381	0	386	5	15	150	68.0	15	392	0	397	5	14	152	68.4	17	440	0	447	7	4	149	55.42857142857143	21	416	0	421	5	10	170	73.2	14	282	0	285	2	94	139	116.5	16	421	0	426	5	15	153	68.6	15	392	0	397	5	14	152	68.4	15	400	0	405	5	14	156	70.0	
C11362769	264	5	5	4	56	78	65.4	5	5	5.0	0	0	0.0	0	6	26	11.76	36	538	0	550	10	2	95	50.2	25	640	0	652	10	9	133	60.4	23	565	0	577	10	3	100	52.8	22	563	0	573	8	12	99	61.5	23	588	0	599	10	2	104	53.9	27	507	0	516	8	2	107	60.375	31	544	0	554	8	16	98	60.75	22	546	0	556	8	12	100	61.25	22	563	0	573	8	12	99	61.5	24	625	0	637	10	12	108	58.8	
C11362770	256	5	5	4	53	89	67.6	5	5	5.0	0	2	0.4	1	7	19	10.88	32	662	0	669	5	3	229	118.2	23	665	0	672	5	3	231	118.8	23	691	0	698	5	6	232	124.2	25	685	0	692	5	4	236	122.6	24	682	0	689	6	3	233	102.0	28	662	0	669	5	3	233	119.0	30	678	0	685	5	6	236	121.2	24	712	0	719	5	12	239	128.2	23	678	0	685	5	6	232	121.6	23	683	0	690	5	6	234	122.4	
C11363123	258	5	10	4	53	78	65.0	10	10	10.0	0	0	0.0	0	2	16	5.84	28	500	0	507	7	21	159	52.285714285714285	25	555	0	562	7	29	79	42.57142857142857	21	509	0	516	5	49	86	63.6	18	424	0	429	5	9	96	47.2	15	373	0	379	5	24	79	49.6	16	351	0	356	5	28	80	45.2	25	545	0	552	7	4	191	55.142857142857146	18	448	0	454	5	22	77	51.4	18	417	0	422	5	9	76	43.2	17	427	0	432	5	9	79	44.6	
C11363207	259	5	10	4	59	68	63.2	10	10	10.0	0	0	0.0	0	0	14	5.9	21	274	0	277	2	10	216	113.0	13	282	0	285	3	4	215	79.33333333333333	13	297	0	300	3	7	230	82.33333333333333	13	296	0	299	3	8	229	82.0	12	285	0	288	3	2	218	79.33333333333333	14	285	0	288	2	19	219	119.0	13	263	0	266	3	4	204	74.0	13	297	0	300	3	8	230	82.33333333333333	12	277	0	280	3	4	216	76.66666666666667	12	279	0	282	3	4	218	77.33333333333333	
C11363405	254	5	10	4	51	87	68.2	10	10	10.0	0	0	0.0	0	1	15	6.14	13	335	0	341	3	49	137	103.0	11	314	0	319	3	60	169	96.66666666666667	14	389	0	395	3	59	167	121.0	14	362	0	368	3	55	155	112.66666666666667	17	459	0	467	6	2	222	72.5	14	338	0	344	3	51	140	104.66666666666667	13	300	0	305	3	55	155	91.33333333333333	14	380	0	386	3	61	167	118.66666666666667	14	366	0	372	3	55	155	114.0	14	368	0	374	3	56	156	114.66666666666667	
C11363513	248	5	10	4	56	70	63.2	10	10	10.0	0	0	0.0	0	2	17	5.84	28	448	0	453	5	57	183	82.2	29	747	0	755	8	57	205	75.5	29	733	0	741	8	57	189	73.5	29	737	0	745	8	57	191	73.75	24	615	0	622	7	57	199	77.28571428571429	28	614	0	621	7	57	203	77.85714285714286	27	605	0	612	7	57	187	75.57142857142857	28	731	0	739	8	57	186	73.125	18	446	0	451	5	57	181	81.8	24	609	0	616	7	57	192	76.28571428571429	
C11363565	259	5	10	4	51	83	65.0	10	10	10.0	0	0	0.0	0	2	18	6.08	22	333	0	338	5	37	153	62.0	30	614	0	623	9	37	201	58.55555555555556	14	345	0	350	5	37	155	63.4	16	339	0	344	5	37	154	63.2	15	355	0	360	5	37	170	66.0	26	602	0	611	9	37	197	57.666666666666664	16	336	0	341	5	37	152	61.6	14	343	0	348	5	37	155	63.0	13	333	0	338	5	37	151	62.0	16	342	0	347	5	37	157	63.8	
C11363769	257	5	10	4	51	75	64.6	10	10	10.0	0	1	0.2	1	1	17	5.84	30	448	0	452	4	52	52	52.0	20	475	0	479	4	52	52	52.0	19	464	0	468	4	52	52	52.0	19	464	0	468	4	52	52	52.0	19	456	0	460	4	52	52	52.0	20	452	0	456	4	52	52	52.0	21	460	0	464	4	52	52	52.0	19	466	0	470	4	52	52	52.0	20	465	0	469	4	52	52	52.0	19	469	0	473	4	52	52	52.0	
C11363871	279	5	10	5	52	87	68.6	10	10	10.0	0	1	0.2	1	0	20	6.18	40	574	0	582	2	221	230	225.5	31	609	0	617	2	222	249	235.5	25	621	0	629	2	222	261	241.5	25	617	0	625	2	221	260	240.5	24	604	0	612	3	11	240	157.33333333333334	31	665	0	673	2	224	290	257.0	27	574	0	582	2	221	230	225.5	25	620	0	628	2	222	261	241.5	25	617	0	625	2	221	260	240.5	25	622	0	630	2	222	261	241.5	
C11363881	282	5	10	5	56	95	71.2	10	10	10.0	0	0	0.0	0	2	45	6.68	47	850	0	861	5	6	277	165.8	83	1864	0	1891	17	6	256	106.82352941176471	39	892	0	903	6	4	286	145.0	19	440	0	445	2	71	344	207.5	38	904	0	915	7	4	283	126.0	44	909	0	920	5	6	292	176.8	42	857	0	868	5	6	279	167.0	38	888	0	899	6	4	284	144.33333333333334	37	880	0	891	6	4	282	143.0	39	900	0	911	6	4	290	146.33333333333334	
C11364045	258	5	10	4	50	80	68.6	10	10	10.0	0	1	0.2	1	0	19	5.82	36	616	0	620	4	112	112	112.0	29	638	0	642	4	115	115	115.0	23	637	0	641	4	112	112	112.0	26	644	0	648	4	114	114	114.0	22	624	0	628	4	113	115	114.0	26	638	0	642	4	115	115	115.0	24	616	0	620	4	112	112	112.0	23	642	0	646	4	112	114	113.0	22	636	0	640	4	112	112	112.0	23	646	0	650	4	114	114	114.0	
C11364139	255	5	10	4	57	80	67.4	10	10	10.0	0	0	0.0	0	0	15	6.24	47	735	0	747	7	18	172	95.71428571428571	29	771	0	783	7	18	182	100.85714285714286	30	781	0	793	7	17	186	101.42857142857143	30	765	0	777	7	17	180	99.14285714285714	29	781	0	793	9	5	176	79.77777777777777	35	778	0	790	8	7	175	89.125	33	759	0	771	8	8	176	86.75	30	770	0	782	8	2	178	87.375	32	777	0	789	7	17	186	100.85714285714286	31	793	0	805	7	17	190	103.14285714285714	
C11365604	264	5	15	4	49	79	64.0	15	15	15.0	0	0	0.0	0	0	14	4.066666666666666	22	447	0	456	9	3	68	30.88888888888889	21	450	0	459	9	3	68	30.88888888888889	620	455	0	464	7	17	68	40.0	22	457	0	466	7	16	68	40.285714285714285	22	466	0	475	9	3	68	31.88888888888889	22	447	0	456	9	3	68	30.88888888888889	74	462	0	471	7	18	68	40.857142857142854	21	451	0	460	7	15	68	39.57142857142857	20	451	0	460	7	16	68	39.42857142857143	21	451	0	460	7	16	68	39.42857142857143	
C11381244	255	5	15	4	54	91	64.2	15	15	15.0	0	0	0.0	0	1	19	4.04	15	339	0	344	3	12	196	109.33333333333333	20	430	0	437	3	4	299	139.33333333333334	23	491	0	498	3	9	330	157.33333333333334	24	494	0	501	3	8	332	158.0	17	355	0	360	3	8	207	113.33333333333333	22	443	0	450	3	8	307	144.0	24	493	0	500	3	16	330	159.33333333333334	24	507	0	514	3	9	338	162.66666666666666	23	494	0	501	3	8	332	158.0	24	494	0	501	3	8	332	158.0	
C11387360	259	5	15	4	54	86	66.2	15	15	15.0	0	0	0.0	0	1	15	4.213333333333333	16	348	0	353	5	9	52	26.2	26	361	0	366	5	9	53	26.6	17	370	0	375	5	9	56	27.8	16	347	0	352	5	9	53	26.6	16	352	0	357	5	9	59	27.6	17	352	0	357	5	9	53	26.6	16	345	0	350	5	9	52	26.2	16	369	0	374	5	9	59	29.0	18	375	0	380	5	9	59	29.0	17	378	0	383	5	9	59	29.0	
C11393386	286	5	15	5	58	75	68.4	15	15	15.0	0	1	0.2	1	0	21	4.293333333333333	19	397	0	402	4	60	173	88.25	20	405	0	410	4	60	175	88.75	20	410	0	415	4	60	177	89.25	22	445	0	450	4	60	198	94.5	33	444	0	449	5	4	191	75.0	23	438	0	443	4	60	191	92.75	21	410	0	415	4	60	185	91.25	20	415	0	420	4	60	181	90.25	22	441	0	446	4	60	194	93.5	21	445	0	450	4	60	196	94.0	
C11405359	254	5	15	4	56	80	66.4	15	15	15.0	0	0	0.0	0	0	14	4.2	34	809	0	822	7	64	186	113.0	42	958	0	974	11	5	143	85.45454545454545	40	948	0	964	9	81	147	103.33333333333333	50	1159	0	1179	12	11	292	94.0	34	772	0	783	9	2	148	83.77777777777777	29	634	0	643	7	4	181	88.0	31	648	0	657	7	5	182	90.0	35	820	0	833	8	8	186	100.25	49	1159	0	1179	12	11	292	94.0	50	1162	0	1182	12	10	293	94.25	
C11421447	263	5	15	4	61	70	64.2	15	15	15.0	0	0	0.0	0	0	15	3.96	15	303	0	310	5	5	171	51.6	14	309	0	316	5	5	178	52.8	14	305	0	312	5	5	171	52.0	15	308	0	315	5	4	173	52.4	14	299	0	306	6	2	172	42.666666666666664	15	310	0	317	5	5	173	53.0	14	286	0	292	5	5	173	48.2	16	347	0	355	6	3	172	50.666666666666664	14	304	0	311	5	4	169	51.6	15	310	0	317	5	4	173	52.8	
C11422335	259	5	15	4	50	77	63.2	15	15	15.0	0	0	0.0	0	0	12	4.08	16	316	0	320	3	32	191	90.33333333333333	25	526	0	533	4	35	191	120.25	15	309	0	313	3	31	196	88.0	15	310	0	314	3	32	196	88.33333333333333	17	355	0	360	5	32	92	62.0	15	308	0	312	3	35	191	87.66666666666667	19	375	0	379	2	37	245	141.0	15	312	0	316	3	31	198	89.0	15	309	0	313	3	31	196	88.0	15	314	0	318	3	32	198	89.66666666666667	
C11429254	256	5	15	4	57	74	65.0	15	15	15.0	0	0	0.0	0	0	15	4.066666666666666	17	372	0	377	2	2	356	179.0	17	390	0	395	3	3	366	125.0	18	380	0	385	2	3	362	182.5	17	377	0	382	2	3	359	181.0	18	405	0	410	2	10	378	194.0	18	396	0	401	2	13	369	191.0	17	365	0	370	1	351	351	351.0	17	377	0	382	2	3	359	181.0	18	377	0	382	2	3	359	181.0	17	382	0	387	2	3	364	183.5	
C11441074	261	5	15	4	58	75	66.4	15	15	15.0	0	0	0.0	0	0	14	4.1066666666666665	18	408	0	415	3	107	174	129.33333333333334	18	408	0	415	3	107	174	129.33333333333334	18	415	0	422	3	110	174	131.33333333333334	19	432	0	439	4	3	184	102.75	20	441	0	448	4	3	187	105.0	19	408	0	415	3	107	174	129.33333333333334	22	443	0	450	3	120	180	140.0	19	421	0	428	3	110	179	133.33333333333334	19	418	0	425	3	112	173	132.33333333333334	19	438	0	445	4	3	190	104.25	
C11444018	253	5	15	4	55	75	66.2	15	15	15.0	0	1	0.2	1	0	15	4.066666666666666	27	613	0	620	6	23	162	95.5	26	635	0	642	6	20	167	98.0	28	630	0	637	6	17	167	96.66666666666667	26	639	0	646	6	16	166	98.16666666666667	26	628	0	635	7	3	167	83.0	28	642	0	649	6	15	168	98.5	28	620	0	627	6	17	163	95.66666666666667	26	632	0	639	6	26	166	97.83333333333333	27	633	0	640	6	20	166	97.16666666666667	26	642	0	649	6	16	167	98.66666666666667	
C11444019	811	5	0	15	131	233	184.2	0	0	0.0	0	1	0.6	3	0	0	0.0	20	808	0	808	0	0	0	0	40	821	0	821	0	0	0	0	21	816	0	816	0	0	0	0	21	814	0	814	0	0	0	0	22	820	0	820	0	0	0	0	175	818	0	818	0	0	0	0	172	816	0	816	0	0	0	0	21	815	0	815	0	0	0	0	21	808	0	808	0	0	0	0	21	816	0	816	0	0	0	0	
C11444020	441	5	0	9	75	115	101.8	0	0	0.0	0	1	0.4	2	0	0	0.0	9	439	0	439	0	0	0	0	19	458	0	458	0	0	0	0	10	444	0	444	0	0	0	0	9	441	0	441	0	0	0	0	9	452	0	452	0	0	0	0	68	456	0	456	0	0	0	0	71	439	0	439	0	0	0	0	10	451	0	451	0	0	0	0	9	441	0	441	0	0	0	0	9	456	0	456	0	0	0	0	
C11444021	289	5	0	5	50	79	70.8	0	0	0.0	0	2	0.4	1	0	0	0.0	5	277	0	277	0	0	0	0	8	304	0	304	0	0	0	0	6	294	0	294	0	0	0	0	6	292	0	292	0	0	0	0	6	292	0	292	0	0	0	0	43	306	0	306	0	0	0	0	41	277	0	277	0	0	0	0	6	293	0	293	0	0	0	0	6	287	0	287	0	0	0	0	6	298	0	298	0	0	0	0	
C11444022	537	5	0	9	94	205	125.2	0	0	0.0	0	5	1.0	1	0	0	0.0	11	522	0	522	0	0	0	0	14	539	0	539	0	0	0	0	10	524	0	524	0	0	0	0	10	526	0	526	0	0	0	0	10	534	0	534	0	0	0	0	70	546	0	546	0	0	0	0	81	522	0	522	0	0	0	0	10	531	0	531	0	0	0	0	10	522	0	522	0	0	0	0	10	534	0	534	0	0	0	0	
C11444023	966	5	0	15	86	325	145.8	0	0	0.0	0	11	2.2	1	0	0	0.0	18	946	0	946	0	0	0	0	31	1000	0	1000	0	0	0	0	16	959	0	959	0	0	0	0	16	971	0	971	0	0	0	0	17	989	0	989	0	0	0	0	103	1018	0	1018	0	0	0	0	91	950	0	950	0	0	0	0	17	984	0	984	0	0	0	0	17	971	0	971	0	0	0	0	17	989	0	989	0	0	0	0	
C11444024	636	5	0	11	108	160	135.8	0	0	0.0	0	1	0.4	2	0	0	0.0	16	609	0	609	0	0	0	0	33	652	0	652	0	0	0	0	15	647	0	647	0	0	0	0	14	622	0	622	0	0	0	0	14	638	0	638	0	0	0	0	102	649	0	649	0	0	0	0	88	611	0	611	0	0	0	0	14	627	0	627	0	0	0	0	14	618	0	618	0	0	0	0	15	649	0	649	0	0	0	0	
C11444025	738	5	0	11	130	222	163.0	0	0	0.0	0	2	0.6	2	0	0	0.0	19	714	0	714	0	0	0	0	34	751	0	751	0	0	0	0	16	751	0	751	0	0	0	0	16	729	0	729	0	0	0	0	16	748	0	748	0	0	0	0	101	759	0	759	0	0	0	0	100	714	0	714	0	0	0	0	16	740	0	740	0	0	0	0	16	724	0	724	0	0	0	0	17	754	0	754	0	0	0	0	
C11444026	342	5	0	7	55	98	71.8	0	0	0.0	0	1	0.2	1	0	0	0.0	7	341	0	341	0	0	0	0	13	361	0	361	0	0	0	0	6	345	0	345	0	0	0	0	6	344	0	344	0	0	0	0	6	357	0	357	0	0	0	0	50	357	0	357	0	0	0	0	46	341	0	341	0	0	0	0	6	348	0	348	0	0	0	0	6	344	0	344	0	0	0	0	6	359	0	359	0	0	0	0	
C11444027	753	5	0	11	105	221	166.2	0	0	0.0	0	3	0.8	2	0	0	0.0	15	742	0	742	0	0	0	0	37	765	0	765	0	0	0	0	14	744	0	744	0	0	0	0	14	742	0	742	0	0	0	0	14	753	0	753	0	0	0	0	101	770	0	770	0	0	0	0	94	742	0	742	0	0	0	0	14	747	0	747	0	0	0	0	14	742	0	742	0	0	0	0	15	752	0	752	0	0	0	0	
C11444028	330	5	0	5	54	116	71.4	0	0	0.0	0	2	0.4	1	0	0	0.0	7	323	0	323	0	0	0	0	7	333	0	333	0	0	0	0	6	329	0	329	0	0	0	0	6	325	0	325	0	0	0	0	6	329	0	329	0	0	0	0	40	337	0	337	0	0	0	0	42	323	0	323	0	0	0	0	6	330	0	330	0	0	0	0	6	325	0	325	0	0	0	0	6	332	0	332	0	0	0	0	
C11444030	275	5	5	5	55	74	69.2	5	5	5.0	0	1	0.2	1	5	22	11.16	11	292	0	296	4	33	104	57.0	28	469	0	476	6	19	109	67.66666666666667	19	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	26	665	0	675	9	2	132	67.0	13	292	0	296	4	31	104	57.25	28	627	0	637	8	31	119	70.625	17	470	0	477	7	2	102	58.285714285714285	19	472	0	479	6	30	106	68.33333333333333	17	477	0	484	6	30	107	69.0	
C11444033	279	5	5	5	58	77	67.0	5	5	5.0	0	0	0.0	0	6	22	11.64	13	311	0	315	4	3	53	35.0	21	367	0	372	4	43	62	48.5	16	397	0	402	4	42	61	47.5	15	377	0	382	4	37	53	43.5	20	441	0	446	4	39	58	45.5	17	342	0	347	4	30	56	43.0	18	352	0	356	4	7	53	36.0	15	378	0	383	4	32	58	43.5	17	377	0	382	4	37	53	43.5	16	380	0	385	4	35	58	44.25	
C11444043	270	5	5	5	48	79	66.6	5	5	5.0	0	1	0.2	1	3	24	11.28	20	513	0	519	5	41	188	90.8	22	550	0	556	5	41	204	97.2	27	671	0	679	5	64	197	122.0	22	552	0	558	5	53	196	98.2	31	791	0	799	8	3	194	91.625	27	552	0	558	6	4	201	82.33333333333333	26	512	0	518	6	9	188	77.0	23	560	0	566	5	53	197	100.0	23	553	0	559	5	53	193	98.6	23	569	0	575	5	53	200	101.4	
C11444046	286	5	5	5	55	100	72.4	5	5	5.0	0	0	0.0	0	5	28	12.16	32	777	0	795	12	7	161	59.166666666666664	48	787	0	805	12	2	166	60.0	29	723	0	741	12	3	147	56.666666666666664	20	571	0	583	12	3	106	44.0	24	655	0	670	12	3	150	50.833333333333336	37	785	0	803	12	3	169	59.833333333333336	27	575	0	587	12	3	108	44.166666666666664	21	575	0	587	12	3	109	44.416666666666664	21	565	0	577	12	3	106	43.5	21	578	0	590	12	3	108	44.333333333333336	
C11444048	273	5	5	5	50	73	63.0	5	5	5.0	0	1	0.2	1	2	20	11.16	51	1127	0	1145	18	9	173	56.55555555555556	67	1190	0	1208	18	9	179	59.888888888888886	52	1219	0	1237	14	7	181	77.28571428571429	48	1167	0	1185	18	2	189	58.77777777777778	48	1180	0	1198	16	2	192	67.25	61	1197	0	1215	18	9	179	60.333333333333336	60	1140	0	1158	18	4	186	57.111111111111114	50	1196	0	1214	17	2	183	63.529411764705884	48	1161	0	1179	18	2	186	58.44444444444444	50	1223	0	1241	18	2	192	61.77777777777778	
C11444065	314	5	5	6	53	99	73.4	5	5	5.0	0	1	0.4	2	4	29	11.12	33	778	0	790	10	3	157	66.2	32	836	0	848	10	9	160	71.2	34	852	0	864	12	7	157	61.333333333333336	32	842	0	854	12	3	165	61.0	35	932	0	946	13	2	161	63.46153846153846	40	800	0	812	10	3	160	68.0	42	820	0	832	8	38	157	85.0	33	839	0	851	12	3	159	61.0	33	836	0	848	12	3	162	60.5	33	858	0	870	12	3	167	62.333333333333336	
C11444075	320	5	5	6	66	93	79.2	5	5	5.0	0	0	0.0	0	4	40	14.12	22	528	0	533	5	43	89	61.4	44	537	0	542	5	45	89	62.6	26	596	0	601	5	46	106	70.0	26	594	0	599	5	45	106	69.4	29	657	0	663	6	43	92	59.833333333333336	30	544	0	549	5	46	91	64.0	30	546	0	551	5	43	94	63.4	24	537	0	542	5	43	88	61.6	25	588	0	593	5	43	106	68.2	28	644	0	649	5	45	122	75.8	
C11444081	312	5	5	6	65	98	78.4	5	5	5.0	0	0	0.0	0	4	46	14.04	15	326	0	331	2	69	222	145.5	20	340	0	345	3	3	237	103.0	18	395	0	400	3	10	271	121.33333333333333	16	364	0	369	3	10	253	111.0	17	384	0	389	3	6	262	114.66666666666667	20	364	0	369	3	6	253	111.0	20	342	0	347	3	2	238	101.0	16	357	0	362	4	10	252	81.5	16	374	0	379	3	19	263	114.33333333333333	17	388	0	393	3	19	277	119.0	
C11444093	277	5	5	5	54	75	67.4	5	5	5.0	0	1	0.2	1	6	24	11.32	26	595	0	602	7	3	145	68.28571428571429	25	632	0	639	6	34	159	82.5	24	605	0	612	7	4	146	69.14285714285714	24	616	0	623	7	12	145	72.14285714285714	28	717	0	726	7	5	152	86.0	31	635	0	642	6	34	152	82.0	31	595	0	602	7	3	145	68.28571428571429	24	624	0	631	7	12	145	71.28571428571429	24	616	0	623	7	12	145	72.14285714285714	24	623	0	630	7	12	146	72.57142857142857	
C11444102	271	5	5	5	57	80	68.0	5	5	5.0	0	1	0.2	1	6	30	11.24	28	759	0	768	6	37	322	118.66666666666667	55	768	0	777	6	37	326	120.0	28	747	0	756	6	37	317	116.66666666666667	37	996	0	1010	11	23	179	84.9090909090909	35	957	0	970	13	3	177	69.92307692307692	34	746	0	755	6	37	319	116.5	35	748	0	757	6	37	318	116.5	31	790	0	800	8	37	154	92.875	29	761	0	770	6	37	323	119.33333333333333	28	764	0	773	6	37	324	119.66666666666667	
C11444182	277	5	10	5	63	79	68.0	10	10	10.0	0	1	0.2	1	1	17	6.18	36	526	0	537	6	20	131	81.0	25	541	0	552	6	20	134	83.16666666666667	23	523	0	534	6	20	132	80.33333333333333	19	462	0	471	7	6	125	60.285714285714285	18	476	0	486	9	2	115	49.22222222222222	22	503	0	514	6	20	117	77.0	22	507	0	518	7	3	122	66.57142857142857	20	476	0	486	7	5	124	62.142857142857146	18	472	0	481	6	20	127	70.83333333333333	19	472	0	481	7	6	127	61.57142857142857	
C11444275	296	5	10	6	69	74	70.8	10	10	10.0	0	0	0.0	0	1	23	6.5	31	504	0	512	8	19	109	49.25	26	561	0	569	8	19	113	51.75	33	753	0	763	10	19	127	48.6	24	528	0	536	8	19	119	51.75	23	543	0	551	8	19	137	54.375	29	562	0	570	8	19	114	52.0	26	524	0	532	8	19	115	50.75	32	702	0	712	10	19	119	46.3	23	522	0	530	8	19	119	51.75	32	703	0	713	10	19	121	47.2	
C11444349	270	5	10	5	62	79	67.0	10	10	10.0	0	0	0.0	0	1	14	5.96	17	340	0	346	6	7	105	51.0	19	438	0	446	8	4	113	50.625	14	349	0	355	4	65	114	78.75	23	552	0	562	6	48	166	77.0	23	583	0	593	9	2	174	54.666666666666664	22	480	0	488	5	18	175	77.6	16	346	0	352	4	62	110	78.0	14	348	0	354	5	2	111	63.0	14	337	0	343	4	62	109	76.0	19	471	0	479	5	20	169	76.2	
C11444459	267	5	10	5	63	77	67.0	10	10	10.0	0	0	0.0	0	1	15	6.14	22	367	0	374	5	22	147	60.6	17	380	0	387	5	22	148	61.6	16	374	0	381	5	22	152	61.2	17	391	0	398	5	22	162	62.4	17	396	0	403	6	2	170	54.666666666666664	17	354	0	360	5	22	129	57.0	19	402	0	409	5	22	171	66.6	15	368	0	375	5	22	149	60.0	16	366	0	373	5	22	149	59.8	16	368	0	375	5	22	150	60.0	
C11444525	275	5	10	5	54	76	66.6	10	10	10.0	0	1	0.2	1	1	17	6.16	55	782	0	794	12	6	184	62.25	51	1117	0	1135	16	3	191	67.5	33	780	0	792	12	7	183	62.25	33	783	0	795	12	9	183	62.5	37	889	0	904	13	4	198	64.3076923076923	37	795	0	807	10	3	188	75.8	39	795	0	807	10	2	188	76.2	36	888	0	904	14	5	188	61.142857142857146	32	783	0	795	12	9	183	62.5	48	1173	0	1192	13	29	188	87.61538461538461	
C11444590	304	5	10	6	64	90	73.4	10	10	10.0	0	0	0.0	0	2	26	6.98	78	1102	0	1114	4	2	519	257.5	51	1136	0	1148	3	5	540	353.0	52	1165	0	1177	4	10	552	272.75	51	1157	0	1169	3	5	568	358.3333333333333	51	1172	0	1184	6	5	555	182.5	59	1168	0	1180	4	4	541	272.5	59	1185	0	1197	3	3	571	365.6666666666667	76	1160	0	1172	5	6	555	216.6	52	1160	0	1172	4	10	550	271.75	51	1165	0	1177	4	10	552	272.75	
C11444735	270	5	10	5	49	99	67.2	10	10	10.0	0	0	0.0	0	0	20	6.04	45	702	0	716	13	20	165	48.61538461538461	23	522	0	532	9	20	120	55.111111111111114	30	755	0	770	14	20	170	52.07142857142857	25	609	0	621	11	20	138	53.0	27	681	0	695	14	20	153	47.0	30	687	0	701	13	20	160	47.84615384615385	28	597	0	609	11	20	130	51.72727272727273	25	645	0	658	12	20	140	51.583333333333336	25	609	0	621	11	20	138	53.0	29	727	0	742	14	20	156	50.07142857142857	
C11444823	273	5	10	5	57	75	67.4	10	10	10.0	0	1	0.2	1	2	18	6.26	93	1912	0	1940	14	3	409	127.35714285714286	76	1686	0	1710	11	18	417	145.9090909090909	69	1668	0	1692	11	13	414	143.8181818181818	73	1768	0	1796	14	12	416	119.5	71	1726	0	1750	16	2	444	102.75	92	1971	0	1999	13	6	413	140.23076923076923	82	1738	0	1762	11	10	452	149.0909090909091	70	1668	0	1692	14	2	418	113.21428571428571	67	1631	0	1655	11	12	409	140.72727272727272	73	1750	0	1778	14	12	413	118.07142857142857	
C11444853	269	5	10	5	62	75	70.2	10	10	10.0	0	0	0.0	0	1	18	6.68	36	722	0	734	6	39	256	118.16666666666667	34	754	0	766	7	6	258	105.42857142857143	36	873	0	888	10	6	190	85.4	35	849	0	864	10	2	180	83.0	44	1082	0	1102	17	2	185	62.470588235294116	41	901	0	916	10	3	195	86.2	35	735	0	747	7	8	251	102.71428571428571	36	866	0	881	11	2	181	76.9090909090909	35	849	0	864	10	2	180	83.0	36	854	0	869	10	2	182	83.4	
C11444861	264	5	10	5	57	76	67.8	10	10	10.0	0	0	0.0	0	1	18	6.22	50	768	0	773	4	98	387	170.25	42	980	0	988	8	6	230	110.0	26	663	0	668	4	100	335	158.75	25	626	0	631	4	93	319	149.5	26	651	0	656	5	2	323	125.2	61	797	0	802	4	98	418	178.0	36	766	0	771	4	100	390	172.5	26	649	0	654	4	94	330	155.25	26	626	0	631	4	93	319	149.5	26	631	0	636	4	93	324	150.75	
C11446281	275	5	15	5	64	74	68.0	15	15	15.0	0	1	0.2	1	1	14	4.1466666666666665	43	584	0	592	8	27	296	60.625	26	601	0	609	8	27	309	62.25	26	623	0	631	8	27	325	64.25	24	580	0	588	8	27	293	60.25	25	612	0	620	8	27	324	64.125	26	564	0	572	8	27	283	59.0	28	597	0	605	8	27	308	62.125	25	607	0	615	8	27	303	61.5	26	580	0	588	8	27	293	60.25	25	583	0	591	8	27	296	60.625	
C11451584	270	5	15	5	50	87	67.0	15	15	15.0	0	1	0.2	1	0	19	4.1466666666666665	60	1091	0	1112	15	10	132	67.26666666666667	56	1095	0	1116	15	10	132	67.26666666666667	48	1102	0	1123	15	11	137	69.0	35	792	0	805	7	19	184	104.0	34	818	0	832	9	14	185	83.44444444444444	35	785	0	799	10	13	141	72.8	39	813	0	826	7	14	184	104.42857142857143	42	928	0	944	11	12	154	78.54545454545455	34	792	0	805	7	19	184	104.0	34	802	0	815	7	19	186	105.28571428571429	
C11456016	274	5	15	5	56	77	67.8	15	15	15.0	0	1	0.2	1	0	13	4.2	42	968	0	985	17	13	128	50.76470588235294	67	1044	0	1061	17	13	131	54.529411764705884	56	1239	0	1261	20	2	137	56.45	46	1028	0	1045	17	13	136	54.529411764705884	43	995	0	1012	17	13	131	52.23529411764706	46	991	0	1008	17	13	131	51.470588235294116	49	984	0	1001	17	13	140	51.705882352941174	48	1050	0	1068	17	13	134	55.470588235294116	51	1208	0	1230	18	13	135	61.22222222222222	43	1022	0	1039	17	13	139	53.588235294117645	
C11456569	267	5	15	5	60	75	66.6	15	15	15.0	0	1	0.2	1	0	16	4.12	25	553	0	562	7	22	137	73.28571428571429	25	573	0	582	8	2	139	66.125	30	655	0	668	7	20	191	87.57142857142857	29	661	0	674	7	20	191	88.14285714285714	27	617	0	628	9	2	191	64.22222222222223	31	623	0	634	8	22	166	72.5	34	710	0	724	9	27	168	74.22222222222223	30	664	0	677	8	3	191	77.5	29	661	0	674	7	20	191	88.14285714285714	29	670	0	683	7	20	191	89.42857142857143	
C11456846	266	5	15	5	59	77	66.6	15	15	15.0	0	0	0.0	0	0	15	4.1866666666666665	30	463	0	469	5	9	116	80.2	21	469	0	475	5	10	120	81.2	22	471	0	477	5	4	125	81.0	21	458	0	464	5	5	115	79.2	21	463	0	469	5	9	118	80.6	32	659	0	668	7	9	113	85.14285714285714	22	461	0	467	5	8	118	80.4	21	455	0	461	5	9	112	79.4	20	457	0	463	6	2	112	66.33333333333333	30	661	0	670	7	8	115	85.85714285714286	
C11458034	269	5	15	5	53	81	66.4	15	15	15.0	0	0	0.0	0	1	19	4.226666666666667	31	652	0	664	9	20	87	54.55555555555556	32	689	0	701	9	16	93	57.888888888888886	28	578	0	587	9	16	83	44.666666666666664	30	617	0	629	9	8	106	50.333333333333336	29	627	0	638	10	2	108	44.4	28	569	0	578	8	24	81	49.375	27	533	0	542	9	13	74	41.666666666666664	28	591	0	602	9	16	83	47.55555555555556	27	576	0	585	9	17	83	44.666666666666664	31	635	0	647	9	8	108	51.0	
C11458795	273	5	15	5	51	92	67.8	15	15	15.0	0	1	0.2	1	0	14	4.1066666666666665	29	594	0	597	3	150	189	176.0	66	1469	0	1473	4	192	334	227.5	64	1384	0	1388	4	191	328	225.25	63	1405	0	1409	4	195	331	229.0	64	1459	0	1463	4	189	333	226.25	46	963	0	966	3	192	331	238.33333333333334	45	919	0	923	4	153	191	181.5	64	1386	0	1390	4	191	328	225.75	27	606	0	609	3	153	192	179.0	62	1405	0	1409	4	195	331	229.0	
C11461096	264	5	15	5	59	74	66.2	15	15	15.0	0	0	0.0	0	0	13	4.253333333333333	42	539	0	551	8	3	203	65.25	23	509	0	520	8	2	172	61.5	45	948	0	971	15	2	161	62.6	17	371	0	379	5	2	284	72.4	23	517	0	528	9	2	174	55.55555555555556	25	505	0	516	8	4	174	62.0	27	530	0	542	7	2	205	73.28571428571429	21	454	0	464	9	2	170	49.44444444444444	37	804	0	823	9	2	284	88.33333333333333	19	409	0	418	6	2	284	66.66666666666667	
C11464406	278	5	15	5	60	70	66.6	15	15	15.0	0	1	0.2	1	0	15	3.9466666666666668	17	330	0	333	2	92	176	134.0	17	380	0	384	2	136	180	158.0	16	345	0	348	2	98	185	141.5	15	345	0	348	2	98	185	141.5	15	342	0	345	2	97	183	140.0	23	483	0	486	2	24	322	173.0	17	343	0	346	2	97	184	140.5	15	347	0	350	2	98	186	142.0	16	345	0	348	2	98	185	141.5	21	494	0	497	2	30	327	178.5	
C11466317	263	5	15	5	57	76	67.2	15	15	15.0	0	0	0.0	0	0	14	4.266666666666667	33	665	0	677	8	10	155	81.25	32	695	0	707	8	18	176	85.375	39	873	0	891	14	6	240	61.285714285714285	40	894	0	912	14	5	252	62.785714285714285	40	860	0	878	15	2	238	56.6	37	787	0	803	12	2	208	64.33333333333333	34	704	0	716	8	16	178	86.125	32	716	0	728	8	16	170	87.625	39	890	0	908	14	5	252	62.5	40	910	0	928	14	5	257	63.92857142857143	
C125	206	5	5	0	52	74	58.2	5	5	5.0	0	0	0.0	0	3	15	9.48	6	202	0	203	1	35	35	35.0	6	203	0	204	1	35	35	35.0	7	201	0	202	1	35	35	35.0	11	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	16	203	0	204	1	35	35	35.0	9	204	0	205	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	
C132	206	5	5	0	51	72	60.6	5	5	5.0	0	0	0.0	0	4	17	10.36	7	209	0	210	1	83	83	83.0	8	205	0	206	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	204	0	205	1	83	83	83.0	8	201	0	202	1	83	83	83.0	9	204	0	205	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	
C2	201	5	0	0	53	70	62.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	19	201	0	201	0	0	0	0	19	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	
C209	206	5	5	0	50	73	59.4	5	5	5.0	0	0	0.0	0	5	17	10.0	6	206	0	207	1	141	141	141.0	7	210	0	211	1	141	141	141.0	8	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	216	0	217	1	141	141	141.0	9	206	0	207	1	141	141	141.0	9	203	0	204	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	
C214	206	5	5	0	54	63	58.4	5	5	5.0	0	0	0.0	0	3	15	9.6	7	206	0	207	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	237	0	238	1	142	142	142.0	7	207	0	208	1	142	142	142.0	6	206	0	207	1	142	142	142.0	9	206	0	207	1	142	142	142.0	9	214	0	215	1	142	142	142.0	7	213	0	214	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	207	0	208	1	142	142	142.0	
C2187983	216	5	15	0	58	66	60.6	15	15	15.0	0	0	0.0	0	0	8	3.7733333333333334	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C3	201	5	0	0	55	70	61.4	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C30747	211	5	10	0	55	71	62.0	10	10	10.0	0	0	0.0	0	2	12	5.72	7	206	0	207	1	164	164	164.0	7	206	0	207	1	164	164	164.0	8	208	0	209	1	164	164	164.0	7	206	0	207	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	206	0	207	1	164	164	164.0	8	205	0	206	1	164	164	164.0	7	208	0	209	1	164	164	164.0	8	205	0	206	1	164	164	164.0	7	205	0	206	1	164	164	164.0	
C339	206	5	5	0	53	66	61.4	5	5	5.0	0	0	0.0	0	5	16	10.04	7	204	0	205	1	124	124	124.0	6	201	0	202	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	8	221	0	222	1	124	124	124.0	8	204	0	205	1	124	124	124.0	8	204	0	205	1	124	124	124.0	7	209	0	210	1	124	124	124.0	6	209	0	210	1	124	124	124.0	8	209	0	210	1	124	124	124.0	
C346	206	5	5	0	54	71	63.4	5	5	5.0	0	0	0.0	0	3	17	10.8	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	
C37578	211	5	10	0	52	66	61.4	10	10	10.0	0	0	0.0	0	2	12	5.6	7	201	0	202	1	40	40	40.0	7	204	0	205	1	40	40	40.0	8	203	0	204	1	40	40	40.0	8	204	0	205	1	40	40	40.0	7	208	0	209	1	40	40	40.0	7	201	0	202	1	40	40	40.0	8	205	0	206	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	7	204	0	205	1	40	40	40.0	
C392	206	5	5	0	54	71	60.8	5	5	5.0	0	0	0.0	0	4	17	10.2	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	7	208	0	209	1	133	133	133.0	8	205	0	206	1	133	133	133.0	8	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	
C4	201	5	0	0	51	65	58.6	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	30	201	0	201	0	0	0	0	31	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C463	206	5	5	0	54	68	60.8	5	5	5.0	0	0	0.0	0	2	17	9.8	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	206	5	5	0	51	66	60.2	5	5	5.0	0	0	0.0	0	5	17	10.08	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C46767	211	5	10	0	56	63	59.6	10	10	10.0	0	0	0.0	0	2	12	5.4	7	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	215	0	216	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	8	208	0	209	1	139	139	139.0	9	213	0	214	1	139	139	139.0	8	206	0	207	1	139	139	139.0	8	205	0	206	1	139	139	139.0	7	205	0	206	1	139	139	139.0	
C474	206	5	5	0	47	69	60.2	5	5	5.0	0	0	0.0	0	5	15	10.28	6	209	0	210	1	100	100	100.0	8	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	
C4926236	216	5	15	0	51	71	62.2	15	15	15.0	0	0	0.0	0	0	7	3.8133333333333335	8	214	0	215	1	112	112	112.0	8	214	0	215	1	112	112	112.0	8	236	0	237	1	112	112	112.0	7	208	0	209	1	112	112	112.0	7	208	0	209	1	112	112	112.0	8	214	0	215	1	112	112	112.0	8	208	0	209	1	112	112	112.0	9	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	9	236	0	237	1	112	112	112.0	
C5	201	5	0	0	53	67	61.8	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	30	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C6	201	5	0	0	48	68	58.0	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	32	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C60285	211	5	10	0	55	64	60.6	10	10	10.0	0	0	0.0	0	1	14	5.54	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	7	206	0	207	1	138	138	138.0	8	206	0	207	1	138	138	138.0	7	207	0	208	1	138	138	138.0	8	206	0	207	1	138	138	138.0	8	205	0	206	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	7	207	0	208	1	138	138	138.0	
C6425197	216	5	15	0	55	66	58.8	15	15	15.0	0	0	0.0	0	0	10	3.533333333333333	8	204	0	205	1	14	14	14.0	9	207	0	208	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	222	0	223	1	14	14	14.0	8	206	0	207	1	14	14	14.0	9	223	0	224	1	14	14	14.0	9	205	0	206	1	14	14	14.0	8	222	0	223	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	223	0	224	1	14	14	14.0	
C6852353	216	5	15	0	49	78	59.6	15	15	15.0	0	0	0.0	0	0	11	3.7066666666666666	10	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	220	0	221	1	177	177	177.0	9	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	9	209	0	210	1	177	177	177.0	
C68691	211	5	10	0	48	68	60.2	10	10	10.0	0	0	0.0	0	1	10	5.24	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C69205	211	5	10	0	58	68	62.0	10	10	10.0	0	0	0.0	0	2	11	5.72	7	204	0	205	1	66	66	66.0	8	207	0	208	1	66	66	66.0	7	205	0	206	1	66	66	66.0	8	205	0	206	1	66	66	66.0	7	215	0	216	1	66	66	66.0	8	207	0	208	1	66	66	66.0	8	203	0	204	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	7	205	0	206	1	66	66	66.0	
C7	201	5	0	0	50	68	60.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	29	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C78320	211	5	10	0	51	67	59.8	10	10	10.0	0	0	0.0	0	0	10	5.6	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	7	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	207	0	208	1	90	90	90.0	9	213	0	214	1	90	90	90.0	9	213	0	214	1	90	90	90.0	7	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	8	213	0	214	1	90	90	90.0	
C8	201	5	0	0	52	67	59.2	0	0	0.0	0	0	0.0	0	0	0	0.0	5	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	27	201	0	201	0	0	0	0	28	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C8406660	216	5	15	0	52	62	56.8	15	15	15.0	0	0	0.0	0	0	9	3.5733333333333333	9	210	0	211	1	130	130	130.0	9	202	0	203	1	130	130	130.0	8	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	217	0	218	1	130	130	130.0	9	208	0	209	1	130	130	130.0	9	220	0	221	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	8	205	0	206	1	130	130	130.0	
C8540650	216	5	15	0	49	69	58.2	15	15	15.0	0	0	0.0	0	1	8	3.6533333333333333	8	205	0	206	1	55	55	55.0	8	205	0	206	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	203	0	204	1	55	55	55.0	9	205	0	206	1	55	55	55.0	9	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	
C8735382	216	5	15	0	50	70	59.4	15	15	15.0	0	0	0.0	0	0	10	3.6933333333333334	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	210	0	211	1	34	34	34.0	8	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	9	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	203	0	204	1	34	34	34.0	
C8882277	216	5	15	0	56	66	60.2	15	15	15.0	0	0	0.0	0	0	8	3.72	8	213	0	214	1	127	127	127.0	9	213	0	214	1	127	127	127.0	9	235	0	236	1	127	127	127.0	10	235	0	236	1	127	127	127.0	8	213	0	214	1	127	127	127.0	9	219	0	220	1	127	127	127.0	9	216	0	217	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	
C9	201	5	0	0	46	68	60.0	0	0	0.0	0	0	0.0	0	0	0	0.0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	3	201	0	201	0	0	0	0	23	201	0	201	0	0	0	0	26	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	4	201	0	201	0	0	0	0	
C90372	211	5	10	0	49	71	62.4	10	10	10.0	0	0	0.0	0	2	10	5.68	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	201	0	202	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	204	0	205	1	25	25	25.0	7	203	0	204	1	25	25	25.0	7	203	0	204	1	25	25	25.0	
C913478	216	5	15	0	53	84	65.4	15	15	15.0	0	0	0.0	0	0	11	4.04	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	8	204	0	205	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	8	207	0	208	1	166	166	166.0	
C9414	211	5	10	0	53	69	59.4	10	10	10.0	0	0	0.0	0	2	10	5.28	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C9712244	216	5	15	0	43	73	58.8	15	15	15.0	0	0	0.0	0	0	9	3.64	8	203	0	204	1	45	45	45.0	8	203	0	204	1	45	45	45.0	9	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	203	0	204	1	45	45	45.0	9	203	0	204	1	45	45	45.0	8	201	0	202	1	45	45	45.0	9	201	0	202	1	45	45	45.0	8	201	0	202	1	45	45	45.0	
C9712245	269	5	0	1	53	84	65.0	0	0	0.0	0	1	0.2	1	0	0	0.0	5	268	0	268	0	0	0	0	5	276	0	276	0	0	0	0	5	274	0	274	0	0	0	0	5	273	0	273	0	0	0	0	5	275	0	275	0	0	0	0	38	277	0	277	0	0	0	0	36	268	0	268	0	0	0	0	5	274	0	274	0	0	0	0	6	273	0	273	0	0	0	0	5	276	0	276	0	0	0	0	
C9712246	222	5	0	1	52	70	63.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	218	0	218	0	0	0	0	4	226	0	226	0	0	0	0	4	223	0	223	0	0	0	0	4	220	0	220	0	0	0	0	4	220	0	220	0	0	0	0	23	223	0	223	0	0	0	0	26	225	0	225	0	0	0	0	4	223	0	223	0	0	0	0	4	220	0	220	0	0	0	0	4	223	0	223	0	0	0	0	
C9712247	262	5	0	1	58	91	66.0	0	0	0.0	0	1	0.2	1	0	0	0.0	4	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	5	262	0	262	0	0	0	0	30	262	0	262	0	0	0	0	30	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	4	262	0	262	0	0	0	0	
C9712248	252	5	0	1	48	73	63.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	251	0	251	0	0	0	0	5	253	0	253	0	0	0	0	4	251	0	251	0	0	0	0	5	252	0	252	0	0	0	0	5	253	0	253	0	0	0	0	30	253	0	253	0	0	0	0	32	251	0	251	0	0	0	0	4	251	0	251	0	0	0	0	4	251	0	251	0	0	0	0	4	252	0	252	0	0	0	0	
C9712249	223	5	0	1	55	64	59.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	219	0	219	0	0	0	0	4	224	0	224	0	0	0	0	5	221	0	221	0	0	0	0	4	219	0	219	0	0	0	0	4	220	0	220	0	0	0	0	35	224	0	224	0	0	0	0	37	219	0	219	0	0	0	0	5	223	0	223	0	0	0	0	5	219	0	219	0	0	0	0	5	223	0	223	0	0	0	0	
C9712250	275	5	0	1	52	108	66.2	0	0	0.0	0	1	0.2	1	0	0	0.0	5	272	0	272	0	0	0	0	6	275	0	275	0	0	0	0	6	272	0	272	0	0	0	0	5	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	39	276	0	276	0	0	0	0	34	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	5	272	0	272	0	0	0	0	5	274	0	274	0	0	0	0	
C9712251	223	5	0	1	53	68	60.8	0	0	0.0	0	1	0.2	1	0	0	0.0	4	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	4	222	0	222	0	0	0	0	4	222	0	222	0	0	0	0	5	222	0	222	0	0	0	0	31	224	0	224	0	0	0	0	32	222	0	222	0	0	0	0	4	223	0	223	0	0	0	0	5	222	0	222	0	0	0	0	4	224	0	224	0	0	0	0	
C9712252	237	5	0	1	52	80	62.4	0	0	0.0	0	1	0.2	1	0	0	0.0	4	237	0	237	0	0	0	0	4	242	0	242	0	0	0	0	4	240	0	240	0	0	0	0	5	237	0	237	0	0	0	0	4	239	0	239	0	0	0	0	32	242	0	242	0	0	0	0	32	237	0	237	0	0	0	0	4	237	0	237	0	0	0	0	4	237	0	237	0	0	0	0	5	240	0	240	0	0	0	0	
C9712253	214	5	0	1	51	73	61.6	0	0	0.0	0	1	0.2	1	0	0	0.0	4	214	0	214	0	0	0	0	4	216	0	216	0	0	0	0	4	214	0	214	0	0	0	0	5	214	0	214	0	0	0	0	4	216	0	216	0	0	0	0	32	216	0	216	0	0	0	0	35	214	0	214	0	0	0	0	4	214	0	214	0	0	0	0	4	214	0	214	0	0	0	0	5	216	0	216	0	0	0	0	
C9712254	249	5	0	1	59	75	66.4	0	0	0.0	0	1	0.2	1	0	0	0.0	5	248	0	248	0	0	0	0	5	250	0	250	0	0	0	0	4	248	0	248	0	0	0	0	4	248	0	248	0	0	0	0	4	249	0	249	0	0	0	0	32	251	0	251	0	0	0	0	29	248	0	248	0	0	0	0	5	249	0	249	0	0	0	0	4	248	0	248	0	0	0	0	4	249	0	249	0	0	0	0	
C9712300	219	5	5	1	57	69	63.6	5	5	5.0	0	0	0.0	0	4	23	10.8	7	228	0	230	1	151	151	151.0	17	234	0	236	1	157	157	157.0	7	221	0	223	1	148	148	148.0	7	224	0	226	1	152	152	152.0	8	256	0	258	2	8	164	86.0	10	232	0	234	1	156	156	156.0	10	226	0	228	1	150	150	150.0	7	226	0	228	2	2	152	77.0	7	220	0	222	1	147	147	147.0	7	226	0	228	1	153	153	153.0	
C9712320	223	5	5	1	53	70	61.6	5	5	5.0	0	0	0.0	0	6	25	10.52	7	215	0	215	0	0	0	0	22	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	8	221	0	221	0	0	0	0	9	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	8	219	0	219	0	0	0	0	8	219	0	219	0	0	0	0	8	221	0	221	0	0	0	0	
C9712379	225	5	5	1	56	71	59.8	5	5	5.0	0	0	0.0	0	6	17	9.84	8	228	0	230	2	53	135	94.0	13	226	0	228	2	55	131	93.0	8	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	9	267	0	270	2	58	165	111.5	10	235	0	237	2	60	130	95.0	10	232	0	234	2	57	131	94.0	22	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	57	131	94.0	
C9712419	217	5	5	1	55	66	60.8	5	5	5.0	0	1	0.2	1	5	14	10.2	11	348	0	350	2	34	34	34.0	35	350	0	352	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	350	0	352	2	34	34	34.0	14	350	0	352	2	34	34	34.0	13	318	0	320	2	34	34	34.0	11	372	0	374	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	373	0	375	2	34	34	34.0	
C9712495	218	5	5	1	57	67	61.8	5	5	5.0	0	0	0.0	0	5	21	11.12	8	225	0	226	1	156	156	156.0	18	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	8	227	0	228	1	157	157	157.0	10	229	0	230	1	160	160	160.0	10	225	0	226	1	156	156	156.0	8	229	0	230	1	159	159	159.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	224	5	5	1	43	72	59.0	5	5	5.0	0	0	0.0	0	5	21	9.6	7	223	0	225	2	89	93	91.0	17	231	0	233	2	90	93	91.5	12	354	0	357	3	89	93	91.66666666666667	11	354	0	357	3	89	93	91.66666666666667	12	353	0	356	3	89	93	91.66666666666667	15	354	0	357	3	89	93	91.66666666666667	10	231	0	233	2	88	93	90.5	11	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	
C9712572	227	5	5	1	56	70	62.8	5	5	5.0	0	1	0.2	1	6	15	9.68	7	220	0	220	0	0	0	0	14	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	222	0	222	0	0	0	0	9	222	0	222	0	0	0	0	9	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	
C9712652	216	5	5	1	52	69	61.2	5	5	5.0	0	0	0.0	0	5	16	9.76	8	237	0	239	2	19	147	83.0	21	239	0	241	2	20	148	84.0	8	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	7	220	0	222	2	2	147	74.5	9	219	0	221	2	2	147	74.5	10	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	228	5	5	1	56	71	60.6	5	5	5.0	0	1	0.2	1	5	15	9.52	10	325	0	327	2	101	101	101.0	20	330	0	332	2	101	101	101.0	10	333	0	335	2	101	101	101.0	11	346	0	348	2	101	101	101.0	10	326	0	328	2	101	101	101.0	14	334	0	336	2	101	101	101.0	14	346	0	348	2	101	101	101.0	11	342	0	344	2	101	101	101.0	13	342	0	344	2	101	101	101.0	10	346	0	348	2	101	101	101.0	
C9712695	217	5	5	1	53	65	60.0	5	5	5.0	0	0	0.0	0	4	17	10.44	8	226	0	228	2	48	69	58.5	19	225	0	227	2	47	69	58.0	12	345	0	348	3	55	69	64.33333333333333	8	235	0	237	2	61	69	65.0	11	325	0	328	3	47	69	61.666666666666664	10	231	0	233	2	53	69	61.0	10	240	0	242	2	55	69	62.0	8	238	0	240	2	60	69	64.5	8	241	0	243	2	56	69	62.5	12	348	0	351	3	61	69	66.33333333333333	
C9715112	223	5	10	1	54	77	64.6	10	10	10.0	0	0	0.0	0	1	14	5.84	10	286	0	288	2	58	58	58.0	11	286	0	288	2	58	58	58.0	9	283	0	285	2	58	58	58.0	9	282	0	284	2	58	58	58.0	10	296	0	298	2	58	58	58.0	11	286	0	288	2	58	58	58.0	11	287	0	289	2	58	58	58.0	9	274	0	276	2	58	58	58.0	9	282	0	284	2	58	58	58.0	9	282	0	284	2	58	58	58.0	
C9717732	222	5	10	1	54	68	61.2	10	10	10.0	0	1	0.2	1	1	11	5.32	8	222	0	224	2	53	76	64.5	9	229	0	231	2	53	76	64.5	8	235	0	237	2	53	76	64.5	9	230	0	232	2	53	76	64.5	9	260	0	262	2	53	76	64.5	9	227	0	229	2	53	76	64.5	9	225	0	227	2	53	76	64.5	8	229	0	231	2	53	76	64.5	8	230	0	232	2	53	76	64.5	8	231	0	233	2	53	76	64.5	
C9717866	221	5	10	1	48	73	60.2	10	10	10.0	0	0	0.0	0	1	19	5.48	8	218	0	220	2	26	170	98.0	9	219	0	221	2	26	171	98.5	9	228	0	230	2	26	176	101.0	10	228	0	230	2	26	176	101.0	8	224	0	226	2	26	176	101.0	9	220	0	222	2	26	172	99.0	10	218	0	220	2	26	170	98.0	9	229	0	231	2	26	176	101.0	9	228	0	230	2	26	176	101.0	9	228	0	230	2	26	176	101.0	
C9723690	221	5	10	1	52	83	60.6	10	10	10.0	0	1	0.2	1	1	12	5.6	12	339	0	341	2	71	71	71.0	14	341	0	343	2	71	71	71.0	13	344	0	346	2	71	71	71.0	14	341	0	343	2	71	71	71.0	13	344	0	346	2	71	71	71.0	14	341	0	343	2	71	71	71.0	14	341	0	343	2	71	71	71.0	12	343	0	345	2	71	71	71.0	12	341	0	343	2	71	71	71.0	13	342	0	344	2	71	71	71.0	
C9729774	220	5	10	1	51	70	60.8	10	10	10.0	0	0	0.0	0	1	12	5.42	8	223	0	225	2	43	60	51.5	8	223	0	225	2	41	62	51.5	9	223	0	225	2	43	60	51.5	8	230	0	232	2	24	73	48.5	9	228	0	230	2	26	71	48.5	9	223	0	225	2	41	62	51.5	9	218	0	220	2	36	61	48.5	9	242	0	244	2	24	79	51.5	8	223	0	225	2	43	60	51.5	9	223	0	225	2	43	60	51.5	
C9730200	221	5	10	1	55	68	62.0	10	10	10.0	0	0	0.0	0	1	15	5.78	12	347	0	349	2	55	55	55.0	13	347	0	349	2	55	55	55.0	12	345	0	347	2	55	55	55.0	12	345	0	347	2	55	55	55.0	13	349	0	351	2	55	55	55.0	14	350	0	352	2	55	55	55.0	14	345	0	347	2	55	55	55.0	12	345	0	347	2	55	55	55.0	13	345	0	347	2	55	55	55.0	12	346	0	348	2	55	55	55.0	
C9731008	224	5	10	1	52	73	60.6	10	10	10.0	0	0	0.0	0	0	12	5.44	11	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	11	314	0	316	1	256	256	256.0	12	316	0	318	1	257	257	257.0	10	297	0	299	2	19	238	128.5	11	278	0	280	1	238	238	238.0	12	284	0	286	1	241	241	241.0	12	316	0	318	1	257	257	257.0	12	316	0	318	1	257	257	257.0	11	316	0	318	1	257	257	257.0	
C9732269	220	5	10	1	50	83	61.0	10	10	10.0	0	0	0.0	0	1	15	5.58	10	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	9	253	0	255	2	17	17	17.0	9	253	0	255	2	17	17	17.0	10	251	0	253	2	17	17	17.0	12	255	0	257	2	17	17	17.0	10	251	0	253	2	17	17	17.0	9	251	0	253	2	17	17	17.0	10	251	0	253	2	17	17	17.0	
C9732364	224	5	10	1	52	68	59.2	10	10	10.0	0	0	0.0	0	1	15	5.32	13	298	0	300	2	59	59	59.0	11	294	0	296	2	59	59	59.0	11	299	0	301	2	59	59	59.0	12	305	0	307	2	59	59	59.0	11	298	0	300	2	59	59	59.0	13	300	0	302	2	59	59	59.0	13	305	0	307	2	59	59	59.0	12	306	0	308	2	59	59	59.0	11	299	0	301	2	59	59	59.0	11	299	0	301	2	59	59	59.0	
C9733445	220	5	10	1	53	68	61.8	10	10	10.0	0	0	0.0	0	1	13	5.7	9	242	0	244	1	190	190	190.0	10	242	0	244	1	190	190	190.0	8	238	0	240	1	188	188	188.0	9	240	0	242	1	189	189	189.0	9	244	0	246	2	6	188	97.0	10	234	0	236	1	186	186	186.0	11	246	0	248	1	192	192	192.0	8	238	0	240	1	188	188	188.0	9	240	0	242	1	189	189	189.0	8	240	0	242	1	189	189	189.0	
C9926755	227	5	15	1	50	64	58.8	15	15	15.0	0	0	0.0	0	1	12	3.7333333333333334	9	219	0	221	2	16	188	102.0	10	226	0	228	2	21	190	105.5	10	226	0	228	2	23	189	106.0	10	224	0	226	2	23	187	105.0	10	226	0	228	2	21	189	105.0	11	213	0	215	2	16	186	101.0	11	221	0	223	2	20	187	103.5	10	224	0	226	2	23	187	105.0	9	224	0	226	2	23	187	105.0	9	226	0	228	2	23	189	106.0	
C9929279	226	5	15	1	53	69	60.8	15	15	15.0	0	0	0.0	0	0	12	3.9066666666666667	15	229	0	231	2	25	70	47.5	10	229	0	231	2	25	70	47.5	11	248	0	250	2	25	70	47.5	10	235	0	237	2	25	70	47.5	9	221	0	223	2	25	70	47.5	10	220	0	222	2	25	70	47.5	11	227	0	229	2	25	70	47.5	9	229	0	231	2	25	70	47.5	9	220	0	222	2	25	70	47.5	10	220	0	222	2	25	70	47.5	


==> stats/stats-increasing-ifs-with-recursion.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C10862051	235	5	5	2	59	72	65.8	5	5	5.0	0	0	0.0	0	6	19	11.12	9	234	0	236	1	118	118	118.0	11	339	0	342	2	104	119	111.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	334	0	337	2	102	117	109.5	13	258	0	261	2	22	119	70.5	13	334	0	337	2	102	117	109.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	11	337	0	340	2	103	119	111.0	
C10862073	233	5	5	2	55	70	64.0	5	5	5.0	0	1	0.2	1	5	19	10.72	10	295	0	298	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	10	314	0	317	3	30	30	30.0	10	311	0	314	3	30	30	30.0	12	303	0	306	3	30	30	30.0	13	304	0	307	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	310	0	313	3	30	30	30.0	11	315	0	318	3	30	30	30.0	
C10862075	230	5	5	2	54	71	60.8	5	5	5.0	0	0	0.0	0	4	21	10.36	11	304	0	306	2	69	69	69.0	14	311	0	313	2	72	72	72.0	11	306	0	308	2	70	70	70.0	11	310	0	312	2	69	69	69.0	11	310	0	312	2	69	70	69.5	14	312	0	314	2	72	72	72.0	14	326	0	328	2	69	69	69.0	11	312	0	314	2	69	69	69.0	12	324	0	326	2	69	69	69.0	12	327	0	329	2	70	70	70.0	
C10862087	236	5	5	2	56	72	61.6	5	5	5.0	0	0	0.0	0	5	21	9.88	12	263	0	265	2	33	33	33.0	10	284	0	286	2	33	33	33.0	10	271	0	273	2	33	33	33.0	9	269	0	271	2	33	33	33.0	10	271	0	273	2	33	33	33.0	12	272	0	274	2	33	33	33.0	13	271	0	273	2	33	33	33.0	10	273	0	275	2	33	33	33.0	10	269	0	271	2	33	33	33.0	9	274	0	276	2	33	33	33.0	
C10862100	233	5	5	2	54	70	61.4	5	5	5.0	0	1	0.2	1	5	21	10.16	16	416	0	420	4	75	78	76.5	18	430	0	434	4	69	84	76.5	18	567	0	573	4	82	141	111.5	14	431	0	435	4	74	82	78.0	16	487	0	492	5	5	129	74.4	19	422	0	426	4	73	80	76.5	17	412	0	416	4	73	78	75.5	14	432	0	436	4	74	83	78.25	14	431	0	435	4	74	82	78.0	14	436	0	440	4	74	83	78.5	
C10862137	230	5	5	2	55	75	63.8	5	5	5.0	0	0	0.0	0	6	17	10.72	8	233	0	236	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	236	0	239	3	30	41	35.0	9	238	0	241	3	30	41	35.0	11	238	0	241	3	30	41	35.0	11	245	0	248	3	30	41	35.0	8	237	0	240	3	30	41	35.0	8	239	0	242	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	239	5	5	2	55	73	62.6	5	5	5.0	0	1	0.2	1	3	21	9.8	10	279	0	281	2	34	34	34.0	9	281	0	283	2	34	34	34.0	9	277	0	279	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	281	0	283	2	34	34	34.0	12	286	0	288	2	34	34	34.0	11	269	0	271	2	34	34	34.0	9	280	0	282	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	281	0	283	2	34	34	34.0	
C10862209	239	5	5	2	51	87	62.0	5	5	5.0	0	1	0.2	1	5	19	10.16	15	415	0	419	4	36	143	89.5	17	448	0	452	4	36	156	96.0	15	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	29	455	0	459	4	36	166	97.25	22	470	0	474	4	36	168	102.0	19	442	0	446	4	36	158	97.0	15	475	0	479	4	36	166	100.75	17	539	0	544	5	36	161	86.0	17	553	0	558	5	36	166	88.0	
C10862223	231	5	5	2	55	76	64.8	5	5	5.0	0	1	0.2	1	4	18	10.6	10	286	0	287	1	105	105	105.0	10	291	0	292	1	108	108	108.0	10	294	0	295	1	106	106	106.0	9	288	0	289	1	105	105	105.0	9	301	0	302	1	108	108	108.0	12	289	0	290	1	108	108	108.0	12	288	0	289	1	105	105	105.0	9	292	0	293	1	105	105	105.0	10	288	0	289	1	105	105	105.0	9	290	0	291	1	105	105	105.0	
C10862240	234	5	5	2	57	70	64.4	5	5	5.0	0	1	0.2	1	6	14	10.04	11	307	0	310	3	68	73	69.66666666666667	11	314	0	317	3	68	77	71.0	10	311	0	314	3	68	75	70.33333333333333	10	310	0	313	3	68	73	69.66666666666667	10	329	0	332	3	68	76	70.66666666666667	12	312	0	315	3	68	74	70.0	13	303	0	306	3	68	73	69.66666666666667	10	309	0	312	3	68	73	69.66666666666667	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C11235813	246	5	5	3	52	78	67.6	5	5	5.0	0	1	0.2	1	3	19	10.92	17	539	0	544	5	39	188	68.8	18	591	0	596	5	39	212	73.6	20	626	0	631	5	39	230	77.2	17	556	0	561	5	39	193	69.8	19	599	0	604	5	39	206	72.4	24	551	0	556	5	39	194	70.0	22	530	0	535	5	39	182	67.6	19	569	0	574	5	39	212	73.6	18	556	0	561	5	39	193	69.8	18	559	0	564	5	39	195	70.2	
C11235831	250	5	5	3	62	64	63.2	5	5	5.0	0	0	0.0	0	5	19	10.32	13	366	0	367	1	118	118	118.0	13	368	0	369	1	128	128	128.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	16	465	0	466	1	118	118	118.0	21	472	0	473	1	128	128	128.0	18	366	0	367	1	118	118	118.0	21	592	0	593	1	125	125	125.0	21	591	0	592	1	120	120	120.0	21	597	0	598	1	126	126	126.0	
C11235834	252	5	5	3	58	70	63.6	5	5	5.0	0	1	0.2	1	3	22	10.48	12	354	0	358	4	45	88	71.75	16	489	0	494	5	61	127	83.8	18	497	0	502	5	64	132	85.4	16	495	0	500	5	64	132	85.4	22	677	0	684	7	49	82	70.0	21	459	0	464	5	53	108	78.4	15	356	0	360	4	53	88	73.75	16	493	0	498	5	68	123	84.4	17	496	0	501	5	64	132	85.4	16	496	0	501	5	69	125	85.0	
C11235847	248	5	5	3	56	81	65.0	5	5	5.0	0	1	0.2	1	6	18	11.24	8	238	0	240	1	80	80	80.0	9	256	0	258	2	4	89	46.5	9	248	0	250	2	4	86	45.0	9	248	0	250	2	4	83	43.5	9	249	0	251	1	88	88	88.0	11	250	0	252	2	4	85	44.5	11	241	0	243	2	3	80	41.5	8	244	0	246	2	5	82	43.5	8	244	0	246	2	3	83	43.0	9	250	0	252	2	3	86	44.5	
C11235882	281	5	5	4	58	107	73.4	5	5	5.0	0	0	0.0	0	6	51	12.68	16	408	0	410	1	373	373	373.0	20	421	0	423	1	383	383	383.0	17	442	0	444	1	392	392	392.0	22	549	0	551	1	443	443	443.0	16	416	0	418	1	378	378	378.0	21	434	0	436	1	390	390	390.0	20	408	0	410	1	373	373	373.0	17	439	0	441	1	389	389	389.0	17	438	0	440	1	388	388	388.0	21	550	0	552	1	444	444	444.0	
C11235889	267	5	5	3	50	86	64.2	5	5	5.0	0	0	0.0	0	5	25	10.88	20	528	0	536	8	17	151	60.25	20	547	0	557	8	23	159	62.5	20	536	0	544	8	13	153	60.25	20	540	0	548	8	13	153	60.75	22	599	0	609	10	3	153	55.2	29	638	0	649	9	17	152	65.77777777777777	24	512	0	520	8	12	142	57.5	22	589	0	599	9	9	155	59.55555555555556	24	648	0	659	9	13	152	66.0	26	699	0	714	9	22	166	71.55555555555556	
C11235897	238	5	5	3	47	79	62.4	5	5	5.0	0	1	0.2	1	4	17	10.48	10	281	0	282	1	227	227	227.0	11	281	0	282	1	234	234	234.0	11	288	0	289	1	231	231	231.0	10	285	0	286	1	230	230	230.0	10	274	0	275	1	230	230	230.0	13	282	0	283	1	234	234	234.0	13	282	0	283	1	227	227	227.0	10	286	0	287	1	231	231	231.0	10	284	0	285	1	229	229	229.0	11	289	0	290	1	232	232	232.0	
C11235899	292	5	5	4	51	86	72.8	5	5	5.0	0	0	0.0	0	6	41	12.56	21	518	0	526	3	4	226	124.0	21	541	0	549	3	5	238	131.66666666666666	21	543	0	551	2	159	231	195.0	21	535	0	543	2	157	226	191.5	21	537	0	545	3	3	237	129.33333333333334	28	539	0	547	3	5	236	130.33333333333334	27	536	0	544	3	15	223	129.33333333333334	21	522	0	530	3	6	229	125.66666666666667	21	516	0	524	3	5	226	123.66666666666667	22	528	0	536	3	5	232	127.66666666666667	
C11235901	254	5	5	3	57	69	62.2	5	5	5.0	0	1	0.2	1	6	23	10.24	17	456	0	462	4	49	107	77.25	18	461	0	467	4	49	107	77.25	24	606	0	615	8	9	105	54.875	28	748	0	760	12	8	79	47.0	21	577	0	586	8	2	84	49.125	26	500	0	506	4	54	107	86.5	35	676	0	688	8	48	75	61.5	23	605	0	614	8	8	106	54.875	23	606	0	615	8	8	107	54.875	23	621	0	630	8	8	109	56.375	
C11235902	270	5	5	4	56	87	68.2	5	5	5.0	0	1	0.2	1	5	30	11.96	19	462	0	467	4	72	170	96.5	19	469	0	474	4	72	177	98.25	18	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	18	460	0	465	4	72	170	96.5	23	470	0	475	4	72	178	98.5	25	485	0	490	4	72	179	98.75	19	474	0	479	4	72	175	97.75	20	474	0	479	4	72	174	97.5	19	478	0	483	4	72	178	98.5	
C11362716	259	5	5	4	50	74	64.6	5	5	5.0	0	0	0.0	0	6	24	11.36	26	398	0	404	5	4	128	73.0	15	401	0	407	5	4	126	73.6	16	420	0	426	5	3	124	73.6	16	424	0	430	5	2	124	74.4	17	451	0	458	7	4	111	57.0	24	500	0	508	8	3	130	56.375	19	395	0	401	5	4	127	72.4	16	423	0	429	5	3	124	74.2	23	419	0	425	5	2	124	73.4	17	433	0	439	5	2	127	76.2	
C11362728	272	5	5	4	45	79	67.8	5	5	5.0	0	1	0.2	1	5	21	11.04	28	439	0	443	4	59	70	67.25	17	475	0	479	4	70	75	73.75	15	440	0	444	4	59	70	67.25	15	452	0	456	4	60	74	70.5	16	462	0	466	4	62	75	70.25	22	464	0	468	4	60	76	72.0	20	445	0	449	4	64	70	68.5	16	450	0	454	4	62	74	70.0	15	440	0	444	4	59	70	67.25	15	457	0	461	4	60	74	70.5	
C11362729	264	5	5	4	52	73	65.8	5	5	5.0	0	1	0.2	1	5	19	10.52	19	281	0	284	2	111	118	114.5	11	302	0	305	2	114	125	119.5	19	524	0	530	6	27	111	75.0	18	516	0	522	6	27	111	74.0	13	356	0	360	4	65	86	73.25	15	298	0	301	2	114	121	117.5	25	525	0	531	6	26	118	76.0	18	521	0	527	6	27	111	74.5	19	510	0	516	6	27	108	73.0	19	525	0	531	6	27	111	75.0	
C11362737	306	5	5	6	52	81	71.6	5	5	5.0	0	1	0.4	2	3	20	9.72	20	559	0	565	6	35	69	46.333333333333336	20	577	0	583	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	70	46.666666666666664	19	592	0	598	6	35	72	47.333333333333336	25	571	0	577	6	35	72	47.333333333333336	23	563	0	569	6	35	72	47.333333333333336	18	567	0	573	6	35	70	46.666666666666664	18	567	0	573	6	35	70	46.666666666666664	19	575	0	581	6	35	71	47.0	
C11362741	295	5	5	5	58	86	73.8	5	5	5.0	0	1	0.2	1	5	36	12.44	36	870	0	878	4	73	316	193.25	42	1029	0	1041	10	4	179	93.1	34	866	0	874	4	75	312	192.75	36	870	0	878	4	76	312	193.5	36	899	0	909	9	2	174	89.66666666666667	52	1041	0	1053	10	9	179	94.5	49	970	0	982	10	13	163	87.6	41	1035	0	1047	8	5	186	117.5	35	870	0	878	4	76	312	193.5	35	886	0	894	4	77	319	197.5	
C11362752	282	5	5	5	57	93	70.0	5	5	5.0	0	1	0.2	1	5	29	11.24	26	541	0	551	6	34	118	81.33333333333333	26	581	0	591	6	34	127	85.33333333333333	25	627	0	637	6	21	150	92.0	23	612	0	622	6	19	145	89.66666666666667	24	625	0	635	7	2	171	79.85714285714286	30	611	0	621	6	16	150	92.0	30	572	0	582	6	23	134	86.0	25	619	0	629	6	19	149	91.0	23	612	0	622	6	19	145	89.66666666666667	27	629	0	639	6	19	150	92.33333333333333	
C11362759	282	5	5	6	57	84	72.6	5	5	5.0	0	0	0.0	0	4	30	12.0	22	401	0	408	3	9	261	107.33333333333333	15	411	0	418	4	2	259	82.25	16	420	0	427	3	10	271	112.33333333333333	16	417	0	424	3	10	271	111.33333333333333	15	415	0	422	4	4	262	83.0	16	368	0	375	3	4	225	95.0	20	417	0	424	3	9	274	111.66666666666667	16	423	0	430	3	10	271	113.33333333333333	15	417	0	424	3	10	271	111.33333333333333	16	423	0	430	3	10	271	113.33333333333333	
C11362766	265	5	5	4	46	84	66.2	5	5	5.0	0	0	0.0	0	5	25	11.32	14	270	0	273	2	92	137	114.5	15	405	0	410	5	10	169	72.6	15	381	0	386	5	15	150	68.0	15	392	0	397	5	14	152	68.4	17	440	0	447	7	4	149	55.42857142857143	21	416	0	421	5	10	170	73.2	14	282	0	285	2	94	139	116.5	16	421	0	426	5	15	153	68.6	15	392	0	397	5	14	152	68.4	15	400	0	405	5	14	156	70.0	
C11362769	264	5	5	4	56	78	65.4	5	5	5.0	0	0	0.0	0	6	26	11.76	36	538	0	550	10	2	95	50.2	25	640	0	652	10	9	133	60.4	23	565	0	577	10	3	100	52.8	22	563	0	573	8	12	99	61.5	23	588	0	599	10	2	104	53.9	27	507	0	516	8	2	107	60.375	31	544	0	554	8	16	98	60.75	22	546	0	556	8	12	100	61.25	22	563	0	573	8	12	99	61.5	24	625	0	637	10	12	108	58.8	
C11362770	256	5	5	4	53	89	67.6	5	5	5.0	0	2	0.4	1	7	19	10.88	32	662	0	669	5	3	229	118.2	23	665	0	672	5	3	231	118.8	23	691	0	698	5	6	232	124.2	25	685	0	692	5	4	236	122.6	24	682	0	689	6	3	233	102.0	28	662	0	669	5	3	233	119.0	30	678	0	685	5	6	236	121.2	24	712	0	719	5	12	239	128.2	23	678	0	685	5	6	232	121.6	23	683	0	690	5	6	234	122.4	
C11444030	275	5	5	5	55	74	69.2	5	5	5.0	0	1	0.2	1	5	22	11.16	11	292	0	296	4	33	104	57.0	28	469	0	476	6	19	109	67.66666666666667	19	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	26	665	0	675	9	2	132	67.0	13	292	0	296	4	31	104	57.25	28	627	0	637	8	31	119	70.625	17	470	0	477	7	2	102	58.285714285714285	19	472	0	479	6	30	106	68.33333333333333	17	477	0	484	6	30	107	69.0	
C11444033	279	5	5	5	58	77	67.0	5	5	5.0	0	0	0.0	0	6	22	11.64	13	311	0	315	4	3	53	35.0	21	367	0	372	4	43	62	48.5	16	397	0	402	4	42	61	47.5	15	377	0	382	4	37	53	43.5	20	441	0	446	4	39	58	45.5	17	342	0	347	4	30	56	43.0	18	352	0	356	4	7	53	36.0	15	378	0	383	4	32	58	43.5	17	377	0	382	4	37	53	43.5	16	380	0	385	4	35	58	44.25	
C11444043	270	5	5	5	48	79	66.6	5	5	5.0	0	1	0.2	1	3	24	11.28	20	513	0	519	5	41	188	90.8	22	550	0	556	5	41	204	97.2	27	671	0	679	5	64	197	122.0	22	552	0	558	5	53	196	98.2	31	791	0	799	8	3	194	91.625	27	552	0	558	6	4	201	82.33333333333333	26	512	0	518	6	9	188	77.0	23	560	0	566	5	53	197	100.0	23	553	0	559	5	53	193	98.6	23	569	0	575	5	53	200	101.4	
C11444046	286	5	5	5	55	100	72.4	5	5	5.0	0	0	0.0	0	5	28	12.16	32	777	0	795	12	7	161	59.166666666666664	48	787	0	805	12	2	166	60.0	29	723	0	741	12	3	147	56.666666666666664	20	571	0	583	12	3	106	44.0	24	655	0	670	12	3	150	50.833333333333336	37	785	0	803	12	3	169	59.833333333333336	27	575	0	587	12	3	108	44.166666666666664	21	575	0	587	12	3	109	44.416666666666664	21	565	0	577	12	3	106	43.5	21	578	0	590	12	3	108	44.333333333333336	
C11444048	273	5	5	5	50	73	63.0	5	5	5.0	0	1	0.2	1	2	20	11.16	51	1127	0	1145	18	9	173	56.55555555555556	67	1190	0	1208	18	9	179	59.888888888888886	52	1219	0	1237	14	7	181	77.28571428571429	48	1167	0	1185	18	2	189	58.77777777777778	48	1180	0	1198	16	2	192	67.25	61	1197	0	1215	18	9	179	60.333333333333336	60	1140	0	1158	18	4	186	57.111111111111114	50	1196	0	1214	17	2	183	63.529411764705884	48	1161	0	1179	18	2	186	58.44444444444444	50	1223	0	1241	18	2	192	61.77777777777778	
C11444065	314	5	5	6	53	99	73.4	5	5	5.0	0	1	0.4	2	4	29	11.12	33	778	0	790	10	3	157	66.2	32	836	0	848	10	9	160	71.2	34	852	0	864	12	7	157	61.333333333333336	32	842	0	854	12	3	165	61.0	35	932	0	946	13	2	161	63.46153846153846	40	800	0	812	10	3	160	68.0	42	820	0	832	8	38	157	85.0	33	839	0	851	12	3	159	61.0	33	836	0	848	12	3	162	60.5	33	858	0	870	12	3	167	62.333333333333336	
C11444075	320	5	5	6	66	93	79.2	5	5	5.0	0	0	0.0	0	4	40	14.12	22	528	0	533	5	43	89	61.4	44	537	0	542	5	45	89	62.6	26	596	0	601	5	46	106	70.0	26	594	0	599	5	45	106	69.4	29	657	0	663	6	43	92	59.833333333333336	30	544	0	549	5	46	91	64.0	30	546	0	551	5	43	94	63.4	24	537	0	542	5	43	88	61.6	25	588	0	593	5	43	106	68.2	28	644	0	649	5	45	122	75.8	
C11444081	312	5	5	6	65	98	78.4	5	5	5.0	0	0	0.0	0	4	46	14.04	15	326	0	331	2	69	222	145.5	20	340	0	345	3	3	237	103.0	18	395	0	400	3	10	271	121.33333333333333	16	364	0	369	3	10	253	111.0	17	384	0	389	3	6	262	114.66666666666667	20	364	0	369	3	6	253	111.0	20	342	0	347	3	2	238	101.0	16	357	0	362	4	10	252	81.5	16	374	0	379	3	19	263	114.33333333333333	17	388	0	393	3	19	277	119.0	
C11444093	277	5	5	5	54	75	67.4	5	5	5.0	0	1	0.2	1	6	24	11.32	26	595	0	602	7	3	145	68.28571428571429	25	632	0	639	6	34	159	82.5	24	605	0	612	7	4	146	69.14285714285714	24	616	0	623	7	12	145	72.14285714285714	28	717	0	726	7	5	152	86.0	31	635	0	642	6	34	152	82.0	31	595	0	602	7	3	145	68.28571428571429	24	624	0	631	7	12	145	71.28571428571429	24	616	0	623	7	12	145	72.14285714285714	24	623	0	630	7	12	146	72.57142857142857	
C11444102	271	5	5	5	57	80	68.0	5	5	5.0	0	1	0.2	1	6	30	11.24	28	759	0	768	6	37	322	118.66666666666667	55	768	0	777	6	37	326	120.0	28	747	0	756	6	37	317	116.66666666666667	37	996	0	1010	11	23	179	84.9090909090909	35	957	0	970	13	3	177	69.92307692307692	34	746	0	755	6	37	319	116.5	35	748	0	757	6	37	318	116.5	31	790	0	800	8	37	154	92.875	29	761	0	770	6	37	323	119.33333333333333	28	764	0	773	6	37	324	119.66666666666667	
C125	206	5	5	0	52	74	58.2	5	5	5.0	0	0	0.0	0	3	15	9.48	6	202	0	203	1	35	35	35.0	6	203	0	204	1	35	35	35.0	7	201	0	202	1	35	35	35.0	11	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	16	203	0	204	1	35	35	35.0	9	204	0	205	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	7	201	0	202	1	35	35	35.0	
C132	206	5	5	0	51	72	60.6	5	5	5.0	0	0	0.0	0	4	17	10.36	7	209	0	210	1	83	83	83.0	8	205	0	206	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	204	0	205	1	83	83	83.0	8	201	0	202	1	83	83	83.0	9	204	0	205	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	
C209	206	5	5	0	50	73	59.4	5	5	5.0	0	0	0.0	0	5	17	10.0	6	206	0	207	1	141	141	141.0	7	210	0	211	1	141	141	141.0	8	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	216	0	217	1	141	141	141.0	9	206	0	207	1	141	141	141.0	9	203	0	204	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	
C214	206	5	5	0	54	63	58.4	5	5	5.0	0	0	0.0	0	3	15	9.6	7	206	0	207	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	237	0	238	1	142	142	142.0	7	207	0	208	1	142	142	142.0	6	206	0	207	1	142	142	142.0	9	206	0	207	1	142	142	142.0	9	214	0	215	1	142	142	142.0	7	213	0	214	1	142	142	142.0	7	207	0	208	1	142	142	142.0	7	207	0	208	1	142	142	142.0	
C339	206	5	5	0	53	66	61.4	5	5	5.0	0	0	0.0	0	5	16	10.04	7	204	0	205	1	124	124	124.0	6	201	0	202	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	8	221	0	222	1	124	124	124.0	8	204	0	205	1	124	124	124.0	8	204	0	205	1	124	124	124.0	7	209	0	210	1	124	124	124.0	6	209	0	210	1	124	124	124.0	8	209	0	210	1	124	124	124.0	
C346	206	5	5	0	54	71	63.4	5	5	5.0	0	0	0.0	0	3	17	10.8	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	
C392	206	5	5	0	54	71	60.8	5	5	5.0	0	0	0.0	0	4	17	10.2	6	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	7	208	0	209	1	133	133	133.0	8	205	0	206	1	133	133	133.0	8	208	0	209	1	133	133	133.0	7	211	0	212	1	133	133	133.0	7	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	
C463	206	5	5	0	54	68	60.8	5	5	5.0	0	0	0.0	0	2	17	9.8	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	8	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	
C466	206	5	5	0	51	66	60.2	5	5	5.0	0	0	0.0	0	5	17	10.08	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C474	206	5	5	0	47	69	60.2	5	5	5.0	0	0	0.0	0	5	15	10.28	6	209	0	210	1	100	100	100.0	8	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	6	209	0	210	1	100	100	100.0	
C9712300	219	5	5	1	57	69	63.6	5	5	5.0	0	0	0.0	0	4	23	10.8	7	228	0	230	1	151	151	151.0	17	234	0	236	1	157	157	157.0	7	221	0	223	1	148	148	148.0	7	224	0	226	1	152	152	152.0	8	256	0	258	2	8	164	86.0	10	232	0	234	1	156	156	156.0	10	226	0	228	1	150	150	150.0	7	226	0	228	2	2	152	77.0	7	220	0	222	1	147	147	147.0	7	226	0	228	1	153	153	153.0	
C9712320	223	5	5	1	53	70	61.6	5	5	5.0	0	0	0.0	0	6	25	10.52	7	215	0	215	0	0	0	0	22	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	8	221	0	221	0	0	0	0	9	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	8	219	0	219	0	0	0	0	8	219	0	219	0	0	0	0	8	221	0	221	0	0	0	0	
C9712379	225	5	5	1	56	71	59.8	5	5	5.0	0	0	0.0	0	6	17	9.84	8	228	0	230	2	53	135	94.0	13	226	0	228	2	55	131	93.0	8	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	9	267	0	270	2	58	165	111.5	10	235	0	237	2	60	130	95.0	10	232	0	234	2	57	131	94.0	22	239	0	241	2	64	124	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	57	131	94.0	
C9712419	217	5	5	1	55	66	60.8	5	5	5.0	0	1	0.2	1	5	14	10.2	11	348	0	350	2	34	34	34.0	35	350	0	352	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	350	0	352	2	34	34	34.0	14	350	0	352	2	34	34	34.0	13	318	0	320	2	34	34	34.0	11	372	0	374	2	34	34	34.0	11	371	0	373	2	34	34	34.0	11	373	0	375	2	34	34	34.0	
C9712495	218	5	5	1	57	67	61.8	5	5	5.0	0	0	0.0	0	5	21	11.12	8	225	0	226	1	156	156	156.0	18	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	8	229	0	230	1	159	159	159.0	8	227	0	228	1	157	157	157.0	10	229	0	230	1	160	160	160.0	10	225	0	226	1	156	156	156.0	8	229	0	230	1	159	159	159.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	224	5	5	1	43	72	59.0	5	5	5.0	0	0	0.0	0	5	21	9.6	7	223	0	225	2	89	93	91.0	17	231	0	233	2	90	93	91.5	12	354	0	357	3	89	93	91.66666666666667	11	354	0	357	3	89	93	91.66666666666667	12	353	0	356	3	89	93	91.66666666666667	15	354	0	357	3	89	93	91.66666666666667	10	231	0	233	2	88	93	90.5	11	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	
C9712572	227	5	5	1	56	70	62.8	5	5	5.0	0	1	0.2	1	6	15	9.68	7	220	0	220	0	0	0	0	14	222	0	222	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	222	0	222	0	0	0	0	9	222	0	222	0	0	0	0	9	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	
C9712652	216	5	5	1	52	69	61.2	5	5	5.0	0	0	0.0	0	5	16	9.76	8	237	0	239	2	19	147	83.0	21	239	0	241	2	20	148	84.0	8	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	7	220	0	222	2	2	147	74.5	9	219	0	221	2	2	147	74.5	10	239	0	241	2	21	147	84.0	8	250	0	252	2	32	147	89.5	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	228	5	5	1	56	71	60.6	5	5	5.0	0	1	0.2	1	5	15	9.52	10	325	0	327	2	101	101	101.0	20	330	0	332	2	101	101	101.0	10	333	0	335	2	101	101	101.0	11	346	0	348	2	101	101	101.0	10	326	0	328	2	101	101	101.0	14	334	0	336	2	101	101	101.0	14	346	0	348	2	101	101	101.0	11	342	0	344	2	101	101	101.0	13	342	0	344	2	101	101	101.0	10	346	0	348	2	101	101	101.0	
C9712695	217	5	5	1	53	65	60.0	5	5	5.0	0	0	0.0	0	4	17	10.44	8	226	0	228	2	48	69	58.5	19	225	0	227	2	47	69	58.0	12	345	0	348	3	55	69	64.33333333333333	8	235	0	237	2	61	69	65.0	11	325	0	328	3	47	69	61.666666666666664	10	231	0	233	2	53	69	61.0	10	240	0	242	2	55	69	62.0	8	238	0	240	2	60	69	64.5	8	241	0	243	2	56	69	62.5	12	348	0	351	3	61	69	66.33333333333333	


==> stats/stats-increasing-procedures-fixed-ifs.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	5383	10	1	165	83	1576	361.4	1	1	1.0	0	4	0.8	4	25	183	86.7	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C10	7479	10	1	238	129	671	391.1	1	1	1.0	0	1	0.2	2	95	552	302.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C100	830	10	8	28	34	135	74.1	8	8	8.0	0	1	0.1	1	0	79	8.425	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1028	761	10	18	24	30	175	75.0	17	18	17.9	0	1	0.1	1	0	74	3.9608938547486034	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C104	948	10	8	31	28	138	80.4	8	8	8.0	0	1	0.1	1	0	48	9.2125	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C10452	628	10	23	20	22	106	62.3	23	23	23.0	0	1	0.1	1	0	22	2.5652173913043477	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C105	963	10	8	31	36	163	82.9	8	8	8.0	0	1	0.1	1	0	78	9.3125	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C106	1507	10	8	46	53	207	122.1	8	8	8.0	0	1	0.1	1	0	152	14.5	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C10651	657	10	23	21	22	123	66.7	22	23	22.7	0	0	0.0	0	0	72	2.894273127753304	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C10755	659	10	23	21	28	102	67.0	23	23	23.0	0	1	0.1	1	0	36	2.7869565217391306	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C108	797	10	9	25	39	161	74.0	9	9	9.0	0	1	0.1	1	0	42	7.688888888888889	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C109	784	10	9	25	38	116	75.4	9	9	9.0	0	1	0.1	1	0	74	7.4222222222222225	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C11	4715	10	2	157	91	1115	359.4	2	2	2.0	0	1	0.2	2	10	1013	166.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C111	1209	10	9	33	45	205	101.3	9	9	9.0	0	1	0.1	1	0	84	10.588888888888889	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C11173	701	10	23	22	44	110	68.8	22	23	22.8	0	1	0.2	2	0	38	2.7280701754385963	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C112	692	10	9	21	30	125	65.5	9	9	9.0	0	1	0.1	1	0	40	6.7555555555555555	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1135	740	10	18	23	31	120	71.7	18	18	18.0	0	1	0.1	1	0	40	3.811111111111111	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1146	674	10	18	21	44	108	67.0	18	18	18.0	0	0	0.0	0	0	39	3.661111111111111	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1149	621	10	18	20	21	97	62.8	16	18	17.3	0	0	0.0	0	0	40	3.566473988439306	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C11597	779	10	23	26	33	190	74.7	22	23	22.9	0	0	0.0	0	0	109	3.222707423580786	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C11614	723	10	23	22	26	125	69.7	23	23	23.0	0	1	0.2	2	0	76	2.756521739130435	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C11782	706	10	23	22	24	103	69.4	21	23	22.6	0	0	0.0	0	0	78	3.004424778761062	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C12	1463	10	2	43	61	251	129.6	2	2	2.0	0	2	0.3	2	9	139	39.45	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C123	898	10	9	28	25	188	80.4	9	9	9.0	0	1	0.1	1	0	118	7.9222222222222225	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1235	847	10	18	25	42	125	79.4	18	18	18.0	0	1	0.1	1	0	72	4.194444444444445	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C125	818	10	9	27	36	135	74.2	9	9	9.0	0	1	0.2	2	0	72	7.155555555555556	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1264	936	10	18	28	20	152	84.3	18	18	18.0	0	3	0.4	2	0	39	3.566666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C127	740	10	9	23	20	140	70.9	9	9	9.0	0	1	0.1	1	0	81	7.377777777777778	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1279	747	10	18	23	33	118	69.5	17	18	17.8	0	1	0.1	1	0	57	3.6853932584269664	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C128	696	10	9	23	22	104	66.2	9	9	9.0	0	1	0.1	1	0	39	6.677777777777778	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C12827	688	10	23	22	24	128	66.1	23	23	23.0	0	0	0.0	0	0	38	2.8304347826086955	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C13	1551	10	2	53	34	258	106.0	2	2	2.0	0	1	0.1	1	6	238	42.35	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1300	742	10	18	23	40	83	69.3	16	18	17.8	0	0	0.0	0	0	37	3.797752808988764	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C13105	670	10	23	21	28	100	65.7	23	23	23.0	0	0	0.0	0	0	36	2.7956521739130435	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C132	932	10	9	30	26	169	81.8	9	9	9.0	0	1	0.2	2	0	75	6.944444444444445	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C133	798	10	9	25	25	112	75.6	9	9	9.0	0	3	0.3	1	0	44	7.377777777777778	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C13389	699	10	24	22	44	124	69.0	24	24	24.0	0	1	0.1	1	0	40	2.7625	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C136	968	10	10	29	31	167	86.6	10	10	10.0	0	2	0.2	1	0	73	6.72	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C139	943	10	10	29	45	140	86.1	10	10	10.0	0	1	0.1	1	0	59	8.11	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1395	649	10	18	21	21	128	63.4	18	18	18.0	0	1	0.1	1	0	38	3.3833333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C14	3083	10	2	71	121	747	285.2	2	2	2.0	0	1	0.2	2	10	547	120.9	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C140	886	10	10	28	34	122	82.1	10	10	10.0	0	0	0.0	0	0	59	7.84	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1415	740	10	18	24	25	118	71.3	18	18	18.0	0	0	0.0	0	0	44	3.8666666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C146	1037	10	10	34	22	169	83.2	10	10	10.0	0	1	0.3	3	0	43	5.57	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C148	894	10	10	29	39	138	82.1	10	10	10.0	0	0	0.0	0	0	44	7.97	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C15	1914	10	2	56	52	401	158.2	2	2	2.0	0	1	0.2	2	10	90	41.6	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C152	832	10	10	26	25	142	77.6	10	10	10.0	0	1	0.1	1	0	57	7.34	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1531	813	10	19	25	26	178	75.6	19	19	19.0	0	0	0.0	0	0	72	3.963157894736842	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C15317	779	10	24	25	41	123	71.9	24	24	24.0	0	0	0.0	0	0	74	2.9291666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C15532	697	10	24	22	28	121	67.3	24	24	24.0	0	0	0.0	0	0	38	2.783333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C156	795	10	10	24	23	146	72.6	10	10	10.0	0	1	0.2	2	0	57	6.44	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C157	760	10	10	25	33	117	72.8	10	10	10.0	0	1	0.1	1	0	75	6.64	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C158	755	10	10	23	41	111	70.1	10	10	10.0	0	2	0.2	1	0	43	6.42	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C159	881	10	10	27	46	117	81.0	10	10	10.0	0	1	0.1	1	0	75	7.52	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C16	2163	10	2	64	75	398	198.2	2	2	2.0	0	3	0.4	2	9	123	47.8	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C160	841	10	11	27	28	173	79.4	11	11	11.0	0	1	0.1	1	0	74	6.9	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C164	707	10	11	23	37	111	70.4	11	11	11.0	0	1	0.1	1	0	39	5.9363636363636365	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C16416	620	10	24	20	33	105	63.5	24	24	24.0	0	0	0.0	0	0	37	2.625	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C166	949	10	11	29	30	175	87.7	11	11	11.0	0	3	0.3	1	0	81	7.109090909090909	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1671	626	10	19	20	24	140	63.4	18	19	18.8	0	0	0.0	0	0	40	3.265957446808511	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C168	709	10	11	23	24	146	71.2	11	11	11.0	0	1	0.1	1	0	76	6.127272727272727	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C16956	697	10	24	22	32	115	67.5	22	24	23.6	0	1	0.2	2	0	36	2.610169491525424	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C17	1592	10	2	49	48	227	132.9	2	2	2.0	0	1	0.2	2	7	113	35.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C170	890	10	11	28	37	124	82.3	11	11	11.0	0	1	0.1	1	0	73	7.154545454545454	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C17079	655	10	24	22	19	116	63.0	22	24	23.4	0	0	0.0	0	0	38	2.6452991452991452	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C171	837	10	11	27	21	125	79.4	11	11	11.0	0	1	0.2	2	0	76	6.2272727272727275	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C172	802	10	11	25	29	140	73.4	11	11	11.0	0	0	0.0	0	0	55	6.5181818181818185	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C17349	665	10	24	21	28	103	65.6	23	24	23.7	0	0	0.0	0	0	36	2.729957805907173	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C174	958	10	11	29	30	145	83.5	11	11	11.0	0	0	0.0	0	0	109	7.327272727272727	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C17763	845	10	24	27	27	123	70.4	23	24	23.8	0	0	0.0	0	0	40	2.9159663865546217	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1784	713	10	19	23	28	153	70.3	19	19	19.0	0	1	0.1	1	0	72	3.536842105263158	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C18	2152	10	2	63	96	310	185.6	2	2	2.0	0	1	0.2	2	12	276	69.6	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C180	768	10	11	24	26	175	71.3	11	11	11.0	0	1	0.1	1	0	74	6.163636363636364	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C18192	762	10	24	24	17	110	72.3	24	24	24.0	0	0	0.0	0	0	43	2.970833333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C18336	653	10	24	21	27	113	65.2	22	24	23.6	0	1	0.1	1	0	24	2.5042372881355934	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C19	3008	10	2	85	76	341	210.2	2	2	2.0	0	1	0.3	3	17	282	90.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C192	842	10	11	27	38	120	77.1	11	11	11.0	0	1	0.1	1	0	81	6.5181818181818185	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1920	877	10	19	28	36	151	80.0	19	19	19.0	0	0	0.0	0	0	80	4.126315789473685	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C193	854	10	12	29	32	129	72.6	12	12	12.0	0	0	0.0	0	0	72	5.875	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1966	723	10	19	23	32	158	72.2	17	19	18.5	0	2	0.2	1	0	74	3.556756756756757	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C197	870	10	12	26	29	169	81.2	12	12	12.0	0	1	0.1	1	0	80	6.45	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C1982	755	10	19	24	27	157	71.7	19	19	19.0	0	1	0.1	1	0	55	3.6315789473684212	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2	4421	10	1	130	134	511	368.3	1	1	1.0	0	1	0.4	4	66	292	149.4	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C20	4330	10	2	128	93	406	227.0	2	2	2.0	0	1	0.1	1	14	355	102.75	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C202	738	10	12	23	21	131	71.2	12	12	12.0	0	1	0.1	1	0	43	5.6	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C206	1086	10	12	32	34	183	93.1	12	12	12.0	0	1	0.1	1	0	144	7.416666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2089	756	10	19	24	43	88	71.0	18	19	18.8	0	1	0.1	1	0	37	3.5691489361702127	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C209	871	10	12	28	41	138	79.9	12	12	12.0	0	0	0.0	0	0	55	6.516666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C21	1739	10	3	52	45	379	160.7	3	3	3.0	0	2	0.4	3	5	153	28.933333333333334	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C21239	736	10	25	23	36	123	70.0	24	25	24.7	0	1	0.1	1	0	41	2.708502024291498	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C214	803	10	12	24	25	239	75.7	12	12	12.0	0	1	0.1	1	0	78	5.908333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C21419	731	10	25	23	22	123	67.9	25	25	25.0	0	1	0.1	1	0	38	2.612	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C22	1692	10	3	55	70	263	130.6	3	3	3.0	0	1	0.1	1	6	145	39.53333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C226	840	10	12	27	26	106	74.7	12	12	12.0	0	1	0.1	1	0	85	5.833333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2277	706	10	19	23	38	117	65.2	19	19	19.0	0	1	0.1	1	0	38	3.289473684210526	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2312	668	10	19	21	14	131	66.2	19	19	19.0	0	1	0.1	1	0	40	3.2526315789473683	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C237	806	10	12	27	36	155	73.4	12	12	12.0	0	1	0.1	1	0	72	5.475	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2370	809	10	19	26	28	119	76.1	19	19	19.0	0	1	0.1	1	0	39	3.8263157894736843	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C239	776	10	12	26	26	140	73.6	12	12	12.0	0	1	0.1	1	0	56	5.875	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C24	1845	10	3	55	60	316	146.8	3	3	3.0	0	3	0.4	2	9	156	41.46666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C241	786	10	12	25	32	137	74.4	12	12	12.0	0	1	0.2	2	0	40	5.283333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C244	810	10	13	25	31	200	74.8	13	13	13.0	0	1	0.1	1	0	65	5.4	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C24610	673	10	25	22	31	104	64.2	25	25	25.0	0	2	0.2	1	0	37	2.372	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C249	860	10	13	28	49	137	78.6	13	13	13.0	0	0	0.0	0	0	76	5.915384615384616	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C25060	672	10	25	21	44	120	65.9	25	25	25.0	0	0	0.0	0	0	38	2.576	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C251	851	10	13	28	29	178	79.3	12	13	12.9	0	2	0.3	2	0	25	4.155038759689923	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2521	869	10	20	26	24	129	75.7	19	20	19.9	0	1	0.2	2	0	76	3.301507537688442	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C253	1116	10	13	30	47	176	95.1	13	13	13.0	0	3	0.4	2	0	84	5.753846153846154	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2628	653	10	20	21	28	91	64.7	18	20	19.3	0	1	0.1	1	0	39	3.2124352331606216	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C266	722	10	13	24	27	154	71.2	13	13	13.0	0	1	0.1	1	0	109	5.207692307692308	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2663	749	10	20	25	47	134	69.2	20	20	20.0	0	1	0.1	1	0	40	3.355	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C26651	668	10	25	21	23	105	66.7	23	25	24.4	0	1	0.1	1	0	42	2.6311475409836067	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C267	726	10	13	22	41	99	69.8	13	13	13.0	0	1	0.1	1	0	41	5.084615384615384	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2670	665	10	20	21	27	175	67.7	20	20	20.0	0	1	0.1	1	0	80	3.15	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2678	777	10	20	25	30	121	74.6	20	20	20.0	0	3	0.3	1	0	74	3.36	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C27	1742	10	3	50	43	220	146.2	3	3	3.0	0	1	0.2	2	4	118	38.53333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C272	714	10	13	23	19	137	70.9	13	13	13.0	0	1	0.2	2	0	25	4.446153846153846	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C278	1143	10	13	40	34	180	90.0	13	13	13.0	0	1	0.1	1	0	150	6.546153846153846	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C28	1506	10	3	51	30	317	128.7	3	3	3.0	0	1	0.3	3	3	91	19.9	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C282	1004	10	13	32	35	159	88.8	13	13	13.0	0	1	0.1	1	0	111	6.576923076923077	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C28269	738	10	25	24	22	117	70.2	25	25	25.0	0	0	0.0	0	0	38	2.784	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C283	816	10	13	27	29	162	71.0	13	13	13.0	0	1	0.2	2	0	91	5.061538461538461	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C29	1731	10	3	47	87	301	154.9	3	3	3.0	0	1	0.2	2	8	171	44.63333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C29056	689	10	25	22	26	108	67.2	22	25	24.2	0	1	0.1	1	0	39	2.5950413223140494	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C2931	768	10	20	24	22	116	70.7	20	20	20.0	0	1	0.1	1	0	75	3.405	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C29531	624	10	25	20	24	83	63.3	24	25	24.5	0	1	0.1	1	0	22	2.4612244897959186	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C29789	624	10	25	20	24	91	63.1	24	25	24.8	0	0	0.0	0	0	22	2.5120967741935485	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C29799	692	10	25	22	26	171	67.6	23	25	24.3	0	0	0.0	0	0	39	2.7325102880658436	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3	4016	10	1	148	103	836	297.3	1	1	1.0	0	1	0.3	3	19	103	55.6	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C30	1109	10	3	35	28	141	88.7	3	3	3.0	0	1	0.3	3	3	63	22.933333333333334	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C301	736	10	14	23	34	105	70.6	14	14	14.0	0	1	0.1	1	0	61	4.785714285714286	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3088	676	10	20	21	34	122	66.4	20	20	20.0	0	1	0.2	2	0	40	3.025	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C31	1708	10	3	67	35	164	83.3	3	3	3.0	0	1	0.4	4	4	61	17.533333333333335	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C312	776	10	14	24	19	130	71.7	14	14	14.0	0	1	0.1	1	0	40	4.785714285714286	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C315	793	10	14	26	22	138	75.7	14	14	14.0	0	1	0.2	2	0	76	4.678571428571429	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C318	673	10	14	21	24	191	64.4	14	14	14.0	0	1	0.1	1	0	38	4.1571428571428575	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C32	1739	10	3	49	42	265	151.5	3	3	3.0	0	1	0.1	1	4	208	45.63333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3215	686	10	20	22	22	138	68.5	20	20	20.0	0	1	0.1	1	0	42	3.175	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3275	799	10	20	26	31	135	75.3	20	20	20.0	0	1	0.2	2	0	38	2.955	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3298	766	10	20	24	30	150	75.2	19	20	19.8	0	0	0.0	0	0	76	3.727272727272727	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C33	2075	10	3	68	56	386	159.9	3	3	3.0	0	1	0.4	4	4	136	25.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C330	750	10	14	23	28	174	72.0	14	14	14.0	0	1	0.1	1	0	78	4.878571428571429	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C333	853	10	14	26	36	114	78.4	14	14	14.0	0	1	0.1	1	0	42	5.328571428571428	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C34	2966	10	4	81	86	507	240.4	4	4	4.0	0	3	0.3	1	1	486	53.375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C340	785	10	14	25	24	191	73.0	14	14	14.0	0	1	0.1	1	0	73	4.8	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3437	784	10	21	27	31	124	74.2	19	21	20.4	0	1	0.2	2	0	40	3.014705882352941	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3448	611	10	21	20	27	119	64.0	21	21	21.0	0	1	0.1	1	0	36	2.8904761904761904	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C35	1281	10	4	39	36	283	109.3	4	4	4.0	0	1	0.1	1	2	234	23.875	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C352	795	10	14	24	32	121	75.4	14	14	14.0	0	2	0.2	1	0	44	4.914285714285715	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3545	744	10	21	24	29	99	71.3	21	21	21.0	0	1	0.2	2	0	42	3.0761904761904764	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C357	711	10	14	22	26	112	68.2	14	14	14.0	0	1	0.1	1	0	38	4.414285714285715	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C36	1330	10	4	41	42	162	115.5	4	4	4.0	0	1	0.3	3	3	116	20.15	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3615	822	10	21	27	24	145	76.3	20	21	20.8	0	0	0.0	0	0	58	3.6201923076923075	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C369	767	10	14	24	22	124	71.3	14	14	14.0	0	1	0.2	2	0	38	4.214285714285714	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C37	1382	10	4	43	36	236	125.4	4	4	4.0	0	1	0.2	2	1	150	25.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C375	721	10	15	23	21	122	69.9	14	15	14.6	0	1	0.1	1	0	73	4.486301369863014	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3770	985	10	21	32	31	174	88.8	21	21	21.0	0	1	0.1	1	0	76	4.023809523809524	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C38	1376	10	4	43	44	225	119.5	4	4	4.0	0	1	0.2	2	1	92	21.1	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C380	751	10	15	25	20	124	69.7	15	15	15.0	0	1	0.1	1	0	54	4.42	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C381	774	10	15	24	32	102	71.1	14	15	14.8	0	1	0.1	1	0	55	4.486486486486487	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C39	1675	10	4	50	62	339	140.6	4	4	4.0	0	2	0.5	4	2	84	15.2	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C3988	766	10	21	25	41	140	71.4	18	21	20.4	0	1	0.1	1	0	78	3.4019607843137254	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C4	5212	10	1	146	201	675	424.7	1	1	1.0	0	3	0.5	3	21	136	54.6	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C40	931	10	4	28	29	168	82.6	4	4	4.0	0	3	0.3	1	1	76	18.05	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C4023	849	10	21	25	34	210	78.6	20	21	20.6	0	1	0.1	1	0	153	3.6601941747572817	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C407	874	10	15	31	35	117	76.8	15	15	15.0	0	1	0.1	1	0	59	4.946666666666666	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C41	1719	10	4	54	42	217	147.3	4	4	4.0	0	2	0.4	3	3	165	27.75	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C42	1714	10	4	53	52	360	151.9	4	4	4.0	0	1	0.1	1	2	236	36.1	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C421	675	10	15	22	42	98	67.3	15	15	15.0	0	2	0.2	1	0	37	3.993333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C423	864	10	15	26	28	216	80.1	15	15	15.0	0	1	0.1	1	0	96	5.08	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C43	1673	10	4	55	67	409	134.6	4	4	4.0	0	1	0.4	4	1	140	20.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C4318	709	10	21	22	30	101	67.7	19	21	20.8	0	1	0.2	2	0	36	2.9278846153846154	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C433	844	10	15	29	27	172	79.7	14	15	14.6	0	0	0.0	0	0	74	5.342465753424658	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C44	1206	10	5	37	33	243	106.3	5	5	5.0	0	3	0.3	1	2	98	18.5	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C45	1018	10	5	31	33	143	92.3	5	5	5.0	0	1	0.2	2	0	75	13.24	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C459	856	10	15	28	37	164	77.7	15	15	15.0	0	1	0.1	1	0	75	4.98	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C46	904	10	5	29	26	152	80.9	5	5	5.0	0	1	0.1	1	2	49	13.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C474	876	10	15	27	44	152	78.4	14	15	14.9	0	1	0.1	1	0	75	5.067114093959732	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C4757	665	10	21	21	26	84	66.2	21	21	21.0	0	1	0.1	1	0	36	3.0	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C48	1028	10	5	31	32	188	93.3	5	5	5.0	0	1	0.2	2	0	125	15.7	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C484	812	10	15	24	44	136	75.1	14	15	14.6	0	1	0.1	1	0	73	4.821917808219178	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C49	1032	10	5	30	26	181	93.2	5	5	5.0	0	2	0.2	1	1	80	15.66	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C490	803	10	16	26	19	138	74.4	16	16	16.0	0	1	0.1	1	0	76	4.3375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5	2641	10	1	82	71	455	223.4	1	1	1.0	0	3	0.4	2	18	188	87.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C50	1464	10	5	41	33	214	127.5	5	5	5.0	0	1	0.2	2	1	133	22.04	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5025	632	10	21	20	32	101	63.4	20	21	20.7	0	1	0.1	1	0	39	2.898550724637681	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C53	1302	10	5	41	33	229	108.5	5	5	5.0	0	1	0.1	1	0	134	19.34	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C533	819	10	16	27	22	171	73.2	16	16	16.0	0	1	0.1	1	0	54	4.04375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C54	1237	10	5	38	38	153	93.4	5	5	5.0	0	3	0.3	1	0	70	15.4	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C548	705	10	16	22	26	116	67.3	16	16	16.0	0	1	0.1	1	0	38	3.95	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C55	1166	10	5	36	19	193	101.1	5	5	5.0	0	1	0.3	3	0	60	14.94	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C551	716	10	16	22	23	125	69.2	16	16	16.0	0	1	0.1	1	0	54	4.025	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5596	624	10	22	20	37	88	64.7	21	22	21.9	0	1	0.1	1	0	36	2.82648401826484	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C56	1075	10	5	34	43	183	94.3	5	5	5.0	0	1	0.2	2	2	72	16.84	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5660	743	10	22	23	20	150	70.1	21	22	21.7	0	0	0.0	0	0	72	3.1797235023041477	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C57	1245	10	6	38	33	170	105.0	6	6	6.0	0	1	0.2	2	0	84	15.266666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C576	755	10	16	24	24	140	71.5	16	16	16.0	0	1	0.1	1	0	40	4.14375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C58	811	10	6	24	35	146	76.3	6	6	6.0	0	1	0.1	1	0	80	11.55	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5862	631	10	22	20	27	123	63.3	22	22	22.0	0	1	0.1	1	0	23	2.713636363636364	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C59	969	10	6	30	32	166	88.2	6	6	6.0	0	1	0.1	1	0	75	13.533333333333333	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C5927	633	10	22	20	27	102	63.0	20	22	21.6	0	1	0.1	1	0	25	2.7777777777777777	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C6	3608	10	1	98	84	612	286.4	1	1	1.0	0	2	0.4	3	44	432	157.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C60	1054	10	6	32	27	141	90.8	6	6	6.0	0	2	0.2	1	0	80	12.5	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C61	1014	10	6	31	38	183	93.3	6	6	6.0	0	1	0.2	2	0	75	13.666666666666666	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C6121	728	10	22	23	27	123	69.9	20	22	21.4	0	0	0.0	0	0	42	3.2009345794392523	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C6194	705	10	22	23	28	109	70.2	21	22	21.8	0	1	0.1	1	0	72	3.096330275229358	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C62	933	10	6	31	46	117	74.6	6	6	6.0	0	1	0.1	1	1	46	11.25	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C626	710	10	16	23	32	142	68.0	15	16	15.9	0	1	0.1	1	0	39	3.861635220125786	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C627	792	10	16	25	44	139	73.3	16	16	16.0	0	0	0.0	0	0	108	4.475	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C629	795	10	16	25	26	113	76.6	16	16	16.0	0	1	0.1	1	0	75	4.575	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C64	1055	10	6	32	35	188	95.2	6	6	6.0	0	1	0.1	1	0	68	12.95	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C65	924	10	6	28	23	137	82.1	6	6	6.0	0	1	0.1	1	1	57	11.166666666666666	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C655	835	10	16	26	41	141	80.1	16	16	16.0	0	1	0.2	2	0	77	4.33125	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C66	1203	10	6	39	34	232	102.7	6	6	6.0	0	1	0.2	2	0	116	14.616666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C67	1167	10	6	36	48	164	93.4	6	6	6.0	0	1	0.3	3	0	66	12.966666666666667	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C68	930	10	7	28	40	121	84.3	7	7	7.0	0	1	0.2	2	0	46	8.971428571428572	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C696	986	10	16	29	46	141	82.5	16	16	16.0	0	1	0.1	1	0	97	4.9375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C7	1773	10	1	64	69	307	144.0	1	1	1.0	0	1	0.2	2	3	202	74.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C70	1097	10	7	31	56	135	95.7	7	7	7.0	0	1	0.2	2	0	63	11.814285714285715	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C7080	682	10	22	23	25	164	66.8	21	22	21.8	0	1	0.1	1	0	76	2.944954128440367	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C71	1092	10	7	35	36	345	102.3	7	7	7.0	0	1	0.1	1	1	200	13.814285714285715	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C7251	686	10	22	22	21	137	67.2	22	22	22.0	0	1	0.1	1	0	36	2.840909090909091	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C729	747	10	17	24	46	167	74.5	17	17	17.0	0	0	0.0	0	0	74	4.270588235294118	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C74	1132	10	7	34	36	153	97.1	7	7	7.0	0	1	0.2	2	0	86	13.142857142857142	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C748	835	10	17	26	21	143	79.1	17	17	17.0	0	1	0.1	1	0	74	4.470588235294118	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C75	700	10	7	22	28	99	69.2	7	7	7.0	0	1	0.1	1	0	41	8.67142857142857	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C76	1046	10	7	31	34	166	95.6	7	7	7.0	0	1	0.2	2	0	80	11.728571428571428	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C7890	709	10	22	23	29	109	69.8	22	22	22.0	0	0	0.0	0	0	39	3.1045454545454545	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C79	763	10	7	24	25	153	72.7	7	7	7.0	0	1	0.2	2	0	79	9.185714285714285	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C8	6336	10	1	188	150	949	408.9	1	1	1.0	0	1	0.3	3	92	920	322.8	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C803	722	10	17	26	22	95	62.5	17	17	17.0	0	1	0.1	1	0	39	3.4823529411764707	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C81	981	10	7	31	45	147	83.2	7	7	7.0	0	1	0.1	1	0	62	11.028571428571428	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C8242	706	10	22	22	22	112	67.6	22	22	22.0	0	1	0.1	1	0	39	2.8454545454545452	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C83	1087	10	7	30	53	180	97.2	7	7	7.0	0	1	0.2	2	0	123	11.857142857142858	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C84	1115	10	7	30	44	137	94.2	7	7	7.0	0	1	0.2	2	0	80	11.485714285714286	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C841	713	10	17	22	31	128	68.3	16	17	16.7	0	1	0.2	2	0	38	3.658682634730539	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C85	1192	10	8	38	36	162	103.7	8	8	8.0	0	1	0.1	1	0	116	12.325	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C851	840	10	17	30	28	173	81.1	15	17	16.5	0	0	0.0	0	0	111	4.8	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C86	832	10	8	26	34	130	76.4	8	8	8.0	0	1	0.1	1	0	64	8.925	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C8862	780	10	23	25	27	119	73.1	23	23	23.0	0	0	0.0	0	0	54	3.130434782608696	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C89	930	10	8	29	31	184	84.9	7	8	7.9	0	1	0.2	2	1	73	9.164556962025317	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C893	829	10	17	25	44	130	77.4	17	17	17.0	0	1	0.1	1	0	79	4.2176470588235295	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C9	3318	10	1	100	131	618	267.0	1	1	1.0	0	1	0.2	2	31	409	137.3	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C922	804	10	17	27	35	143	78.9	17	17	17.0	0	1	0.1	1	0	74	4.535294117647059	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C924	659	10	17	23	23	103	63.9	16	17	16.9	0	0	0.0	0	0	37	3.739644970414201	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C955	744	10	17	24	30	102	71.3	17	17	17.0	0	1	0.1	1	0	42	3.976470588235294	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C96	1032	10	8	32	36	140	90.3	7	8	7.9	0	1	0.2	2	0	70	10.405063291139241	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C960	667	10	17	21	43	135	65.7	17	17	17.0	0	1	0.1	1	0	41	3.6176470588235294	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C97	901	10	8	27	34	183	82.6	8	8	8.0	0	1	0.1	1	0	96	9.55	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	
C98	1220	10	8	33	50	160	102.7	8	8	8.0	0	1	0.1	1	0	82	12.1375	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	null	


==> stats/stats-increasing-procedures-no-ifs.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1041	1001	5	0	0	287	320	303.2	0	0	0.0	0	0	0.0	0	0	0	0.0	106	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	2416	1001	0	1001	0	0	0	0	2662	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1042	1001	5	0	0	278	313	295.4	0	0	0.0	0	0	0.0	0	0	0	0.0	122	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	140	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	2473	1001	0	1001	0	0	0	0	2155	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	108	1001	0	1001	0	0	0	0	
C1043	1001	5	0	0	277	324	300.6	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	127	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2446	1001	0	1001	0	0	0	0	2606	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1044	1001	5	0	0	287	316	302.2	0	0	0.0	0	0	0.0	0	0	0	0.0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2427	1001	0	1001	0	0	0	0	2137	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1045	1001	5	0	0	286	311	296.8	0	0	0.0	0	0	0.0	0	0	0	0.0	108	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	2271	1001	0	1001	0	0	0	0	2418	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	106	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	
C1046	1001	5	0	0	282	312	299.4	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	105	1001	0	1001	0	0	0	0	2440	1001	0	1001	0	0	0	0	2194	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1047	1001	5	0	0	273	331	305.0	0	0	0.0	0	0	0.0	0	0	0	0.0	119	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	133	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	2396	1001	0	1001	0	0	0	0	2386	1001	0	1001	0	0	0	0	101	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	100	1001	0	1001	0	0	0	0	
C1048	1001	5	0	0	293	308	301.4	0	0	0.0	0	0	0.0	0	0	0	0.0	141	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	107	1001	0	1001	0	0	0	0	2440	1001	0	1001	0	0	0	0	2188	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	
C1049	1001	5	0	0	291	314	302.4	0	0	0.0	0	0	0.0	0	0	0	0.0	152	1001	0	1001	0	0	0	0	110	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2269	1001	0	1001	0	0	0	0	2098	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	
C1050	1001	5	0	0	293	312	301.2	0	0	0.0	0	0	0.0	0	0	0	0.0	103	1001	0	1001	0	0	0	0	104	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	2493	1001	0	1001	0	0	0	0	2054	1001	0	1001	0	0	0	0	103	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	102	1001	0	1001	0	0	0	0	
C1095	1006	5	5	0	288	323	306.0	5	5	5.0	0	0	0.0	0	38	63	51.4	196	1004	0	1005	1	660	660	660.0	189	1004	0	1005	1	660	660	660.0	183	1002	0	1003	1	660	660	660.0	185	1002	0	1003	1	660	660	660.0	195	1033	0	1034	1	660	660	660.0	266	1002	0	1003	1	660	660	660.0	271	1002	0	1003	1	660	660	660.0	184	1004	0	1005	1	660	660	660.0	186	1013	0	1014	1	660	660	660.0	205	1013	0	1014	1	660	660	660.0	
C1120322	1016	5	15	0	281	319	301.4	15	15	15.0	0	0	0.0	0	11	29	18.706666666666667	195	1003	0	1004	1	61	61	61.0	200	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	201	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	214	1003	0	1004	1	61	61	61.0	221	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	197	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	
C11289	1011	5	10	0	290	336	302.8	10	10	10.0	0	0	0.0	0	14	42	27.52	198	1005	0	1006	1	912	912	912.0	201	1006	0	1007	1	912	912	912.0	196	1009	0	1010	1	912	912	912.0	196	1014	0	1015	1	912	912	912.0	193	1007	0	1008	1	912	912	912.0	233	1015	0	1016	1	912	912	912.0	236	1008	0	1009	1	912	912	912.0	196	1007	0	1008	1	912	912	912.0	195	1014	0	1015	1	912	912	912.0	195	1014	0	1015	1	912	912	912.0	
C1306116	1016	5	15	0	298	309	303.0	15	15	15.0	0	0	0.0	0	9	26	18.786666666666665	231	1008	0	1009	1	315	315	315.0	202	1011	0	1012	1	315	315	315.0	197	1012	0	1013	1	315	315	315.0	195	1012	0	1013	1	315	315	315.0	194	1008	0	1009	1	315	315	315.0	215	1006	0	1007	1	315	315	315.0	215	1008	0	1009	1	315	315	315.0	197	1012	0	1013	1	315	315	315.0	195	1013	0	1014	1	315	315	315.0	197	1013	0	1014	1	315	315	315.0	
C1405	1006	5	5	0	267	323	296.8	5	5	5.0	0	0	0.0	0	37	69	49.32	198	1002	0	1003	1	490	490	490.0	196	1002	0	1003	1	490	490	490.0	192	1006	0	1007	1	490	490	490.0	190	1006	0	1007	1	490	490	490.0	191	1006	0	1007	1	490	490	490.0	287	1004	0	1005	1	490	490	490.0	293	1002	0	1003	1	490	490	490.0	196	1016	0	1017	1	490	490	490.0	191	1006	0	1007	1	490	490	490.0	190	1006	0	1007	1	490	490	490.0	
C1415	1006	5	5	0	286	305	294.8	5	5	5.0	0	0	0.0	0	35	64	48.92	242	1004	0	1005	1	639	639	639.0	192	1011	0	1012	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	192	1025	0	1026	1	639	639	639.0	189	1006	0	1007	1	639	639	639.0	285	1004	0	1005	1	639	639	639.0	284	1005	0	1006	1	639	639	639.0	190	1011	0	1012	1	639	639	639.0	189	1003	0	1004	1	639	639	639.0	190	1003	0	1004	1	639	639	639.0	
C15150	1011	5	10	0	289	323	299.6	10	10	10.0	0	0	0.0	0	19	46	27.26	205	1007	0	1008	1	914	914	914.0	367	1007	0	1008	1	914	914	914.0	197	1007	0	1008	1	914	914	914.0	244	1007	0	1008	1	914	914	914.0	199	1007	0	1008	1	914	914	914.0	235	1007	0	1008	1	914	914	914.0	237	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	196	1007	0	1008	1	914	914	914.0	
C1546	1006	5	5	0	287	310	296.0	5	5	5.0	0	0	0.0	0	40	64	49.84	244	1001	0	1001	0	0	0	0	197	1001	0	1001	0	0	0	0	192	1001	0	1001	0	0	0	0	195	1001	0	1001	0	0	0	0	192	1001	0	1001	0	0	0	0	288	1001	0	1001	0	0	0	0	299	1001	0	1001	0	0	0	0	193	1001	0	1001	0	0	0	0	219	1001	0	1001	0	0	0	0	193	1001	0	1001	0	0	0	0	
C1578	1006	5	5	0	285	304	299.0	5	5	5.0	0	0	0.0	0	34	60	49.56	260	1004	0	1005	1	167	167	167.0	194	1004	0	1005	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	190	1017	0	1018	1	167	167	167.0	193	1020	0	1021	1	167	167	167.0	286	1008	0	1009	1	167	167	167.0	279	1011	0	1012	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	194	1017	0	1018	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	
C1673	1006	5	5	0	272	324	302.2	5	5	5.0	0	0	0.0	0	40	65	50.48	199	1008	0	1009	1	162	162	162.0	235	1022	0	1023	1	162	162	162.0	193	1038	0	1039	1	162	162	162.0	189	1011	0	1012	1	162	162	162.0	188	1009	0	1010	1	162	162	162.0	291	1008	0	1009	1	162	162	162.0	292	1008	0	1009	1	162	162	162.0	204	1038	0	1039	1	162	162	162.0	195	1038	0	1039	1	162	162	162.0	192	1038	0	1039	1	162	162	162.0	
C1775	1006	5	5	0	293	315	304.8	5	5	5.0	0	0	0.0	0	36	71	50.84	190	1005	0	1006	1	185	185	185.0	187	1005	0	1006	1	185	185	185.0	237	1014	0	1015	1	185	185	185.0	186	1014	0	1015	1	185	185	185.0	183	1004	0	1005	1	185	185	185.0	286	1005	0	1006	1	185	185	185.0	276	1014	0	1015	1	185	185	185.0	184	1014	0	1015	1	185	185	185.0	184	1014	0	1015	1	185	185	185.0	188	1014	0	1015	1	185	185	185.0	
C1775681	1016	5	15	0	271	322	298.8	15	15	15.0	0	0	0.0	0	10	27	18.666666666666668	213	1013	0	1014	1	640	640	640.0	219	1013	0	1014	1	640	640	640.0	199	1013	0	1014	1	640	640	640.0	202	1003	0	1004	1	640	640	640.0	198	1013	0	1014	1	640	640	640.0	217	1003	0	1004	1	640	640	640.0	221	1013	0	1014	1	640	640	640.0	197	1003	0	1004	1	640	640	640.0	197	1003	0	1004	1	640	640	640.0	203	1003	0	1004	1	640	640	640.0	
C1831	1006	5	5	0	275	312	297.4	5	5	5.0	0	0	0.0	0	38	60	49.48	228	1004	0	1005	1	312	312	312.0	195	1004	0	1005	1	312	312	312.0	190	1004	0	1005	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	301	1004	0	1005	1	312	312	312.0	289	1014	0	1015	1	312	312	312.0	191	1004	0	1005	1	312	312	312.0	198	1004	0	1005	1	312	312	312.0	194	1004	0	1005	1	312	312	312.0	
C18406	1011	5	10	0	273	331	301.2	10	10	10.0	0	0	0.0	0	17	45	27.22	208	1005	0	1006	1	431	431	431.0	331	1005	0	1006	1	431	431	431.0	224	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	226	1004	0	1005	1	431	431	431.0	239	1005	0	1006	1	431	431	431.0	198	1005	0	1006	1	431	431	431.0	195	1005	0	1006	1	431	431	431.0	195	1005	0	1006	1	431	431	431.0	
C1871074	1016	5	15	0	279	323	306.4	15	15	15.0	0	0	0.0	0	10	31	19.373333333333335	287	1014	0	1015	1	242	242	242.0	199	1014	0	1015	1	242	242	242.0	196	1014	0	1015	1	242	242	242.0	194	1007	0	1008	1	242	242	242.0	195	1009	0	1010	1	242	242	242.0	215	1014	0	1015	1	242	242	242.0	215	1005	0	1006	1	242	242	242.0	194	1014	0	1015	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	
C1897	1006	5	5	0	278	314	298.8	5	5	5.0	0	0	0.0	0	36	67	50.08	246	1002	0	1003	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	187	1005	0	1006	1	500	500	500.0	189	1006	0	1007	1	500	500	500.0	186	1002	0	1003	1	500	500	500.0	283	1006	0	1007	1	500	500	500.0	282	1006	0	1007	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	189	1005	0	1006	1	500	500	500.0	188	1005	0	1006	1	500	500	500.0	
C1946	1006	5	5	0	290	322	300.4	5	5	5.0	0	0	0.0	0	37	60	51.2	370	1010	0	1011	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	229	1010	0	1011	1	500	500	500.0	279	1009	0	1010	1	500	500	500.0	294	1009	0	1010	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	194	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	
C2287659	1016	5	15	0	285	311	299.4	15	15	15.0	0	0	0.0	0	9	27	18.76	213	1009	0	1010	1	177	177	177.0	198	1009	0	1010	1	177	177	177.0	196	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	195	1006	0	1007	1	177	177	177.0	217	1009	0	1010	1	177	177	177.0	221	1006	0	1007	1	177	177	177.0	195	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	
C23416	1011	5	10	0	264	328	297.0	10	10	10.0	0	0	0.0	0	14	45	26.92	198	1015	0	1016	1	169	169	169.0	485	1014	0	1015	1	169	169	169.0	197	1009	0	1010	1	169	169	169.0	200	1009	0	1010	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	235	1009	0	1010	1	169	169	169.0	231	1010	0	1011	1	169	169	169.0	196	1009	0	1010	1	169	169	169.0	229	1009	0	1010	1	169	169	169.0	198	1009	0	1010	1	169	169	169.0	
C23519	1011	5	10	0	288	324	300.2	10	10	10.0	0	0	0.0	0	15	37	27.26	197	1008	0	1009	1	635	635	635.0	374	1008	0	1009	1	635	635	635.0	196	1016	0	1017	1	635	635	635.0	197	1032	0	1033	1	635	635	635.0	193	1011	0	1012	1	635	635	635.0	225	1007	0	1008	1	635	635	635.0	235	1012	0	1013	1	635	635	635.0	205	1026	0	1027	1	635	635	635.0	196	1027	0	1028	1	635	635	635.0	196	1027	0	1028	1	635	635	635.0	
C2985656	1016	5	15	0	293	318	303.6	15	15	15.0	0	0	0.0	0	10	29	18.866666666666667	189	1003	0	1004	1	932	932	932.0	208	1003	0	1004	1	932	932	932.0	231	1006	0	1007	1	932	932	932.0	194	1001	0	1002	1	932	932	932.0	196	1019	0	1020	1	932	932	932.0	211	1004	0	1005	1	932	932	932.0	234	1003	0	1004	1	932	932	932.0	192	1005	0	1006	1	932	932	932.0	190	1005	0	1006	1	932	932	932.0	231	1005	0	1006	1	932	932	932.0	
C36411	1011	5	10	0	293	315	302.2	10	10	10.0	0	0	0.0	0	17	40	27.46	202	1006	0	1007	1	354	354	354.0	460	1006	0	1007	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	232	1006	0	1007	1	354	354	354.0	229	1006	0	1007	1	354	354	354.0	230	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	193	1011	0	1012	1	354	354	354.0	192	1011	0	1012	1	354	354	354.0	
C36505	1011	5	10	0	266	317	298.0	10	10	10.0	0	0	0.0	0	17	37	27.16	207	1014	0	1015	1	726	726	726.0	419	1016	0	1017	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	204	1029	0	1030	1	726	726	726.0	198	1016	0	1017	1	726	726	726.0	234	1011	0	1012	1	726	726	726.0	240	1016	0	1017	1	726	726	726.0	201	1029	0	1030	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	202	1029	0	1030	1	726	726	726.0	
C37663	1011	5	10	0	254	322	303.0	10	10	10.0	0	0	0.0	0	16	35	27.58	192	1008	0	1009	1	626	626	626.0	259	1003	0	1004	1	626	626	626.0	195	1014	0	1015	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	232	1008	0	1009	1	626	626	626.0	276	1006	0	1007	1	626	626	626.0	193	1014	0	1015	1	626	626	626.0	192	1006	0	1007	1	626	626	626.0	193	1006	0	1007	1	626	626	626.0	
C38336	1011	5	10	0	300	318	307.0	10	10	10.0	0	0	0.0	0	17	39	28.16	216	1007	0	1008	1	736	736	736.0	192	1003	0	1004	1	736	736	736.0	191	1003	0	1004	1	736	736	736.0	197	1017	0	1018	1	736	736	736.0	191	1003	0	1004	1	736	736	736.0	229	1006	0	1007	1	736	736	736.0	228	1006	0	1007	1	736	736	736.0	194	1010	0	1011	1	736	736	736.0	196	1017	0	1018	1	736	736	736.0	194	1017	0	1018	1	736	736	736.0	
C3929333	1016	5	15	0	266	339	301.8	15	15	15.0	0	0	0.0	0	7	32	18.613333333333333	194	1006	0	1007	1	788	788	788.0	201	1006	0	1007	1	788	788	788.0	194	1004	0	1005	1	788	788	788.0	196	1003	0	1004	1	788	788	788.0	193	1003	0	1004	1	788	788	788.0	219	1006	0	1007	1	788	788	788.0	215	1004	0	1005	1	788	788	788.0	194	1004	0	1005	1	788	788	788.0	196	1003	0	1004	1	788	788	788.0	193	1003	0	1004	1	788	788	788.0	
C46786	1011	5	10	0	292	316	301.0	10	10	10.0	0	0	0.0	0	18	41	27.6	197	1010	0	1011	1	353	353	353.0	308	1010	0	1011	1	353	353	353.0	195	1008	0	1009	1	353	353	353.0	198	1008	0	1009	1	353	353	353.0	194	1004	0	1005	1	353	353	353.0	288	1016	0	1017	1	353	353	353.0	234	1010	0	1011	1	353	353	353.0	194	1008	0	1009	1	353	353	353.0	197	1008	0	1009	1	353	353	353.0	194	1008	0	1009	1	353	353	353.0	
C5431962	1016	5	15	0	265	323	297.8	15	15	15.0	0	0	0.0	0	8	28	18.613333333333333	208	1001	0	1002	1	755	755	755.0	340	1008	0	1009	1	755	755	755.0	209	1005	0	1006	1	755	755	755.0	200	1005	0	1006	1	755	755	755.0	260	1013	0	1014	1	755	755	755.0	220	1008	0	1009	1	755	755	755.0	219	1007	0	1008	1	755	755	755.0	208	1006	0	1007	1	755	755	755.0	198	1005	0	1006	1	755	755	755.0	200	1006	0	1007	1	755	755	755.0	
C5570293	1016	5	15	0	288	316	299.4	15	15	15.0	0	0	0.0	0	12	27	18.773333333333333	205	1002	0	1003	1	126	126	126.0	202	1002	0	1003	1	126	126	126.0	206	1025	0	1026	1	126	126	126.0	208	1025	0	1026	1	126	126	126.0	198	1002	0	1003	1	126	126	126.0	221	1004	0	1005	1	126	126	126.0	224	1002	0	1003	1	126	126	126.0	209	1025	0	1026	1	126	126	126.0	202	1025	0	1026	1	126	126	126.0	203	1025	0	1026	1	126	126	126.0	
C5909739	1016	5	15	0	281	312	301.4	15	15	15.0	0	0	0.0	0	12	31	19.026666666666667	212	1009	0	1010	1	253	253	253.0	371	1009	0	1010	1	253	253	253.0	197	1008	0	1009	1	253	253	253.0	199	1008	0	1009	1	253	253	253.0	267	1009	0	1010	1	253	253	253.0	218	1017	0	1018	1	253	253	253.0	219	1009	0	1010	1	253	253	253.0	200	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	


==> stats/stats-increasing-processes.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C1	501	5	0	0	139	159	150.8	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	320	501	0	501	0	0	0	0	405	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C10	501	5	0	0	140	157	147.4	0	0	0.0	0	0	0.0	0	0	0	0.0	47	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	367	501	0	501	0	0	0	0	369	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C100	501	6	0	0	114	140	126.5	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	342	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C101	501	55	0	0	7	25	13.727272727272727	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C102	501	55	0	0	7	21	13.49090909090909	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C103	501	55	0	0	8	24	13.781818181818181	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C104	501	55	0	0	7	25	13.690909090909091	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C105	501	55	0	0	8	25	13.8	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C106	501	55	0	0	7	20	13.49090909090909	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	56	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C107	501	55	0	0	7	24	13.836363636363636	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C108	501	55	0	0	6	21	13.327272727272728	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C109	501	55	0	0	5	19	13.163636363636364	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C11	501	10	0	0	68	85	76.1	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	324	501	0	501	0	0	0	0	316	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C110	501	55	0	0	7	19	13.309090909090909	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C111	501	60	0	0	5	21	12.433333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C112	501	60	0	0	5	22	12.666666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	243	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C113	501	60	0	0	5	23	12.45	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	52	501	0	501	0	0	0	0	54	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C114	501	60	0	0	6	20	12.233333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C115	501	60	0	0	7	19	12.233333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	72	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C116	501	60	0	0	6	25	12.683333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	57	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C117	501	60	0	0	3	22	12.416666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C118	501	60	0	0	5	19	12.316666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	283	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C119	501	60	0	0	5	20	12.6	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C12	501	10	0	0	66	89	76.3	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	324	501	0	501	0	0	0	0	321	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C120	501	60	0	0	6	22	12.833333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	242	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C121	501	65	0	0	5	19	11.661538461538461	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	45	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C122	501	65	0	0	4	21	11.753846153846155	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C123	501	65	0	0	4	20	11.461538461538462	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C124	501	65	0	0	6	23	11.323076923076924	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C125	501	65	0	0	4	22	11.76923076923077	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	56	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C126	501	65	0	0	4	21	11.36923076923077	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C127	501	65	0	0	4	20	11.323076923076924	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C128	501	65	0	0	5	21	11.523076923076923	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C129	501	65	0	0	3	21	11.523076923076923	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C13	501	10	0	0	66	86	74.5	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	318	501	0	501	0	0	0	0	320	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C130	501	65	0	0	3	21	11.753846153846155	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	
C131	501	70	0	0	6	19	10.614285714285714	0	0	0.0	0	0	0.0	0	0	0	0.0	57	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	
C132	501	70	0	0	3	18	10.7	0	0	0.0	0	0	0.0	0	0	0	0.0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C133	501	70	0	0	5	19	10.785714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	53	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	287	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C134	501	70	0	0	1	17	10.5	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C135	501	70	0	0	6	18	10.771428571428572	0	0	0.0	0	0	0.0	0	0	0	0.0	67	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C136	501	70	0	0	5	17	10.5	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C137	501	70	0	0	4	17	10.6	0	0	0.0	0	0	0.0	0	0	0	0.0	56	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C138	501	70	0	0	6	18	10.642857142857142	0	0	0.0	0	0	0.0	0	0	0	0.0	54	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	63	501	0	501	0	0	0	0	276	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	58	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C139	501	70	0	0	2	18	10.842857142857143	0	0	0.0	0	0	0.0	0	0	0	0.0	49	501	0	501	0	0	0	0	50	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	49	501	0	501	0	0	0	0	
C14	501	10	0	0	64	82	74.1	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	319	501	0	501	0	0	0	0	335	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C140	501	70	0	0	3	17	10.685714285714285	0	0	0.0	0	0	0.0	0	0	0	0.0	48	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C141	501	75	0	0	1	18	10.04	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C142	501	75	0	0	3	19	9.986666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	64	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C143	501	75	0	0	2	19	9.866666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C144	501	75	0	0	3	17	10.013333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	47	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	
C145	501	75	0	0	4	25	9.986666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	
C146	501	75	0	0	2	18	9.96	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	55	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C147	501	75	0	0	3	18	9.746666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	45	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	295	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C148	501	75	0	0	5	18	9.853333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	51	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C149	501	75	0	0	2	19	9.88	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	60	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C15	501	10	0	0	57	84	73.5	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	337	501	0	501	0	0	0	0	340	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C150	501	75	0	0	5	18	10.04	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	57	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C151	501	80	0	0	2	18	9.3125	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C152	501	80	0	0	3	18	9.525	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C153	501	80	0	0	3	16	9.2375	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C154	501	80	0	0	3	18	9.35	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C155	501	80	0	0	3	18	9.4625	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C156	501	80	0	0	4	19	9.575	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C157	501	80	0	0	3	16	9.45	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C158	501	80	0	0	3	16	9.575	0	0	0.0	0	0	0.0	0	0	0	0.0	63	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C159	501	80	0	0	4	18	9.5375	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	75	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	
C16	501	10	0	0	62	94	74.6	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	318	501	0	501	0	0	0	0	329	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C160	501	80	0	0	4	18	9.3	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C161	501	85	0	0	2	15	8.729411764705882	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C162	501	85	0	0	2	18	8.811764705882354	0	0	0.0	0	0	0.0	0	0	0	0.0	47	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C163	501	85	0	0	2	17	8.929411764705883	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C164	501	85	0	0	3	16	8.623529411764705	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	287	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C165	501	85	0	0	1	16	8.894117647058824	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	278	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C166	501	85	0	0	3	16	8.788235294117648	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C167	501	85	0	0	2	18	8.976470588235294	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C168	501	85	0	0	3	14	8.847058823529412	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	66	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C169	501	85	0	0	3	16	8.870588235294118	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C17	501	10	0	0	62	88	75.8	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	324	501	0	501	0	0	0	0	340	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C170	501	85	0	0	0	19	8.705882352941176	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	50	501	0	501	0	0	0	0	290	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	52	501	0	501	0	0	0	0	
C171	501	90	0	0	2	19	8.433333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C172	501	90	0	0	2	15	8.21111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	278	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C173	501	90	0	0	2	19	8.311111111111112	0	0	0.0	0	0	0.0	0	0	0	0.0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C174	501	90	0	0	1	19	8.11111111111111	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C175	501	90	0	0	1	18	8.166666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	45	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C176	501	90	0	0	3	17	8.322222222222223	0	0	0.0	0	0	0.0	0	0	0	0.0	45	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C177	501	90	0	0	3	15	8.366666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C178	501	90	0	0	3	15	8.433333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C179	501	90	0	0	2	20	8.466666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C18	501	10	0	0	65	84	74.6	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	329	501	0	501	0	0	0	0	339	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C180	501	90	0	0	2	18	8.222222222222221	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C181	501	95	0	0	3	15	7.88421052631579	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C182	501	95	0	0	1	17	7.905263157894737	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	66	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	262	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	48	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C183	501	95	0	0	2	15	8.16842105263158	0	0	0.0	0	0	0.0	0	0	0	0.0	37	501	0	501	0	0	0	0	63	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	
C184	501	95	0	0	2	15	7.726315789473684	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	62	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	282	501	0	501	0	0	0	0	294	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C185	501	95	0	0	2	16	7.989473684210527	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C186	501	95	0	0	1	16	7.7894736842105265	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	54	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	276	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C187	501	95	0	0	1	17	7.978947368421053	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C188	501	95	0	0	3	14	7.873684210526315	0	0	0.0	0	0	0.0	0	0	0	0.0	43	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C189	501	95	0	0	2	18	8.031578947368422	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C19	501	10	0	0	64	90	76.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	328	501	0	501	0	0	0	0	304	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C190	501	95	0	0	3	15	8.157894736842104	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	267	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	
C191	501	100	0	0	1	13	7.47	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C192	501	100	0	0	2	15	7.5	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	307	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C193	501	100	0	0	2	15	7.49	0	0	0.0	0	0	0.0	0	0	0	0.0	44	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	283	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C194	501	100	0	0	1	13	7.3	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	
C195	501	100	0	0	1	13	7.45	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	43	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	270	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C196	501	100	0	0	3	19	7.49	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	51	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	274	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	42	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C197	501	100	0	0	3	15	7.62	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	46	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C198	501	100	0	0	1	14	7.43	0	0	0.0	0	0	0.0	0	0	0	0.0	45	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	296	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C199	501	100	0	0	2	15	7.64	0	0	0.0	0	0	0.0	0	0	0	0.0	46	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	277	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C2	501	5	0	0	136	174	149.8	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	370	501	0	501	0	0	0	0	420	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C20	501	10	0	0	67	86	74.4	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	349	501	0	501	0	0	0	0	346	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C200	501	100	0	0	2	16	7.62	0	0	0.0	0	0	0.0	0	0	0	0.0	53	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	44	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	
C21	501	15	0	0	42	68	50.06666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C22	501	15	0	0	29	57	49.333333333333336	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	296	501	0	501	0	0	0	0	282	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C23	501	15	0	0	34	60	50.4	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	286	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C24	501	15	0	0	32	60	49.13333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	300	501	0	501	0	0	0	0	292	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C25	501	15	0	0	41	64	49.733333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	285	501	0	501	0	0	0	0	280	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C26	501	15	0	0	40	64	50.86666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	285	501	0	501	0	0	0	0	291	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C27	501	15	0	0	33	64	50.4	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	284	501	0	501	0	0	0	0	304	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C28	501	15	0	0	42	58	49.266666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	295	501	0	501	0	0	0	0	304	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C29	501	15	0	0	36	61	50.733333333333334	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	272	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C3	501	5	0	0	129	155	147.6	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	343	501	0	501	0	0	0	0	331	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C30	501	15	0	0	37	61	48.86666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	310	501	0	501	0	0	0	0	301	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C31	501	20	0	0	27	49	37.8	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C32	501	20	0	0	28	47	37.95	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C33	501	20	0	0	21	48	37.15	0	0	0.0	0	0	0.0	0	0	0	0.0	39	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C34	501	20	0	0	29	50	37.75	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C35	501	20	0	0	28	45	37.85	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C36	501	20	0	0	26	58	37.35	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C37	501	20	0	0	26	45	37.8	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C38	501	20	0	0	28	46	37.6	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C39	501	20	0	0	28	48	37.6	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	47	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C4	501	5	0	0	129	160	147.8	0	0	0.0	0	0	0.0	0	0	0	0.0	41	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	393	501	0	501	0	0	0	0	349	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C40	501	20	0	0	28	55	38.1	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C41	501	25	0	0	20	39	29.56	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C42	501	25	0	0	17	46	30.2	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	301	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C43	501	25	0	0	21	37	30.0	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	242	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C44	501	25	0	0	22	41	30.12	0	0	0.0	0	0	0.0	0	0	0	0.0	26	501	0	501	0	0	0	0	35	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C45	501	25	0	0	21	36	29.44	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	40	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C46	501	25	0	0	20	38	29.56	0	0	0.0	0	0	0.0	0	0	0	0.0	70	501	0	501	0	0	0	0	41	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	298	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C47	501	25	0	0	19	41	30.16	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C48	501	25	0	0	20	40	29.84	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C49	501	25	0	0	20	46	29.6	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	287	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C5	501	5	0	0	143	160	152.4	0	0	0.0	0	0	0.0	0	0	0	0.0	51	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	296	501	0	501	0	0	0	0	317	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C50	501	25	0	0	22	39	29.92	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	256	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C51	501	30	0	0	15	40	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	60	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	
C52	501	30	0	0	18	37	25.0	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C53	501	30	0	0	16	38	25.066666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C54	501	30	0	0	19	31	24.633333333333333	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C55	501	30	0	0	15	35	24.966666666666665	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	273	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C56	501	30	0	0	18	37	25.466666666666665	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	244	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C57	501	30	0	0	15	39	24.7	0	0	0.0	0	0	0.0	0	0	0	0.0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	271	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C58	501	30	0	0	17	35	24.866666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	42	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C59	501	30	0	0	18	40	25.666666666666668	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	240	501	0	501	0	0	0	0	253	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C6	501	5	0	0	132	173	147.0	0	0	0.0	0	0	0.0	0	0	0	0.0	44	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	373	501	0	501	0	0	0	0	427	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	
C60	501	30	0	0	14	34	25.066666666666666	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C61	501	35	0	0	10	36	21.62857142857143	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C62	501	35	0	0	14	29	21.37142857142857	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	266	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C63	501	35	0	0	12	31	21.8	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	241	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	
C64	501	35	0	0	10	32	20.914285714285715	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	257	501	0	501	0	0	0	0	259	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C65	501	35	0	0	13	29	21.457142857142856	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	279	501	0	501	0	0	0	0	264	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C66	501	35	0	0	14	32	21.37142857142857	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	39	501	0	501	0	0	0	0	
C67	501	35	0	0	15	30	21.457142857142856	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C68	501	35	0	0	11	30	21.65714285714286	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C69	501	35	0	0	7	30	21.17142857142857	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C7	501	5	0	0	135	166	151.8	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	313	501	0	501	0	0	0	0	368	501	0	501	0	0	0	0	23	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C70	501	35	0	0	11	29	21.514285714285716	0	0	0.0	0	0	0.0	0	0	0	0.0	38	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	261	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C71	501	40	0	0	10	28	18.625	0	0	0.0	0	0	0.0	0	0	0	0.0	35	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C72	501	40	0	0	10	32	18.9	0	0	0.0	0	0	0.0	0	0	0	0.0	50	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	241	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C73	501	40	0	0	8	30	18.975	0	0	0.0	0	0	0.0	0	0	0	0.0	40	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	243	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C74	501	40	0	0	11	29	18.6	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	281	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C75	501	40	0	0	11	29	18.95	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C76	501	40	0	0	11	28	18.575	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	248	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C77	501	40	0	0	10	29	18.575	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C78	501	40	0	0	10	27	18.75	0	0	0.0	0	0	0.0	0	0	0	0.0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	283	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C79	501	40	0	0	12	29	18.75	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	36	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C8	501	5	0	0	138	159	149.4	0	0	0.0	0	0	0.0	0	0	0	0.0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	385	501	0	501	0	0	0	0	356	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	
C80	501	40	0	0	10	34	18.625	0	0	0.0	0	0	0.0	0	0	0	0.0	33	501	0	501	0	0	0	0	37	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	277	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C81	501	45	0	0	9	26	16.466666666666665	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	254	501	0	501	0	0	0	0	250	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C82	501	45	0	0	10	27	16.88888888888889	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C83	501	45	0	0	8	27	17.155555555555555	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	
C84	501	45	0	0	10	24	16.555555555555557	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	260	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	
C85	501	45	0	0	8	26	16.866666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C86	501	45	0	0	9	35	16.4	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	149	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	252	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C87	501	45	0	0	8	24	16.533333333333335	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	247	501	0	501	0	0	0	0	275	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C88	501	45	0	0	7	24	16.77777777777778	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	258	501	0	501	0	0	0	0	249	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C89	501	45	0	0	8	29	17.2	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	27	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	230	501	0	501	0	0	0	0	245	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C9	501	5	0	0	136	163	147.0	0	0	0.0	0	0	0.0	0	0	0	0.0	28	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	354	501	0	501	0	0	0	0	352	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	38	501	0	501	0	0	0	0	
C90	501	45	0	0	7	25	16.355555555555554	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	268	501	0	501	0	0	0	0	269	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C91	501	6	0	0	117	139	124.5	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	255	501	0	501	0	0	0	0	352	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C92	501	6	0	0	116	135	126.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	243	501	0	501	0	0	0	0	379	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C93	501	6	0	0	107	135	126.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	244	501	0	501	0	0	0	0	367	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	
C94	501	6	0	0	114	133	123.5	0	0	0.0	0	0	0.0	0	0	0	0.0	34	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	265	501	0	501	0	0	0	0	403	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C95	501	6	0	0	98	138	123.0	0	0	0.0	0	0	0.0	0	0	0	0.0	31	501	0	501	0	0	0	0	28	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	289	501	0	501	0	0	0	0	369	501	0	501	0	0	0	0	33	501	0	501	0	0	0	0	119	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C96	501	6	0	0	117	133	126.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	263	501	0	501	0	0	0	0	338	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C97	501	6	0	0	110	139	124.16666666666667	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	32	501	0	501	0	0	0	0	246	501	0	501	0	0	0	0	355	501	0	501	0	0	0	0	34	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	
C98	501	6	0	0	106	132	123.0	0	0	0.0	0	0	0.0	0	0	0	0.0	30	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	251	501	0	501	0	0	0	0	337	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	26	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	
C99	501	6	0	0	115	144	126.5	0	0	0.0	0	0	0.0	0	0	0	0.0	29	501	0	501	0	0	0	0	24	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	29	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	281	501	0	501	0	0	0	0	333	501	0	501	0	0	0	0	31	501	0	501	0	0	0	0	25	501	0	501	0	0	0	0	30	501	0	501	0	0	0	0	


==> stats/stats-unrolled-all.csv <==
testId	numberOfActions	numberOfProcesses	numberOfProcedures	numberOfConditionals	minLengthOfProcesses	maxLengthOfProcesses	avgLengthOfProcesses	minNumberOfProceduresInProcesses	maxNumberOfProceduresInProcesses	avgNumberOfProceduresInProcesses	minNumberOfConditionalsInProcesses	maxNumberOfConditionalsInProcesses	avgNumberOfConditionalsInProcesses	numberOfProcessesWithConditionals	minProcedureLengthInProcesses	maxProcedureLengthInProcesses	avgProcedureLengthInProcesses	time(msec)-InteractionsFirst	nodes-InteractionsFirst	badLoops-InteractionsFirst	mainLength-InteractionsFirst	numOfProcedures-InteractionsFirst	minProcedureLength-InteractionsFirst	maxProcedureLength-InteractionsFirst	avgProcedureLength-InteractionsFirst	time(msec)-ConditionsFirst	nodes-ConditionsFirst	badLoops-ConditionsFirst	mainLength-ConditionsFirst	numOfProcedures-ConditionsFirst	minProcedureLength-ConditionsFirst	maxProcedureLength-ConditionsFirst	avgProcedureLength-ConditionsFirst	time(msec)-UnmarkedFirst	nodes-UnmarkedFirst	badLoops-UnmarkedFirst	mainLength-UnmarkedFirst	numOfProcedures-UnmarkedFirst	minProcedureLength-UnmarkedFirst	maxProcedureLength-UnmarkedFirst	avgProcedureLength-UnmarkedFirst	time(msec)-UnmarkedThenInteractions	nodes-UnmarkedThenInteractions	badLoops-UnmarkedThenInteractions	mainLength-UnmarkedThenInteractions	numOfProcedures-UnmarkedThenInteractions	minProcedureLength-UnmarkedThenInteractions	maxProcedureLength-UnmarkedThenInteractions	avgProcedureLength-UnmarkedThenInteractions	time(msec)-Random	nodes-Random	badLoops-Random	mainLength-Random	numOfProcedures-Random	minProcedureLength-Random	maxProcedureLength-Random	avgProcedureLength-Random	time(msec)-LongestFirst	nodes-LongestFirst	badLoops-LongestFirst	mainLength-LongestFirst	numOfProcedures-LongestFirst	minProcedureLength-LongestFirst	maxProcedureLength-LongestFirst	avgProcedureLength-LongestFirst	time(msec)-ShortestFirst	nodes-ShortestFirst	badLoops-ShortestFirst	mainLength-ShortestFirst	numOfProcedures-ShortestFirst	minProcedureLength-ShortestFirst	maxProcedureLength-ShortestFirst	avgProcedureLength-ShortestFirst	time(msec)-UnmarkedThenRandom	nodes-UnmarkedThenRandom	badLoops-UnmarkedThenRandom	mainLength-UnmarkedThenRandom	numOfProcedures-UnmarkedThenRandom	minProcedureLength-UnmarkedThenRandom	maxProcedureLength-UnmarkedThenRandom	avgProcedureLength-UnmarkedThenRandom	time(msec)-UnmarkedThenSelections	nodes-UnmarkedThenSelections	badLoops-UnmarkedThenSelections	mainLength-UnmarkedThenSelections	numOfProcedures-UnmarkedThenSelections	minProcedureLength-UnmarkedThenSelections	maxProcedureLength-UnmarkedThenSelections	avgProcedureLength-UnmarkedThenSelections	time(msec)-UnmarkedThenConditions	nodes-UnmarkedThenConditions	badLoops-UnmarkedThenConditions	mainLength-UnmarkedThenConditions	numOfProcedures-UnmarkedThenConditions	minProcedureLength-UnmarkedThenConditions	maxProcedureLength-UnmarkedThenConditions	avgProcedureLength-UnmarkedThenConditions	
C10	null	null	null	null	12	22	18.0	1	1	1.0	0	2	0.4	1	0	13	5.4	9	1031	0	1109	28	7	74	33.0	33	3492	0	3714	76	8	84	39.973684210526315	1728	72289	0	78817	594	2	702	117.37373737373737	428	28379	0	31667	264	2	522	104.36363636363636	1293	69369	0	75503	1839	2	695	36.18542686242523	17	1481	0	1547	24	8	77	50.75	577	28164	0	30696	210	78	348	130.5142857142857	2017	82142	0	89175	866	2	715	90.69630484988453	451	28379	0	31667	264	2	522	104.36363636363636	1221	50787	0	54867	318	2	1127	152.0943396226415	
C101	null	null	null	null	21	60	30.8	6	6	6.0	0	0	0.0	0	0	16	3.2666666666666666	6	235	0	253	8	2	38	24.5	7	327	0	353	10	2	58	28.8	5	237	0	255	8	2	38	24.5	29	534	0	576	14	2	104	35.142857142857146	12	607	0	655	27	2	79	20.88888888888889	16	739	0	801	12	2	194	58.333333333333336	32	1430	0	1552	38	2	128	36.421052631578945	5	245	0	263	8	2	42	25.25	5	235	0	253	8	2	39	24.25	11	533	0	575	14	2	104	35.142857142857146	
C10149177	null	null	null	null	74	97	83.4	15	15	15.0	0	0	0.0	0	0	14	3.8933333333333335	11	220	0	222	2	62	143	102.5	9	223	0	225	2	61	145	103.0	10	217	0	219	2	59	143	101.0	9	217	0	219	2	59	143	101.0	9	221	0	223	2	63	143	103.0	10	221	0	223	2	62	144	103.0	10	220	0	222	2	62	143	102.5	9	217	0	219	2	59	143	101.0	9	217	0	219	2	59	143	101.0	9	217	0	219	2	59	143	101.0	
C10158257	null	null	null	null	76	98	84.4	15	15	15.0	0	0	0.0	0	0	14	3.8133333333333335	9	218	0	220	2	16	138	77.0	11	225	0	227	2	22	139	80.5	10	228	0	230	2	26	138	82.0	11	228	0	230	2	26	138	82.0	10	226	0	228	2	22	139	80.5	10	223	0	225	2	24	137	80.5	11	228	0	230	2	26	138	82.0	10	228	0	230	2	26	138	82.0	10	228	0	230	2	26	138	82.0	10	228	0	230	2	26	138	82.0	
C104	null	null	null	null	24	36	28.2	4	6	5.2	0	1	0.4	2	0	9	2.1538461538461537	14	1201	0	1337	80	3	83	14.1	17	1559	0	1727	100	3	76	14.74	14	1201	0	1337	80	3	83	14.1	13	1201	0	1337	80	3	83	14.1	48	4043	0	4485	253	2	191	15.237154150197629	18	1403	0	1555	80	3	76	16.825	74	5375	10	5967	332	2	86	14.560240963855422	14	1222	0	1358	80	3	86	14.3625	14	1201	0	1337	80	3	83	14.1	14	1209	0	1345	80	3	84	14.2	
C10446746	null	null	null	null	67	92	82.6	15	15	15.0	0	0	0.0	0	0	14	3.88	10	226	0	228	2	33	135	84.0	11	242	0	244	2	17	151	84.0	11	253	0	255	2	6	162	84.0	10	247	0	249	2	26	149	87.5	9	227	0	229	2	32	137	84.5	9	217	0	219	2	42	126	84.0	10	241	0	243	2	34	144	89.0	10	249	0	251	2	26	151	88.5	11	253	0	255	2	6	162	84.0	10	247	0	249	2	26	149	87.5	
C10598570	null	null	null	null	77	92	84.8	15	15	15.0	0	0	0.0	0	0	9	4.1066666666666665	9	223	0	225	2	34	156	95.0	15	239	0	241	2	39	165	102.0	10	243	0	245	2	36	167	101.5	10	246	0	248	2	37	169	103.0	9	230	0	232	2	34	163	98.5	9	219	0	221	2	42	150	96.0	10	233	0	235	2	49	157	103.0	10	241	0	243	2	36	165	100.5	10	242	0	244	2	37	165	101.0	10	244	0	246	2	37	167	102.0	
C10645096	null	null	null	null	69	102	83.2	15	15	15.0	0	0	0.0	0	0	13	4.04	10	244	0	246	1	216	216	216.0	13	255	0	257	1	222	222	222.0	10	254	0	256	1	221	221	221.0	10	255	0	257	1	222	222	222.0	10	254	0	256	1	221	221	221.0	11	247	0	249	1	218	218	218.0	11	254	0	256	1	221	221	221.0	10	254	0	256	1	221	221	221.0	10	254	0	256	1	221	221	221.0	11	255	0	257	1	222	222	222.0	
C10713607	null	null	null	null	65	96	83.0	15	15	15.0	0	0	0.0	0	0	10	3.973333333333333	9	229	0	231	2	51	109	80.0	9	217	0	219	2	51	100	75.5	9	233	0	235	2	51	112	81.5	9	233	0	235	2	51	112	81.5	9	231	0	233	2	51	110	80.5	10	220	0	222	2	51	100	75.5	10	233	0	235	2	51	112	81.5	10	232	0	234	2	51	111	81.0	9	230	0	232	2	51	109	80.0	9	232	0	234	2	51	111	81.0	
C10741204	null	null	null	null	76	95	83.8	15	15	15.0	0	0	0.0	0	0	14	3.92	14	326	0	328	2	96	96	96.0	13	322	0	324	2	96	96	96.0	13	316	0	318	2	96	96	96.0	13	317	0	319	2	96	96	96.0	13	320	0	322	2	96	96	96.0	14	326	0	328	2	96	96	96.0	14	321	0	323	2	96	96	96.0	13	328	0	330	2	96	96	96.0	13	328	0	330	2	96	96	96.0	13	328	0	330	2	96	96	96.0	
C108	null	null	null	null	16	45	28.2	6	6	6.0	0	1	0.2	1	0	16	2.6	17	1141	0	1255	86	2	45	12.720930232558139	17	1144	0	1258	86	2	45	12.720930232558139	19	1279	0	1412	89	4	45	13.775280898876405	16	1072	0	1181	71	6	43	14.380281690140846	95	6204	0	6818	442	2	52	13.721719457013574	29	1870	0	2083	146	3	45	12.465753424657533	62	3667	0	4000	227	3	95	15.519823788546255	22	1475	0	1619	101	2	46	14.128712871287128	16	1072	0	1181	71	6	43	14.380281690140846	16	1072	0	1181	71	6	43	14.380281690140846	
C10862038	null	null	null	null	79	87	83.4	15	15	15.0	0	0	0.0	0	0	12	3.973333333333333	10	228	0	230	2	48	110	79.0	11	226	0	228	2	46	110	78.0	8	228	0	230	2	48	110	79.0	9	231	0	233	2	43	114	78.5	9	229	0	231	2	49	112	80.5	10	227	0	229	2	47	110	78.5	10	230	0	232	2	49	112	80.5	9	230	0	232	2	48	112	80.0	9	231	0	233	2	43	114	78.5	9	233	0	235	2	43	116	79.5	
C10862051	null	null	null	null	74	97	86.8	5	5	5.0	0	0	0.0	0	5	20	11.32	11	333	0	336	2	101	117	109.0	13	337	0	340	2	103	118	110.5	11	335	0	338	2	102	118	110.0	11	334	0	337	2	102	117	109.5	12	350	0	353	2	115	120	117.5	14	335	0	338	2	102	117	109.5	14	338	0	341	2	104	119	111.5	11	336	0	339	3	2	118	73.66666666666667	12	334	0	337	2	102	117	109.5	12	334	0	337	2	102	117	109.5	
C10862073	null	null	null	null	72	102	86.8	5	5	5.0	0	1	0.2	1	5	20	11.04	10	302	0	305	3	30	30	30.0	10	302	0	305	3	30	30	30.0	10	311	0	314	3	30	30	30.0	10	314	0	317	3	30	30	30.0	10	305	0	308	3	30	30	30.0	13	312	0	315	3	30	30	30.0	13	304	0	307	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	310	0	313	3	30	30	30.0	10	315	0	318	3	30	30	30.0	
C10862075	null	null	null	null	72	95	87.0	5	5	5.0	0	0	0.0	0	3	21	10.68	11	308	0	310	2	71	71	71.0	30	309	0	311	2	72	72	72.0	11	306	0	308	2	70	70	70.0	11	310	0	312	2	69	69	69.0	10	305	0	307	2	69	72	70.5	14	312	0	314	2	72	72	72.0	14	304	0	306	2	69	69	69.0	12	314	0	316	2	70	70	70.0	11	324	0	326	2	69	69	69.0	12	327	0	329	2	70	70	70.0	
C10862087	null	null	null	null	74	102	86.4	5	5	5.0	0	0	0.0	0	5	22	10.08	10	263	0	265	2	33	33	33.0	31	273	0	275	2	33	33	33.0	10	271	0	273	2	33	33	33.0	10	270	0	272	2	33	33	33.0	10	282	0	284	2	33	33	33.0	12	276	0	278	2	33	33	33.0	12	276	0	278	2	33	33	33.0	10	298	0	300	2	33	33	33.0	10	270	0	272	2	33	33	33.0	9	275	0	277	2	33	33	33.0	
C10862100	null	null	null	null	79	97	86.2	5	5	5.0	0	1	0.2	1	2	19	10.28	14	416	0	420	4	75	78	76.5	28	430	0	434	4	69	84	76.5	19	567	0	573	4	82	141	111.5	15	431	0	435	4	74	82	78.0	18	486	0	491	4	78	133	92.5	19	430	0	434	4	69	84	76.5	18	418	0	422	4	70	81	75.5	15	429	0	433	4	69	83	77.0	14	431	0	435	4	74	82	78.0	15	436	0	440	4	74	83	78.5	
C10862137	null	null	null	null	74	101	86.4	5	5	5.0	0	0	0.0	0	6	21	11.08	8	230	0	233	3	30	41	35.0	8	238	0	241	3	30	41	35.0	8	239	0	242	3	30	41	35.0	8	236	0	239	3	30	41	35.0	8	245	0	248	3	30	41	35.0	12	242	0	245	3	30	41	35.0	11	245	0	248	3	30	41	35.0	9	239	0	242	3	30	41	35.0	8	238	0	241	3	30	41	35.0	9	240	0	243	3	30	41	35.0	
C10862201	null	null	null	null	82	96	85.6	5	5	5.0	0	1	0.2	1	2	23	9.6	9	269	0	271	2	34	34	34.0	9	276	0	278	2	34	34	34.0	9	277	0	279	2	34	34	34.0	10	280	0	282	2	34	34	34.0	9	290	0	292	2	34	34	34.0	12	291	0	293	2	34	34	34.0	11	274	0	276	2	34	34	34.0	9	280	0	282	2	34	34	34.0	8	276	0	278	2	34	34	34.0	9	281	0	283	2	34	34	34.0	
C10862209	null	null	null	null	77	108	87.2	5	5	5.0	0	1	0.2	1	5	20	10.4	13	415	0	419	4	36	143	89.5	26	448	0	452	4	36	156	96.0	15	470	0	474	4	36	162	99.0	15	457	0	461	4	36	159	97.5	16	462	0	466	4	36	164	100.0	21	499	0	504	5	36	150	81.6	18	426	0	430	4	36	150	93.0	17	545	0	550	5	36	166	86.6	17	539	0	544	5	36	161	86.0	17	553	0	558	5	36	166	88.0	
C10862223	null	null	null	null	78	98	86.2	5	5	5.0	0	1	0.2	1	4	19	10.72	10	286	0	287	1	105	105	105.0	10	291	0	292	1	108	108	108.0	10	294	0	295	1	106	106	106.0	9	288	0	289	1	105	105	105.0	10	286	0	287	1	105	105	105.0	12	291	0	292	1	108	108	108.0	12	288	0	289	1	105	105	105.0	9	293	0	294	1	105	105	105.0	10	288	0	289	1	105	105	105.0	9	290	0	291	1	105	105	105.0	
C10862240	null	null	null	null	86	91	88.2	5	5	5.0	0	1	0.2	1	4	18	10.28	9	309	0	312	3	68	73	69.66666666666667	21	315	0	318	3	68	77	71.0	9	311	0	314	3	68	75	70.33333333333333	9	310	0	313	3	68	73	69.66666666666667	10	312	0	315	3	68	73	69.66666666666667	12	309	0	312	3	68	74	70.0	12	301	0	304	3	68	73	69.66666666666667	9	310	0	313	3	68	73	69.66666666666667	10	310	0	313	3	68	73	69.66666666666667	10	313	0	316	3	68	75	70.33333333333333	
C10874140	null	null	null	null	72	98	85.6	15	15	15.0	0	0	0.0	0	0	14	4.213333333333333	10	236	0	238	2	74	138	106.0	10	249	0	251	2	70	151	110.5	10	252	0	254	2	77	150	113.5	10	242	0	244	2	68	149	108.5	9	241	0	243	2	65	148	106.5	11	240	0	242	2	78	138	108.0	10	244	0	246	2	68	151	109.5	10	250	0	252	2	77	148	112.5	9	242	0	244	2	68	149	108.5	10	244	0	246	2	68	151	109.5	
C10886504	null	null	null	null	76	97	85.0	15	15	15.0	0	0	0.0	0	0	13	3.986666666666667	15	361	0	369	5	27	97	56.4	16	397	0	405	7	4	102	45.42857142857143	16	404	0	412	5	27	110	65.0	17	399	0	407	5	26	109	64.0	15	376	0	384	7	2	100	42.0	15	361	0	369	5	27	97	56.4	19	434	0	442	5	27	115	70.4	16	403	0	411	5	28	109	64.8	16	399	0	407	5	26	109	64.0	16	399	0	407	5	26	109	64.0	
C109	null	null	null	null	20	66	38.0	4	6	5.6	0	1	0.2	1	0	40	3.892857142857143	48	2354	0	2368	8	10	278	206.5	48	2396	0	2414	10	4	280	168.4	46	2393	0	2409	9	5	282	186.22222222222223	44	2314	0	2330	11	3	274	147.63636363636363	47	2427	0	2445	12	2	285	141.83333333333334	55	2424	0	2442	14	3	284	121.71428571428571	58	2333	0	2351	10	5	272	162.8	45	2350	0	2366	9	5	280	182.66666666666666	44	2314	0	2330	11	3	274	147.63636363636363	46	2417	0	2433	11	3	286	154.1818181818182	
C10936388	null	null	null	null	79	92	87.0	15	15	15.0	0	0	0.0	0	0	17	3.986666666666667	10	233	0	236	3	39	102	72.0	13	299	0	303	4	39	107	70.5	12	294	0	298	4	39	103	69.25	10	243	0	246	3	39	112	75.33333333333333	9	235	0	238	3	39	104	72.66666666666667	10	233	0	236	3	39	102	72.0	13	298	0	302	4	39	107	70.25	13	307	0	311	4	39	114	72.5	10	243	0	246	3	39	112	75.33333333333333	10	243	0	246	3	39	112	75.33333333333333	
C1095	null	null	null	null	396	414	400.4	5	5	5.0	0	0	0.0	0	37	62	51.2	182	1004	0	1005	1	660	660	660.0	190	1003	0	1004	1	660	660	660.0	183	1002	0	1003	1	660	660	660.0	195	1002	0	1003	1	660	660	660.0	183	1013	0	1014	1	660	660	660.0	270	1004	0	1005	1	660	660	660.0	271	1002	0	1003	1	660	660	660.0	182	1002	0	1003	1	660	660	660.0	184	1013	0	1014	1	660	660	660.0	188	1013	0	1014	1	660	660	660.0	
C10986112	null	null	null	null	72	99	86.6	15	15	15.0	0	0	0.0	0	0	13	4.093333333333334	17	381	0	384	3	33	33	33.0	16	385	0	388	3	33	33	33.0	17	381	0	384	3	33	33	33.0	18	381	0	384	3	33	33	33.0	16	387	0	390	3	33	33	33.0	18	387	0	390	3	33	33	33.0	18	388	0	391	3	33	33	33.0	16	381	0	384	3	33	33	33.0	16	381	0	384	3	33	33	33.0	16	382	0	385	3	33	33	33.0	
C11	null	null	null	null	9	30	23.0	1	1	1.0	0	1	0.4	2	1	17	10.8	4	418	0	449	16	2	47	23.4375	4	273	0	300	6	29	50	39.666666666666664	5	465	0	508	22	2	46	19.227272727272727	2	179	0	194	6	2	47	24.5	2	239	0	262	8	2	50	26.125	3	188	0	203	6	2	49	25.5	7	526	0	568	27	2	30	17.925925925925927	3	253	0	274	9	2	48	24.333333333333332	2	177	0	192	6	2	47	24.5	2	181	0	196	6	2	47	24.5	
C110	null	null	null	null	19	37	26.6	6	6	6.0	0	1	0.2	1	0	18	2.8333333333333335	50	2999	0	3286	156	2	80	19.166666666666668	50	3025	0	3312	156	2	82	19.333333333333332	39	2306	0	2527	97	2	91	23.68041237113402	40	2274	0	2495	97	2	91	23.350515463917525	111	6846	0	7493	340	2	148	20.105882352941176	53	3165	0	3469	158	2	91	19.974683544303797	100	5709	0	6273	261	2	96	21.816091954022987	39	2413	0	2648	100	2	91	24.04	36	2274	0	2495	97	2	91	23.350515463917525	36	2292	0	2513	97	2	91	23.536082474226806	
C11026434	null	null	null	null	75	99	85.8	15	15	15.0	0	0	0.0	0	0	18	4.1466666666666665	11	273	0	277	3	57	115	76.66666666666667	19	461	0	468	5	52	108	75.2	11	259	0	263	3	54	108	72.33333333333333	11	262	0	266	3	55	109	73.33333333333333	19	485	0	492	6	4	108	66.16666666666667	20	457	0	464	5	51	108	74.6	43	535	0	542	5	67	116	87.0	10	259	0	263	4	2	107	54.25	10	261	0	265	3	55	109	73.0	19	475	0	482	5	56	109	77.6	
C11121540	null	null	null	null	76	102	86.0	15	15	15.0	0	0	0.0	0	0	17	4.1466666666666665	11	268	0	270	2	38	38	38.0	12	270	0	272	2	38	38	38.0	11	269	0	271	2	38	38	38.0	19	271	0	273	2	38	38	38.0	12	275	0	277	2	38	38	38.0	12	282	0	284	2	38	38	38.0	12	279	0	281	2	38	38	38.0	12	269	0	271	2	38	38	38.0	13	269	0	271	2	38	38	38.0	11	271	0	273	2	38	38	38.0	
C11172949	null	null	null	null	77	94	86.2	15	15	15.0	0	0	0.0	0	0	11	4.04	10	238	0	241	2	82	130	106.0	10	237	0	240	3	11	125	70.66666666666667	10	231	0	234	3	4	125	68.66666666666667	10	231	0	234	3	4	125	68.66666666666667	10	235	0	238	3	4	126	70.0	10	240	0	243	3	5	130	71.0	12	260	0	263	3	19	130	78.33333333333333	10	234	0	237	3	4	127	69.66666666666667	11	231	0	234	3	4	125	68.66666666666667	10	235	0	238	3	4	129	70.0	
C11176540	null	null	null	null	72	94	87.2	15	15	15.0	0	0	0.0	0	0	19	4.1866666666666665	11	242	0	245	2	70	124	97.0	11	244	0	247	3	11	131	67.0	11	251	0	254	2	69	129	99.0	11	247	0	250	3	5	123	68.0	10	237	0	240	3	5	123	64.66666666666667	11	237	0	240	3	5	123	64.66666666666667	12	245	0	248	3	11	130	67.33333333333333	11	241	0	244	3	10	123	67.66666666666667	11	236	0	239	3	5	123	64.33333333333333	10	236	0	239	3	5	123	64.33333333333333	
C11194297	null	null	null	null	80	93	85.2	15	15	15.0	0	1	0.2	1	0	16	4.013333333333334	10	267	0	270	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	11	276	0	279	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	10	262	0	265	3	10	30	23.333333333333332	11	265	0	268	3	10	30	23.333333333333332	12	263	0	266	3	10	30	23.333333333333332	11	274	0	277	3	10	30	23.333333333333332	11	275	0	278	3	10	30	23.333333333333332	11	278	0	281	3	10	30	23.333333333333332	
C112	null	null	null	null	9	33	21.6	5	6	5.6	0	1	0.2	1	0	16	1.9642857142857142	3	200	0	218	18	3	3	3.0	2	204	0	222	18	3	3	3.0	2	207	0	225	18	3	3	3.0	3	206	0	224	18	3	3	3.0	2	207	0	225	18	3	3	3.0	3	202	0	220	18	3	3	3.0	3	217	0	235	18	3	3	3.0	2	208	0	226	18	3	3	3.0	2	206	0	224	18	3	3	3.0	2	207	0	225	18	3	3	3.0	
C1120322	null	null	null	null	379	423	400.6	15	15	15.0	0	0	0.0	0	11	29	18.586666666666666	196	1003	0	1004	1	61	61	61.0	197	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	194	1003	0	1004	1	61	61	61.0	213	1003	0	1004	1	61	61	61.0	215	1003	0	1004	1	61	61	61.0	196	1003	0	1004	1	61	61	61.0	195	1003	0	1004	1	61	61	61.0	197	1003	0	1004	1	61	61	61.0	
C11235793	null	null	null	null	78	95	86.6	15	15	15.0	0	0	0.0	0	0	12	4.04	12	274	0	278	3	20	160	75.33333333333333	11	272	0	276	3	26	155	76.66666666666667	11	264	0	268	3	25	153	74.33333333333333	12	264	0	268	3	25	154	74.33333333333333	12	289	0	293	3	11	177	78.0	13	291	0	295	3	27	168	82.0	13	272	0	276	3	27	158	77.0	12	268	0	272	3	24	158	75.33333333333333	11	264	0	268	3	25	154	74.33333333333333	12	267	0	271	3	25	157	75.33333333333333	
C11235813	null	null	null	null	77	104	90.2	5	5	5.0	0	1	0.2	1	3	20	11.16	19	543	0	548	5	39	190	69.2	19	591	0	596	5	39	212	73.6	20	626	0	631	5	39	230	77.2	19	556	0	561	5	39	193	69.8	18	547	0	552	5	39	190	69.2	23	558	0	563	5	39	196	70.4	26	619	0	624	5	39	228	76.8	22	590	0	595	5	39	211	73.4	18	556	0	561	5	39	193	69.8	18	559	0	564	5	39	195	70.2	
C11235831	null	null	null	null	84	99	90.6	5	5	5.0	0	0	0.0	0	2	27	10.76	14	366	0	367	1	118	118	118.0	15	368	0	369	1	128	128	128.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	17	485	0	486	1	121	121	121.0	17	370	0	371	1	127	127	127.0	17	362	0	363	1	118	118	118.0	21	593	0	594	1	120	120	120.0	21	591	0	592	1	120	120	120.0	22	597	0	598	1	126	126	126.0	
C11235834	null	null	null	null	84	95	90.0	5	5	5.0	0	1	0.2	1	3	26	10.68	14	363	0	367	4	54	88	74.0	16	483	0	488	5	61	127	83.8	16	497	0	502	5	64	132	85.4	16	495	0	500	5	64	132	85.4	16	461	0	466	5	59	104	78.8	19	463	0	468	5	53	110	78.8	15	344	0	348	4	50	78	70.5	17	493	0	498	5	69	122	84.4	17	494	0	499	5	64	132	85.4	17	494	0	499	5	69	125	85.0	
C11235847	null	null	null	null	79	104	86.8	5	5	5.0	0	1	0.2	1	2	20	11.0	10	256	0	258	2	18	80	49.0	9	254	0	256	2	6	87	46.5	9	248	0	250	2	4	86	45.0	9	248	0	250	2	4	83	43.5	8	240	0	242	2	3	79	41.0	13	258	0	260	1	91	91	91.0	11	242	0	244	2	4	80	42.0	9	250	0	252	2	5	85	45.0	9	244	0	246	2	3	83	43.0	9	250	0	252	2	3	86	44.5	
C11235882	null	null	null	null	80	133	102.4	5	5	5.0	0	0	0.0	0	3	59	13.44	18	408	0	410	1	373	373	373.0	17	421	0	423	1	383	383	383.0	17	442	0	444	1	392	392	392.0	23	549	0	551	1	443	443	443.0	17	420	0	422	1	382	382	382.0	22	434	0	436	1	390	390	390.0	20	414	0	416	1	376	376	376.0	18	440	0	442	1	390	390	390.0	17	438	0	440	1	388	388	388.0	22	550	0	552	1	444	444	444.0	
C11235889	null	null	null	null	75	109	90.0	5	5	5.0	0	0	0.0	0	5	27	11.08	21	528	0	536	8	17	151	60.25	20	538	0	546	8	17	156	61.5	20	536	0	544	8	13	153	60.25	20	538	0	546	8	14	153	60.75	21	592	0	602	10	2	165	54.3	34	654	0	665	9	17	154	67.55555555555556	24	528	0	536	8	12	150	59.5	20	539	0	547	8	14	154	60.625	23	645	0	656	9	14	152	65.88888888888889	24	658	0	669	9	13	156	67.11111111111111	
C11235897	null	null	null	null	74	101	88.8	5	5	5.0	0	1	0.2	1	3	17	10.64	12	281	0	282	1	227	227	227.0	11	281	0	282	1	234	234	234.0	10	288	0	289	1	231	231	231.0	10	285	0	286	1	230	230	230.0	10	274	0	275	1	231	231	231.0	14	286	0	287	1	234	234	234.0	13	274	0	275	1	227	227	227.0	11	285	0	286	1	230	230	230.0	10	284	0	285	1	229	229	229.0	10	289	0	290	1	232	232	232.0	
C11235899	null	null	null	null	87	111	102.2	5	5	5.0	0	0	0.0	0	2	38	13.16	24	522	0	530	3	4	229	125.0	23	541	0	549	3	5	238	131.66666666666666	22	543	0	551	2	159	231	195.0	23	535	0	543	2	157	226	191.5	21	543	0	551	4	4	234	98.25	29	543	0	551	3	5	239	131.33333333333334	29	539	0	547	2	160	223	191.5	21	537	0	545	4	5	229	97.75	20	516	0	524	3	5	226	123.66666666666667	21	528	0	536	3	5	232	127.66666666666667	
C11235901	null	null	null	null	81	102	89.4	5	5	5.0	0	1	0.2	1	4	23	10.32	20	489	0	495	6	3	105	54.0	18	461	0	467	4	49	107	77.25	23	606	0	615	8	9	105	54.875	30	748	0	760	12	8	79	47.0	24	659	0	670	11	3	83	44.81818181818182	25	507	0	513	6	3	105	54.0	37	676	0	688	8	48	75	61.5	26	611	0	620	8	9	109	55.375	22	606	0	615	8	8	107	54.875	24	621	0	630	8	8	109	56.375	
C11235902	null	null	null	null	86	110	96.0	5	5	5.0	0	1	0.2	1	6	34	12.36	18	462	0	467	4	72	170	96.5	18	469	0	474	4	72	177	98.25	18	473	0	478	4	72	174	97.5	18	464	0	469	4	72	170	96.5	19	478	0	483	5	2	177	79.0	23	466	0	471	4	72	173	97.25	26	486	0	491	4	72	181	99.25	19	474	0	479	4	72	174	97.5	18	474	0	479	4	72	174	97.5	18	478	0	483	4	72	178	98.5	
C11269707	null	null	null	null	75	115	89.4	15	15	15.0	0	0	0.0	0	0	14	4.266666666666667	13	276	0	281	3	26	112	76.0	12	281	0	286	4	4	107	59.75	13	296	0	301	3	26	120	80.0	13	298	0	303	3	26	121	80.33333333333333	13	297	0	303	5	12	120	50.4	13	262	0	267	3	26	107	73.33333333333333	13	273	0	278	3	28	109	76.0	22	510	0	520	10	2	120	45.4	14	316	0	321	3	44	121	86.33333333333333	14	317	0	322	3	44	121	86.66666666666667	
C11270808	null	null	null	null	74	102	91.0	15	15	15.0	0	1	0.2	1	0	12	4.16	30	672	0	681	7	29	150	85.42857142857143	28	683	0	692	7	29	151	86.14285714285714	28	673	0	682	7	27	151	85.0	27	662	0	671	7	24	152	83.57142857142857	32	736	0	746	7	22	156	93.14285714285714	38	876	0	889	7	67	153	113.71428571428571	30	675	0	684	7	30	151	86.14285714285714	32	771	0	782	10	5	149	69.7	27	662	0	671	7	24	152	83.57142857142857	28	673	0	682	7	24	154	84.71428571428571	
C11295162	null	null	null	null	80	94	88.0	15	15	15.0	0	1	0.2	1	0	17	3.92	20	427	0	427	0	0	0	0	20	433	0	433	0	0	0	0	18	431	0	431	0	0	0	0	19	428	0	428	0	0	0	0	19	429	0	429	0	0	0	0	19	430	0	430	0	0	0	0	20	427	0	427	0	0	0	0	19	429	0	429	0	0	0	0	18	428	0	428	0	0	0	0	19	431	0	431	0	0	0	0	
C11295598	null	null	null	null	79	101	91.4	15	15	15.0	0	0	0.0	0	0	18	4.293333333333333	14	296	0	301	5	35	124	56.0	14	321	0	326	5	35	141	61.0	17	371	0	376	5	35	161	71.0	15	327	0	332	5	33	131	59.6	15	316	0	321	5	35	140	60.0	14	300	0	305	5	35	127	56.8	16	318	0	323	5	35	137	60.4	15	350	0	355	5	35	131	64.2	16	366	0	371	5	35	159	70.0	17	380	0	385	5	35	159	70.2	
C113	null	null	null	null	12	34	23.2	6	7	6.8	0	1	0.2	1	0	24	1.9411764705882353	85	5392	0	6004	188	2	203	28.569148936170212	67	4196	0	4636	148	2	177	28.195945945945947	90	5624	0	6236	194	2	219	28.88144329896907	112	7178	0	7910	251	2	228	28.50996015936255	93	5967	0	6612	239	2	178	24.87866108786611	109	6022	0	6634	154	2	210	38.95454545454545	120	6975	0	7731	248	2	220	28.04032258064516	80	5281	0	5877	225	2	142	23.377777777777776	84	5435	0	6047	188	2	215	28.79787234042553	61	4032	0	4472	148	2	178	27.094594594594593	
C11305751	null	null	null	null	77	100	87.4	15	15	15.0	0	0	0.0	0	0	14	4.08	16	381	0	382	1	267	267	267.0	18	383	0	384	1	268	268	268.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	17	382	0	383	1	268	268	268.0	17	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	380	0	381	1	266	266	266.0	16	381	0	382	1	267	267	267.0	
C11320592	null	null	null	null	76	101	90.4	15	15	15.0	0	0	0.0	0	0	14	4.293333333333333	19	409	0	415	5	31	129	74.4	19	408	0	414	5	32	128	74.2	18	418	0	424	5	33	130	76.2	19	440	0	446	5	35	135	80.4	17	425	0	431	5	36	137	77.6	18	398	0	404	5	33	122	73.6	19	427	0	433	5	36	133	79.0	18	440	0	446	5	36	134	80.6	18	431	0	437	5	35	135	78.6	18	432	0	438	5	35	135	78.8	
C11340216	null	null	null	null	82	99	89.0	15	15	15.0	0	0	0.0	0	0	19	4.1466666666666665	18	425	0	434	5	29	135	82.2	19	428	0	437	5	29	135	82.8	19	455	0	464	5	20	141	86.4	19	441	0	450	5	18	140	83.6	20	463	0	472	7	4	154	64.28571428571429	19	412	0	421	5	25	133	79.6	18	388	0	395	5	30	118	75.0	20	456	0	465	6	2	139	72.16666666666667	18	441	0	450	5	18	140	83.6	19	447	0	456	5	18	141	84.8	
C11356971	null	null	null	null	82	100	90.0	15	15	15.0	0	0	0.0	0	0	21	4.213333333333333	849	333	0	338	3	25	203	106.33333333333333	16	338	0	343	3	23	208	107.33333333333333	14	293	0	298	4	22	138	69.0	13	274	0	279	4	19	125	65.75	19	419	0	426	7	3	254	58.0	15	300	0	306	3	46	128	95.33333333333333	14	277	0	282	4	18	129	66.5	13	287	0	292	4	24	131	68.0	12	274	0	279	4	19	125	65.75	12	280	0	285	4	19	128	67.25	
C11362345	null	null	null	null	81	99	90.0	15	15	15.0	0	0	0.0	0	0	22	4.386666666666667	15	358	0	362	1	282	282	282.0	15	360	0	364	1	284	284	284.0	14	335	0	339	1	265	265	265.0	20	334	0	338	1	264	264	264.0	15	354	0	358	2	7	277	142.0	16	358	0	362	1	282	282	282.0	16	360	0	364	1	284	284	284.0	14	335	0	339	1	265	265	265.0	14	334	0	338	1	264	264	264.0	14	334	0	338	1	264	264	264.0	
C11362705	null	null	null	null	80	98	88.2	15	15	15.0	0	0	0.0	0	0	25	4.2	17	386	0	386	0	0	0	0	17	388	0	388	0	0	0	0	17	386	0	386	0	0	0	0	18	390	0	390	0	0	0	0	19	390	0	390	0	0	0	0	19	387	0	387	0	0	0	0	18	387	0	387	0	0	0	0	18	390	0	390	0	0	0	0	18	387	0	387	0	0	0	0	17	389	0	389	0	0	0	0	
C11362716	null	null	null	null	73	107	93.2	5	5	5.0	0	0	0.0	0	6	23	12.04	15	398	0	404	5	4	128	73.0	15	385	0	391	5	4	118	70.4	17	420	0	426	5	3	124	73.6	17	424	0	430	5	2	124	74.4	18	476	0	483	7	2	123	60.714285714285715	21	399	0	405	5	3	118	70.0	20	400	0	406	4	33	126	91.75	16	421	0	427	5	2	125	73.8	16	419	0	425	5	2	124	73.4	17	427	0	433	5	2	124	75.0	
C11362728	null	null	null	null	65	108	91.2	5	5	5.0	0	1	0.2	1	5	22	11.12	15	439	0	443	4	59	70	67.25	17	479	0	483	4	68	75	73.25	16	440	0	444	4	59	70	67.25	16	452	0	456	4	60	74	70.5	16	452	0	456	4	63	75	69.75	20	459	0	463	4	60	75	71.25	20	445	0	449	4	64	70	68.5	16	452	0	456	4	60	74	69.5	15	440	0	444	4	59	70	67.25	16	457	0	461	4	60	74	70.5	
C11362729	null	null	null	null	82	99	93.4	5	5	5.0	0	1	0.2	1	2	19	11.08	11	284	0	287	2	112	119	115.5	12	302	0	305	2	114	125	119.5	19	524	0	530	6	27	111	75.0	19	516	0	522	6	27	111	74.0	21	530	0	536	6	26	112	75.83333333333333	15	307	0	310	2	119	120	119.5	25	525	0	531	6	26	119	76.33333333333333	19	522	0	528	6	27	111	74.33333333333333	19	510	0	516	6	27	108	73.0	19	525	0	531	6	27	111	75.0	
C11362737	null	null	null	null	87	117	105.4	5	5	5.0	0	1	0.4	2	2	21	9.52	23	577	0	583	6	35	73	47.666666666666664	18	581	0	587	6	35	73	47.666666666666664	18	567	0	573	6	35	70	46.666666666666664	19	577	0	583	6	35	70	46.666666666666664	17	566	0	572	6	35	73	47.5	26	641	0	647	6	35	89	53.0	24	559	0	565	6	35	72	47.333333333333336	18	567	0	573	6	35	71	46.833333333333336	18	569	0	575	6	35	70	46.666666666666664	18	577	0	583	6	35	71	47.0	
C11362741	null	null	null	null	87	123	102.4	5	5	5.0	0	1	0.2	1	3	36	12.32	37	864	0	872	4	76	310	192.5	41	1029	0	1041	10	4	179	93.1	35	866	0	874	4	75	312	192.75	34	868	0	876	4	76	312	193.25	39	982	0	992	8	2	343	109.125	52	1033	0	1045	10	12	171	94.0	51	986	0	998	10	13	166	88.4	38	944	0	954	8	5	170	106.125	34	868	0	876	4	76	312	193.25	35	884	0	892	4	77	319	197.25	
C11362752	null	null	null	null	85	123	100.2	5	5	5.0	0	1	0.2	1	4	32	11.96	26	577	0	587	6	25	136	87.33333333333333	25	617	0	627	6	25	145	91.33333333333333	25	627	0	637	6	21	150	92.0	24	608	0	618	6	20	143	89.0	23	593	0	603	7	2	165	76.14285714285714	28	549	0	559	6	32	116	81.66666666666667	30	600	0	610	6	23	141	88.33333333333333	24	622	0	632	8	2	146	68.5	24	608	0	618	6	20	143	89.0	25	625	0	635	6	20	148	91.66666666666667	
C11362759	null	null	null	null	79	112	97.0	5	5	5.0	0	0	0.0	0	3	34	12.2	19	405	0	412	3	9	262	107.66666666666667	15	411	0	418	4	2	259	82.25	19	420	0	427	3	10	271	112.33333333333333	15	417	0	424	3	10	271	111.33333333333333	15	399	0	406	4	4	248	79.25	16	362	0	369	3	4	221	93.66666666666667	19	414	0	421	3	9	274	111.66666666666667	15	417	0	424	3	10	271	111.33333333333333	16	417	0	424	3	10	271	111.33333333333333	16	423	0	430	3	10	271	113.33333333333333	
C11362766	null	null	null	null	66	110	92.6	5	5	5.0	0	0	0.0	0	4	25	11.48	11	270	0	273	2	92	137	114.5	17	453	0	460	7	11	149	58.714285714285715	14	381	0	386	5	15	150	68.0	15	392	0	397	5	14	152	68.4	15	418	0	425	6	4	149	62.666666666666664	19	415	0	420	5	10	169	73.0	14	279	0	282	2	94	139	116.5	15	380	0	385	5	18	146	67.8	15	384	0	389	5	18	144	66.8	15	393	0	398	5	18	149	68.6	
C11362769	null	null	null	null	76	109	92.4	5	5	5.0	0	0	0.0	0	5	26	12.16	15	304	0	310	4	30	116	69.75	14	310	0	316	4	30	118	71.0	22	565	0	577	10	3	100	52.8	23	563	0	573	8	12	99	61.5	22	565	0	575	9	2	114	57.666666666666664	13	280	0	285	4	4	104	64.0	29	570	0	580	8	27	113	67.0	23	566	0	576	8	11	101	61.875	23	563	0	573	8	12	99	61.5	25	625	0	637	10	12	108	58.8	
C11362770	null	null	null	null	84	109	93.2	5	5	5.0	0	2	0.4	1	6	20	11.08	22	662	0	669	5	3	229	118.2	24	680	0	687	5	8	236	121.8	23	691	0	698	5	6	232	124.2	26	685	0	692	5	4	236	122.6	28	838	0	847	8	3	203	95.625	29	672	0	679	5	7	237	121.2	30	671	0	678	5	5	235	120.2	24	711	0	718	5	7	239	126.8	23	680	0	687	5	4	234	121.6	23	685	0	692	5	4	236	122.4	
C11365604	null	null	null	null	81	102	91.2	15	15	15.0	0	0	0.0	0	0	19	4.226666666666667	21	451	0	460	9	3	68	30.88888888888889	22	450	0	459	9	3	68	30.88888888888889	22	455	0	464	7	17	68	40.0	21	457	0	466	7	16	68	40.285714285714285	22	481	0	490	9	3	68	31.88888888888889	22	458	0	467	9	3	68	30.88888888888889	24	462	0	471	7	18	68	40.857142857142854	22	454	0	463	7	17	68	40.0	21	451	0	460	7	16	68	39.42857142857143	21	451	0	460	7	16	68	39.42857142857143	
C11381244	null	null	null	null	80	116	92.2	15	15	15.0	0	0	0.0	0	0	20	4.213333333333333	16	329	0	334	3	5	197	105.66666666666667	16	328	0	333	3	4	197	105.33333333333333	24	491	0	498	3	9	330	157.33333333333334	23	494	0	501	3	8	332	158.0	17	368	0	373	4	7	190	88.0	18	361	0	366	2	132	207	169.5	22	453	0	460	2	119	318	218.5	25	514	0	521	2	141	346	243.5	23	494	0	501	3	8	332	158.0	22	494	0	501	3	8	332	158.0	
C11387360	null	null	null	null	82	111	91.6	15	15	15.0	0	0	0.0	0	0	16	4.346666666666667	18	375	0	380	5	9	59	29.0	17	370	0	375	5	9	56	27.8	17	370	0	375	5	9	56	27.8	16	353	0	358	5	9	55	27.4	16	361	0	366	5	9	59	28.8	19	396	0	401	5	9	68	32.6	19	386	0	391	5	9	59	29.0	17	366	0	371	5	9	59	28.2	16	366	0	371	5	9	56	27.8	16	366	0	371	5	9	55	27.4	
C11393386	null	null	null	null	87	106	97.4	15	15	15.0	0	1	0.2	1	0	20	4.36	20	397	0	402	4	60	173	88.25	19	405	0	410	4	60	175	88.75	20	410	0	415	4	60	177	89.25	22	444	0	449	4	60	197	94.25	20	409	0	414	4	60	181	90.25	21	408	0	413	4	60	176	89.0	21	406	0	411	4	60	182	90.5	21	447	0	452	4	60	196	94.0	23	444	0	449	4	60	193	93.25	22	445	0	450	4	60	196	94.0	
C114	null	null	null	null	12	36	25.6	7	7	7.0	0	1	0.2	1	0	17	1.9714285714285715	1552	33273	0	36778	832	2	127	39.96394230769231	1147	49675	0	54872	1146	2	150	43.324607329842934	1314	56560	0	63104	1620	2	151	34.89938271604938	1420	59298	0	66078	1658	2	153	35.75090470446321	5519	139212	0	154534	4209	2	253	33.069375148491325	876	40676	0	44890	1105	2	128	36.782805429864254	10883	200643	0	222319	5725	2	191	35.041921397379916	2082	80176	0	89246	2264	2	253	35.40326855123675	1385	59298	0	66078	1658	2	153	35.75090470446321	1398	59364	0	66144	1658	2	153	35.79071170084439	
C11405359	null	null	null	null	81	111	92.6	15	15	15.0	0	0	0.0	0	0	13	4.44	39	870	0	882	7	67	181	121.71428571428571	42	958	0	974	11	5	143	85.45454545454545	42	948	0	964	9	81	147	103.33333333333333	50	1159	0	1179	12	11	292	94.0	33	756	0	767	8	2	182	92.25	30	645	0	654	7	6	178	89.85714285714286	39	838	0	850	7	68	184	117.0	49	1118	0	1137	13	2	293	84.61538461538461	50	1159	0	1179	12	11	292	94.0	54	1159	0	1179	12	11	292	94.0	
C11421447	null	null	null	null	81	107	93.4	15	15	15.0	0	0	0.0	0	1	16	4.266666666666667	15	297	0	304	5	6	166	50.6	14	306	0	313	5	4	172	52.0	15	306	0	313	5	5	172	52.2	15	310	0	317	5	4	175	52.8	18	313	0	320	5	4	175	53.4	14	289	0	296	5	3	163	49.2	15	298	0	305	5	4	171	51.0	17	351	0	359	5	5	174	61.2	15	309	0	316	5	4	174	52.6	14	312	0	319	5	4	175	53.2	
C11422335	null	null	null	null	76	108	90.0	15	15	15.0	0	0	0.0	0	0	13	4.066666666666666	15	313	0	317	3	32	188	89.33333333333333	27	524	0	531	4	35	190	119.75	15	309	0	313	3	31	196	88.0	15	310	0	314	3	32	196	88.33333333333333	14	318	0	322	4	3	200	68.25	27	548	0	555	4	40	197	125.75	19	379	0	383	2	39	247	143.0	15	309	0	313	3	31	196	88.0	15	309	0	313	3	31	196	88.0	16	314	0	318	3	32	198	89.66666666666667	
C11429254	null	null	null	null	85	96	90.8	15	15	15.0	0	0	0.0	0	0	18	4.24	17	380	0	385	2	6	360	183.0	17	391	0	396	3	4	367	125.33333333333333	17	386	0	391	2	2	367	184.5	18	383	0	388	2	2	364	183.0	19	398	0	403	4	2	369	95.75	18	395	0	400	2	11	370	190.5	18	386	0	391	2	11	361	186.0	17	385	0	390	2	2	366	184.0	17	383	0	388	2	2	364	183.0	17	388	0	393	2	2	369	185.5	
C11441074	null	null	null	null	83	102	92.8	15	15	15.0	0	0	0.0	0	0	15	4.306666666666667	18	419	0	426	3	113	170	132.0	19	419	0	426	3	113	170	132.0	18	415	0	422	3	110	174	131.33333333333334	19	428	0	435	4	3	184	101.75	19	427	0	434	4	3	171	101.5	19	407	0	414	4	3	171	97.0	22	444	0	451	4	3	186	105.75	18	413	0	420	3	109	173	130.66666666666666	18	413	0	420	3	110	172	130.66666666666666	19	438	0	445	4	3	190	104.25	
C11444018	null	null	null	null	76	104	91.6	15	15	15.0	0	1	0.2	1	0	13	4.133333333333334	27	617	0	624	6	23	164	95.83333333333333	26	635	0	642	6	20	167	98.0	26	630	0	637	6	17	167	96.66666666666667	26	639	0	646	6	16	166	98.16666666666667	25	627	0	634	7	2	164	83.57142857142857	28	627	0	634	6	23	167	96.66666666666667	28	616	0	623	6	17	162	95.16666666666667	26	632	0	639	6	20	166	97.0	27	633	0	640	6	20	166	97.16666666666667	26	642	0	649	6	16	167	98.66666666666667	
C11444030	null	null	null	null	83	103	95.0	5	5	5.0	0	1	0.2	1	2	23	11.84	41	469	0	476	6	34	103	67.5	17	468	0	475	6	19	109	67.5	19	522	0	529	6	34	129	72.16666666666667	17	467	0	474	6	35	101	67.5	24	687	0	698	8	29	122	78.125	22	474	0	481	6	17	112	68.5	22	447	0	454	6	28	102	64.16666666666667	17	475	0	482	6	30	107	68.83333333333333	17	468	0	475	6	34	102	67.66666666666667	17	473	0	480	6	34	103	68.33333333333333	
C11444033	null	null	null	null	86	102	91.8	5	5	5.0	0	0	0.0	0	6	22	11.6	36	311	0	315	4	3	53	35.0	14	325	0	329	4	5	62	38.25	16	397	0	402	4	42	61	47.5	15	377	0	382	4	37	53	43.5	18	450	0	456	6	12	52	37.5	19	391	0	397	6	21	43	34.666666666666664	18	360	0	364	4	15	53	38.0	16	384	0	389	4	39	56	44.75	16	377	0	382	4	37	53	43.5	15	380	0	385	4	35	58	44.25	
C11444043	null	null	null	null	87	102	96.6	5	5	5.0	0	1	0.2	1	4	24	11.8	54	515	0	521	6	9	188	77.33333333333333	21	538	0	544	5	41	198	94.8	27	671	0	679	5	64	197	122.0	22	550	0	556	5	53	195	98.0	23	585	0	592	6	9	194	88.33333333333333	27	550	0	556	6	8	200	82.33333333333333	29	542	0	548	6	10	196	80.33333333333333	22	561	0	567	5	53	194	100.0	23	553	0	559	5	53	193	98.6	23	569	0	575	5	53	200	101.4	
C11444046	null	null	null	null	77	115	96.2	5	5	5.0	0	0	0.0	0	5	28	12.6	55	583	0	595	12	6	119	43.0	24	593	0	605	12	2	121	43.833333333333336	26	723	0	741	12	3	147	56.666666666666664	23	571	0	583	12	3	106	44.0	31	653	0	668	12	2	149	50.75	28	613	0	625	12	3	127	45.5	28	587	0	599	12	3	115	44.666666666666664	22	573	0	585	12	3	108	44.083333333333336	21	567	0	579	12	3	106	43.666666666666664	27	732	0	750	12	3	149	57.166666666666664	
C11444048	null	null	null	null	81	104	94.0	5	5	5.0	0	1	0.2	1	3	22	11.76	115	1099	0	1117	18	9	167	55.888888888888886	58	1204	0	1222	18	4	178	59.77777777777778	50	1219	0	1237	14	7	181	77.28571428571429	49	1164	0	1182	18	2	189	58.77777777777778	51	1190	0	1208	18	2	189	59.5	48	945	0	959	14	10	177	64.71428571428571	61	1148	0	1166	18	4	187	57.22222222222222	49	1187	0	1205	17	2	179	63.11764705882353	48	1148	0	1166	18	2	181	57.888888888888886	49	1215	0	1233	18	2	188	61.333333333333336	
C11444065	null	null	null	null	81	135	106.6	5	5	5.0	0	1	0.4	2	5	31	11.48	81	778	0	790	10	3	157	66.2	33	830	0	842	10	12	160	71.2	33	852	0	864	12	7	157	61.333333333333336	32	842	0	854	12	3	165	61.0	38	1014	0	1029	14	2	166	64.42857142857143	40	794	0	806	10	12	151	69.4	41	798	0	810	10	3	155	67.0	33	835	0	847	12	3	157	60.166666666666664	32	826	0	838	12	3	157	59.666666666666664	33	858	0	870	12	3	167	62.333333333333336	
C11444075	null	null	null	null	91	118	106.0	5	5	5.0	0	0	0.0	0	4	42	14.4	60	528	0	533	5	43	89	61.4	24	555	0	560	5	45	95	65.0	26	596	0	601	5	46	106	70.0	27	594	0	599	5	45	106	69.4	24	552	0	557	5	44	94	63.2	28	542	0	547	5	46	91	64.0	30	546	0	551	5	43	94	63.4	26	592	0	597	5	43	106	68.8	27	534	0	539	5	43	88	61.0	24	542	0	547	5	45	89	62.6	
C11444081	null	null	null	null	87	132	109.0	5	5	5.0	0	0	0.0	0	3	54	14.76	37	326	0	331	2	69	222	145.5	18	340	0	345	3	3	237	103.0	17	395	0	400	3	10	271	121.33333333333333	16	361	0	366	3	9	250	110.0	15	348	0	353	5	4	237	62.8	19	342	0	347	3	3	237	103.66666666666667	20	354	0	359	3	2	244	105.0	17	358	0	363	4	9	253	81.75	16	375	0	380	3	19	264	114.66666666666667	17	388	0	393	3	19	277	119.0	
C11444093	null	null	null	null	82	110	97.6	5	5	5.0	0	1	0.2	1	6	24	12.12	57	593	0	600	7	5	144	68.71428571428571	26	630	0	637	6	34	159	82.5	31	605	0	612	7	4	146	69.14285714285714	25	616	0	623	7	12	145	72.14285714285714	31	810	0	819	7	10	150	92.42857142857143	31	613	0	620	7	4	150	70.85714285714286	31	605	0	612	7	5	145	69.14285714285714	25	643	0	650	7	4	146	70.28571428571429	24	616	0	623	7	12	145	72.14285714285714	25	623	0	630	7	12	146	72.57142857142857	
C11444102	null	null	null	null	89	106	95.4	5	5	5.0	0	1	0.2	1	6	30	11.44	71	750	0	759	6	37	318	117.0	29	768	0	777	6	37	326	120.0	27	747	0	756	6	37	317	116.66666666666667	37	996	0	1010	11	23	179	84.9090909090909	30	807	0	817	9	2	168	84.55555555555556	34	748	0	757	6	37	318	116.83333333333333	51	1098	0	1115	15	5	173	67.73333333333333	33	901	0	913	10	2	241	85.4	28	761	0	770	6	37	323	119.33333333333333	27	764	0	773	6	37	324	119.66666666666667	
C11446281	null	null	null	null	96	98	96.8	15	15	15.0	0	1	0.2	1	0	15	4.386666666666667	29	559	0	567	8	27	278	58.375	28	576	0	584	8	27	290	59.875	27	623	0	631	8	27	325	64.25	25	580	0	588	8	27	293	60.25	26	628	0	636	8	27	331	65.0	25	555	0	563	8	27	275	58.0	26	565	0	573	8	27	283	59.0	26	600	0	608	8	27	313	62.75	27	580	0	588	8	27	293	60.25	25	580	0	588	8	27	293	60.25	
C11451584	null	null	null	null	76	121	96.0	15	15	15.0	0	1	0.2	1	0	21	4.346666666666667	40	845	0	858	7	9	184	108.28571428571429	37	843	0	856	7	8	186	107.71428571428571	49	1126	0	1147	15	11	137	70.2	36	812	0	825	7	14	184	106.14285714285714	35	846	0	860	11	2	184	70.0909090909091	41	780	0	794	10	6	132	71.3	39	841	0	854	7	7	184	107.42857142857143	38	836	0	849	8	4	186	95.25	35	812	0	825	7	14	184	106.14285714285714	36	822	0	835	7	14	186	107.42857142857143	
C11456016	null	null	null	null	84	106	95.2	15	15	15.0	0	1	0.2	1	0	13	4.426666666666667	43	972	0	989	17	13	128	51.0	43	992	0	1009	17	13	131	51.470588235294116	55	1239	0	1261	20	2	137	56.45	52	1029	0	1046	17	13	136	54.529411764705884	47	1116	0	1135	18	13	138	56.05555555555556	46	1003	0	1020	17	13	131	52.1764705882353	48	1000	0	1017	17	13	140	52.64705882352941	48	1041	0	1059	18	2	138	51.94444444444444	44	1006	0	1023	17	13	136	52.88235294117647	44	1022	0	1039	17	13	139	53.588235294117645	
C11456569	null	null	null	null	83	107	94.8	15	15	15.0	0	1	0.2	1	0	16	4.293333333333333	26	560	0	569	8	3	139	65.0	27	575	0	584	8	2	139	66.375	30	657	0	670	7	21	191	87.85714285714286	30	663	0	676	7	21	191	88.42857142857143	38	863	0	879	10	20	173	82.0	35	730	0	744	10	4	160	68.7	40	827	0	845	8	56	199	98.0	30	663	0	676	7	21	191	88.57142857142857	30	663	0	676	7	21	191	88.42857142857143	29	672	0	685	7	21	191	89.71428571428571	
C11456846	null	null	null	null	80	108	94.8	15	15	15.0	0	0	0.0	0	0	15	4.44	24	462	0	468	5	9	115	80.0	24	469	0	475	5	10	120	81.2	22	471	0	477	5	4	125	81.0	22	459	0	465	5	5	116	79.4	22	484	0	490	5	5	129	82.0	22	468	0	474	5	10	119	81.0	22	458	0	464	6	2	114	66.5	21	454	0	460	5	10	111	79.4	30	455	0	461	5	8	112	79.2	22	458	0	464	5	8	114	79.6	
C11458034	null	null	null	null	80	109	92.6	15	15	15.0	0	0	0.0	0	0	20	4.36	31	658	0	670	9	12	87	54.55555555555556	34	688	0	700	9	16	93	57.888888888888886	28	578	0	587	9	16	83	44.666666666666664	29	617	0	629	9	8	106	50.333333333333336	29	614	0	625	9	10	108	49.22222222222222	35	673	0	685	8	18	89	63.0	27	542	0	551	9	13	74	41.666666666666664	27	580	0	589	9	16	84	45.0	28	576	0	585	9	17	83	44.666666666666664	30	634	0	646	9	8	108	51.0	
C11458795	null	null	null	null	78	120	95.6	15	15	15.0	0	1	0.2	1	0	16	4.266666666666667	45	907	0	911	4	152	189	179.75	68	1467	0	1471	4	192	334	227.5	62	1384	0	1388	4	191	328	225.25	63	1405	0	1409	4	195	331	229.0	65	1466	0	1470	4	191	333	227.0	71	1459	0	1463	4	192	331	226.75	46	923	0	927	4	155	191	182.0	28	600	0	603	3	153	189	177.0	28	600	0	603	3	153	189	177.0	43	972	0	975	3	195	331	240.33333333333334	
C11461096	null	null	null	null	83	106	94.0	15	15	15.0	0	0	0.0	0	0	14	4.48	51	915	0	934	12	3	174	74.83333333333333	26	509	0	520	8	2	172	61.5	46	948	0	971	15	2	161	62.6	18	371	0	379	5	2	284	72.4	48	1050	0	1073	17	2	177	60.76470588235294	25	528	0	539	8	2	181	63.875	26	522	0	534	8	2	196	63.125	22	488	0	499	9	2	170	53.22222222222222	39	804	0	823	9	2	284	88.33333333333333	20	409	0	418	6	2	284	66.66666666666667	
C11464406	null	null	null	null	82	101	95.6	15	15	15.0	0	1	0.2	1	0	21	4.1066666666666665	19	330	0	333	2	92	176	134.0	18	380	0	384	2	136	180	158.0	16	345	0	348	2	98	185	141.5	16	344	0	347	2	97	185	141.0	16	338	0	341	2	92	184	138.0	18	375	0	379	2	137	176	156.5	26	339	0	342	2	99	180	139.5	16	345	0	348	2	98	185	141.5	15	344	0	347	2	97	185	141.0	23	494	0	497	2	30	327	178.5	
C11466317	null	null	null	null	77	99	92.8	15	15	15.0	0	0	0.0	0	0	14	4.373333333333333	33	660	0	672	8	13	160	80.625	33	707	0	719	8	20	175	86.875	39	873	0	891	14	6	240	61.285714285714285	40	893	0	911	14	6	252	62.714285714285715	32	686	0	698	9	3	167	74.55555555555556	33	675	0	687	8	13	163	82.5	35	708	0	720	8	15	183	86.375	40	885	0	903	15	5	245	58.0	32	709	0	721	8	16	172	86.75	40	909	0	927	14	6	257	63.857142857142854	
C11694	null	null	null	null	16	29	23.0	12	15	13.6	0	0	0.0	0	0	9	1.161764705882353	84	4770	0	5544	484	4	122	9.849173553719009	90	4770	0	5544	484	4	122	9.849173553719009	231	4872	0	5646	484	4	125	10.059917355371901	86	4870	0	5644	484	4	127	10.055785123966942	864	38025	29	43874	3449	2	193	11.024064946361264	87	4723	0	5491	482	4	122	9.792531120331951	573	24003	1674	28264	2705	2	236	8.872458410351202	137	6186	0	7140	599	2	139	10.32220367278798	93	4870	0	5644	484	4	127	10.055785123966942	86	4822	0	5596	484	4	124	9.956611570247935	
C119	null	null	null	null	12	46	29.4	7	7	7.0	0	0	0.0	0	0	16	2.914285714285714	1043	38109	0	41752	1063	2	259	35.30103480714958	1961	57994	0	63501	1223	2	307	46.68601798855274	986	35300	0	38773	1053	2	259	33.058879392212724	858	35299	0	38772	1053	2	259	33.058879392212724	11317	218844	0	239379	6176	2	418	34.89766839378238	818	31603	0	34236	515	2	350	60.27766990291262	18583	262620	0	285457	4963	2	757	51.8079790449325	987	39573	0	43606	1164	2	375	33.554982817869416	867	35299	0	38772	1053	2	259	33.058879392212724	884	35500	0	38973	1053	2	263	33.24881291547958	
C11905	null	null	null	null	18	30	23.0	14	15	14.6	0	0	0.0	0	0	9	1.1095890410958904	1133	21432	0	23148	663	2	170	31.959276018099548	430	19308	0	20832	535	3	158	35.65607476635514	23	1231	0	1343	36	2	146	33.55555555555556	25	1367	0	1479	38	2	164	35.421052631578945	510	15894	0	17225	406	2	245	38.79556650246305	464	21024	0	22740	655	2	168	31.738931297709925	29	1509	0	1625	33	2	176	44.81818181818182	49	2628	0	2856	68	2	188	38.220588235294116	25	1367	0	1479	38	2	164	35.421052631578945	25	1368	0	1480	38	2	164	35.421052631578945	
C125	null	null	null	null	69	98	81.2	5	5	5.0	0	0	0.0	0	3	15	9.72	10	202	0	203	1	35	35	35.0	11	203	0	204	1	35	35	35.0	6	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	6	204	0	205	1	35	35	35.0	9	204	0	205	1	35	35	35.0	8	203	0	204	1	35	35	35.0	7	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	6	201	0	202	1	35	35	35.0	
C129	null	null	null	null	24	42	31.8	7	7	7.0	0	0	0.0	0	0	16	3.1142857142857143	35	1645	47	1779	70	3	170	23.485714285714284	44	2061	55	2229	108	2	175	19.074074074074073	224	9537	179	10403	401	2	407	23.780548628428928	109	5151	0	5597	263	2	277	19.581749049429657	82	3803	125	4140	182	2	140	20.89010989010989	65	2508	63	2690	75	2	470	33.42666666666667	206	7428	544	8174	284	2	234	26.151408450704224	214	9490	110	10289	431	2	271	22.016241299303946	111	5151	0	5597	263	2	277	19.581749049429657	113	5272	0	5718	263	2	286	20.041825095057035	
C13	null	null	null	null	11	32	20.6	2	2	2.0	0	1	0.2	1	0	19	5.7	24	1618	0	1680	26	7	69	57.46153846153846	42	1279	0	1341	26	5	78	45.30769230769231	41	2983	0	3153	56	3	84	49.67857142857143	34	2625	0	2779	64	2	81	38.78125	58	4522	0	4728	112	2	141	37.705357142857146	28	1752	0	1842	40	2	64	40.25	65	3862	0	4084	56	5	346	64.89285714285714	33	2609	0	2758	61	2	108	40.377049180327866	37	2865	0	3035	56	2	86	47.607142857142854	41	3129	0	3299	56	2	92	52.17857142857143	
C130	null	null	null	null	9	32	22.2	7	7	7.0	0	1	0.2	1	0	10	1.8857142857142857	57	3370	0	3621	141	4	48	23.368794326241133	142	7959	0	8537	275	4	62	28.214545454545455	56	3370	0	3621	141	4	48	23.368794326241133	47	3298	0	3549	141	3	46	22.858156028368793	108	7318	0	7892	314	2	84	22.85031847133758	126	7683	0	8261	275	4	61	27.341818181818184	103	6308	0	6780	222	3	95	27.815315315315317	62	4222	0	4538	196	2	49	21.122448979591837	49	3370	0	3621	141	4	48	23.368794326241133	49	3381	0	3632	141	4	48	23.4468085106383	
C1306116	null	null	null	null	386	415	402.0	15	15	15.0	0	0	0.0	0	6	28	18.893333333333334	194	1008	0	1009	1	315	315	315.0	196	1011	0	1012	1	315	315	315.0	242	1012	0	1013	1	315	315	315.0	196	1012	0	1013	1	315	315	315.0	194	1009	0	1010	1	315	315	315.0	212	1006	0	1007	1	315	315	315.0	218	1006	0	1007	1	315	315	315.0	195	1012	0	1013	1	315	315	315.0	195	1013	0	1014	1	315	315	315.0	261	1013	0	1014	1	315	315	315.0	
C132	null	null	null	null	70	89	80.2	5	5	5.0	0	0	0.0	0	4	18	10.16	10	209	0	210	1	83	83	83.0	11	205	0	206	1	83	83	83.0	6	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	205	0	206	1	83	83	83.0	9	207	0	208	1	83	83	83.0	9	204	0	205	1	83	83	83.0	7	204	0	205	1	83	83	83.0	7	210	0	211	1	83	83	83.0	7	210	0	211	1	83	83	83.0	
C137	null	null	null	null	18	32	26.0	7	7	7.0	0	1	0.2	1	0	11	2.1142857142857143	4	278	0	286	8	22	39	24.125	4	285	0	293	8	22	40	24.25	4	348	0	356	8	22	70	28.0	5	365	0	373	8	22	83	29.625	6	414	0	422	8	24	86	35.5	4	278	0	286	8	22	39	24.125	7	402	0	410	8	24	78	30.75	5	365	0	373	8	22	70	29.5	5	344	0	352	8	22	73	28.375	5	347	0	355	8	22	76	28.75	
C14	null	null	null	null	20	50	28.8	2	2	2.0	0	1	0.4	2	0	36	7.9	418	17473	0	19021	580	5	121	29.055172413793102	354	18348	0	19896	580	5	129	30.55862068965517	380	19953	0	21681	624	5	139	30.974358974358974	421	21957	0	23997	624	5	155	34.15384615384615	381	20872	0	23278	659	2	476	31.37329286798179	58	2895	0	3179	64	4	98	44.5625	165	7231	0	7891	228	2	127	30.771929824561404	210	12289	0	13466	407	2	152	29.34152334152334	56	3485	0	3853	152	4	99	22.63157894736842	66	4077	0	4613	152	4	121	26.473684210526315	
C1405	null	null	null	null	386	426	401.0	5	5	5.0	0	0	0.0	0	37	69	49.44	193	1005	0	1006	1	490	490	490.0	247	1002	0	1003	1	490	490	490.0	193	1006	0	1007	1	490	490	490.0	193	1007	0	1008	1	490	490	490.0	225	1004	0	1005	1	490	490	490.0	286	1009	0	1010	1	490	490	490.0	278	1002	0	1003	1	490	490	490.0	191	1014	0	1015	1	490	490	490.0	191	1007	0	1008	1	490	490	490.0	193	1007	0	1008	1	490	490	490.0	
C14102	null	null	null	null	19	30	24.2	13	15	14.0	0	0	0.0	0	0	9	1.2571428571428571	3	143	0	152	9	2	4	3.5555555555555554	3	149	0	158	9	2	4	3.5555555555555554	3	144	0	153	9	2	4	3.5555555555555554	3	144	0	153	9	2	4	3.5555555555555554	3	159	0	168	9	2	4	3.5555555555555554	3	149	0	158	9	2	4	3.5555555555555554	3	153	0	162	9	2	4	3.5555555555555554	3	143	0	152	9	2	4	3.5555555555555554	3	144	0	153	9	2	4	3.5555555555555554	3	145	0	154	9	2	4	3.5555555555555554	
C1415	null	null	null	null	390	414	400.6	5	5	5.0	0	0	0.0	0	33	61	48.88	189	1004	0	1005	1	639	639	639.0	256	1011	0	1012	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	193	1025	0	1026	1	639	639	639.0	190	1012	0	1013	1	639	639	639.0	296	1014	0	1015	1	639	639	639.0	286	1008	0	1009	1	639	639	639.0	188	1008	0	1009	1	639	639	639.0	190	1003	0	1004	1	639	639	639.0	188	1003	0	1004	1	639	639	639.0	
C146	null	null	null	null	27	105	48.6	6	7	6.4	0	0	0.0	0	0	72	5.21875	86	3103	0	3335	129	2	364	23.72093023255814	87	3141	0	3373	129	2	382	24.0	86	3111	0	3343	129	2	365	23.75968992248062	86	3104	0	3336	129	2	364	23.72093023255814	412	13927	0	15157	842	2	203	16.489311163895486	159	4755	0	5115	209	2	246	22.545454545454547	105	3276	0	3520	140	2	238	22.87142857142857	87	3106	0	3338	129	2	366	23.72093023255814	86	3104	0	3336	129	2	364	23.72093023255814	86	3105	0	3337	129	2	364	23.72093023255814	
C14853	null	null	null	null	12	47	26.0	13	15	14.0	0	0	0.0	0	0	16	1.2857142857142858	1034	303	0	323	18	2	61	14.88888888888889	6	303	0	323	18	2	61	14.88888888888889	6	307	0	327	18	2	63	15.11111111111111	6	309	0	329	18	2	64	15.222222222222221	8	381	0	401	18	2	97	17.72222222222222	6	303	0	323	18	2	61	14.88888888888889	8	390	0	410	18	2	88	17.88888888888889	6	315	0	335	18	2	67	15.555555555555555	7	309	0	329	18	2	64	15.222222222222221	6	309	0	329	18	2	64	15.222222222222221	
C14956	null	null	null	null	13	33	25.0	15	15	15.0	0	0	0.0	0	0	9	1.16	96	4603	0	5082	146	3	77	31.527397260273972	159	7468	0	8235	232	3	77	32.189655172413794	97	4810	0	5312	148	2	77	32.5	99	4836	0	5338	148	2	77	32.67567567567568	8185	151501	0	168810	7102	2	152	21.33215995494227	378	16305	0	18056	599	2	121	27.220367278797998	326	14186	0	15717	615	2	74	23.066666666666666	192	9063	0	10037	301	2	79	30.109634551495017	100	4836	0	5338	148	2	77	32.67567567567568	174	7927	0	8734	236	2	77	33.58898305084746	
C1499	null	null	null	null	19	56	33.4	11	12	11.6	0	0	0.0	0	0	36	1.9655172413793103	62	2778	0	2949	56	2	174	48.089285714285715	69	2785	0	2956	56	2	175	48.214285714285715	224	7476	0	7928	119	2	240	61.016806722689076	63	2821	0	3000	56	2	170	48.857142857142854	239	10277	0	10854	153	2	484	65.2156862745098	76	2602	0	2743	51	2	156	49.35294117647059	110	4601	0	4892	62	4	441	71.93548387096774	196	8241	0	8744	123	2	344	65.09756097560975	196	8395	0	8909	114	2	368	71.47368421052632	197	8475	0	8989	114	2	376	72.17543859649123	
C15	null	null	null	null	11	41	29.6	0	2	1.6	0	1	0.4	2	1	24	7.75	174	8722	0	9590	338	2	123	24.75147928994083	215	8049	0	8917	322	2	116	23.88198757763975	246	12714	0	14222	560	2	112	22.17142857142857	220	12710	0	14218	560	2	112	22.17142857142857	585	28143	0	31311	1300	2	127	21.27846153846154	158	8049	0	8917	322	2	116	23.88198757763975	3008	71352	0	79556	2752	2	152	25.584302325581394	219	12676	0	14184	553	2	113	22.33273056057866	242	12710	0	14218	560	2	112	22.17142857142857	200	11489	0	12917	504	2	104	22.03174603174603	
C1546	null	null	null	null	388	415	400.0	5	5	5.0	0	0	0.0	0	40	64	49.56	194	1001	0	1001	0	0	0	0	285	1001	0	1001	0	0	0	0	192	1001	0	1001	0	0	0	0	193	1001	0	1001	0	0	0	0	194	1001	0	1001	0	0	0	0	328	1001	0	1001	0	0	0	0	300	1001	0	1001	0	0	0	0	195	1001	0	1001	0	0	0	0	230	1001	0	1001	0	0	0	0	191	1001	0	1001	0	0	0	0	
C15511	null	null	null	null	21	38	28.2	15	15	15.0	0	0	0.0	0	0	16	1.2666666666666666	2582	58503	0	64476	2038	2	228	28.698724239450442	1967	59429	0	65402	2038	2	231	29.152109911678117	5964	126964	0	139621	4644	2	149	27.335917312661497	6142	127637	0	140294	4644	2	149	27.48083548664944	59732	498511	0	549331	18917	2	301	26.351694243273247	1837	59427	0	65400	2038	2	231	29.152109911678117	31706	328355	0	361393	11393	2	243	28.814271921355218	8710	166515	0	183029	5938	2	212	28.03957561468508	6052	127294	0	139951	4644	2	150	27.406976744186046	6056	129397	0	142054	4644	2	156	27.85981912144703	
C156	null	null	null	null	15	60	30.6	6	7	6.4	0	0	0.0	0	0	32	3.34375	45	2272	0	2399	67	2	147	31.149253731343283	44	2383	0	2510	64	2	148	34.328125	19	1062	0	1131	30	5	159	33.7	53	2789	0	2949	62	4	152	40.774193548387096	68	3582	0	3796	114	2	167	29.25438596491228	47	2272	0	2399	67	2	147	31.149253731343283	63	2973	0	3146	73	2	169	39.52054794520548	59	3062	0	3233	78	2	159	35.96153846153846	52	2776	0	2936	62	4	151	40.564516129032256	53	2790	0	2950	62	4	152	40.774193548387096	
C1561	null	null	null	null	13	41	25.0	12	12	12.0	0	0	0.0	0	0	10	1.3333333333333333	159	8736	0	9578	340	2	153	25.63235294117647	308	11883	0	13031	520	2	108	22.803846153846155	332	16855	0	18459	715	2	95	23.532867132867132	343	16771	0	18375	715	2	96	23.415384615384614	566	24408	0	26685	1052	2	174	23.180608365019012	69	3754	0	4108	123	2	124	30.414634146341463	307	15073	0	16505	575	2	142	26.177391304347825	559	26457	0	28936	1188	2	112	22.24074074074074	341	16771	0	18375	715	2	96	23.415384615384614	450	22084	0	24232	966	2	90	22.82712215320911	
C1578	null	null	null	null	370	418	400.6	5	5	5.0	0	0	0.0	0	36	61	49.6	185	1004	0	1005	1	167	167	167.0	227	1004	0	1005	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	190	1017	0	1018	1	167	167	167.0	187	1014	0	1015	1	167	167	167.0	284	1001	0	1002	1	167	167	167.0	320	1008	0	1009	1	167	167	167.0	190	1017	0	1018	1	167	167	167.0	189	1017	0	1018	1	167	167	167.0	193	1017	0	1018	1	167	167	167.0	
C16	null	null	null	null	10	25	17.6	2	2	2.0	0	1	0.2	1	0	16	4.1	8	912	0	920	2	325	325	325.0	8	915	0	923	2	325	328	326.5	8	922	0	930	2	329	329	329.0	8	912	0	920	2	325	325	325.0	8	930	0	938	2	329	333	331.0	10	932	0	940	2	333	333	333.0	10	948	0	956	2	335	338	336.5	8	930	0	938	2	330	332	331.0	8	912	0	920	2	325	325	325.0	9	933	0	941	2	333	333	333.0	
C164	null	null	null	null	19	29	23.6	7	7	7.0	0	1	0.2	1	0	10	1.8857142857142857	52	3530	0	3868	117	2	106	29.846153846153847	55	3624	0	3962	117	2	110	30.632478632478634	63	3957	0	4347	153	2	63	25.431372549019606	71	4788	0	5262	187	2	56	25.176470588235293	72	4890	0	5342	184	2	151	26.282608695652176	61	3598	0	3936	117	2	108	30.418803418803417	91	5684	0	6214	205	2	80	27.385365853658538	59	4029	0	4419	162	2	62	24.45679012345679	57	3961	0	4351	153	2	63	25.45098039215686	69	4788	0	5262	187	2	56	25.176470588235293	
C1673	null	null	null	null	374	411	400.6	5	5	5.0	0	0	0.0	0	40	65	50.52	229	1008	0	1009	1	162	162	162.0	242	1022	0	1023	1	162	162	162.0	193	1038	0	1039	1	162	162	162.0	190	1011	0	1012	1	162	162	162.0	192	1008	0	1009	1	162	162	162.0	278	1008	0	1009	1	162	162	162.0	283	1008	0	1009	1	162	162	162.0	188	1008	0	1009	1	162	162	162.0	194	1038	0	1039	1	162	162	162.0	193	1038	0	1039	1	162	162	162.0	
C1708	null	null	null	null	14	32	22.4	7	10	9.4	0	1	0.2	1	0	9	1.3829787234042554	5	299	0	319	18	2	66	13.61111111111111	5	309	0	329	18	2	69	14.11111111111111	5	302	0	322	18	2	67	13.777777777777779	4	312	0	332	18	2	69	14.277777777777779	4	291	5	310	19	2	74	12.368421052631579	4	289	0	309	18	2	60	13.61111111111111	6	338	15	359	19	2	76	14.68421052631579	5	323	0	343	18	2	70	14.88888888888889	5	312	0	332	18	2	69	14.277777777777779	5	324	0	344	18	2	72	14.944444444444445	
C1764	null	null	null	null	21	54	32.0	11	12	11.8	0	0	0.0	0	0	32	1.8983050847457628	665	25396	0	27609	550	2	238	45.8	687	26223	0	28436	550	2	247	47.303636363636365	654	25859	0	28153	471	2	297	54.52016985138004	919	31664	0	34514	580	2	376	54.27758620689655	2117	62656	0	68125	1469	2	523	42.445881552076244	718	26223	0	28436	550	2	247	47.303636363636365	4747	107409	0	116767	2781	2	246	38.41028407047825	787	30652	0	33349	579	2	383	52.62521588946459	918	33623	0	36677	658	2	372	50.82066869300912	881	32503	0	35353	580	2	388	55.72241379310345	
C1775	null	null	null	null	391	415	402.2	5	5	5.0	0	0	0.0	0	33	74	51.08	185	1005	0	1006	1	185	185	185.0	186	1005	0	1006	1	185	185	185.0	185	1014	0	1015	1	185	185	185.0	184	1014	0	1015	1	185	185	185.0	185	1014	0	1015	1	185	185	185.0	290	1008	0	1009	1	185	185	185.0	308	1005	0	1006	1	185	185	185.0	229	1014	0	1015	1	185	185	185.0	187	1014	0	1015	1	185	185	185.0	188	1014	0	1015	1	185	185	185.0	
C1775681	null	null	null	null	378	433	400.8	15	15	15.0	0	0	0.0	0	10	26	18.653333333333332	220	1006	0	1007	1	640	640	640.0	197	1013	0	1014	1	640	640	640.0	198	1013	0	1014	1	640	640	640.0	226	1004	0	1005	1	640	640	640.0	198	1013	0	1014	1	640	640	640.0	215	1006	0	1007	1	640	640	640.0	222	1013	0	1014	1	640	640	640.0	198	1013	0	1014	1	640	640	640.0	197	1004	0	1005	1	640	640	640.0	195	1003	0	1004	1	640	640	640.0	
C18	null	null	null	null	3	92	36.2	0	2	1.6	0	1	0.2	1	0	84	14.375	34	1913	0	2011	26	3	173	69.3076923076923	36	1930	0	2028	26	5	175	69.92307692307692	32	1913	0	2011	26	3	173	69.3076923076923	60	3587	0	3813	82	3	129	41.58536585365854	161	8901	0	9518	226	2	245	37.676991150442475	37	1930	0	2028	26	5	175	69.92307692307692	46	2232	0	2370	42	16	140	50.42857142857143	31	1938	0	2036	28	2	179	65.25	61	3587	0	3813	82	3	129	41.58536585365854	32	1923	0	2021	26	3	174	69.6923076923077	
C1831	null	null	null	null	388	430	400.4	5	5	5.0	0	0	0.0	0	38	62	49.48	191	1004	0	1005	1	312	312	312.0	211	1004	0	1005	1	312	312	312.0	192	1004	0	1005	1	312	312	312.0	194	1004	0	1005	1	312	312	312.0	190	1004	0	1005	1	312	312	312.0	288	1004	0	1005	1	312	312	312.0	290	1014	0	1015	1	312	312	312.0	195	1004	0	1005	1	312	312	312.0	190	1004	0	1005	1	312	312	312.0	232	1004	0	1005	1	312	312	312.0	
C185	null	null	null	null	13	35	26.0	7	7	7.0	0	1	0.2	1	0	16	2.257142857142857	36	1798	0	1911	76	13	45	18.973684210526315	27	1792	0	1884	92	3	58	14.467391304347826	22	1380	0	1458	78	4	67	14.384615384615385	19	1242	0	1312	70	4	50	14.057142857142857	26	1756	0	1859	95	2	69	16.03157894736842	29	1811	0	1924	76	13	47	19.026315789473685	30	1849	0	1962	76	16	48	20.263157894736842	20	1249	0	1319	70	4	53	14.128571428571428	19	1242	0	1312	70	4	50	14.057142857142857	19	1244	0	1314	70	4	51	14.085714285714285	
C1871074	null	null	null	null	379	419	400.8	15	15	15.0	0	0	0.0	0	8	31	19.333333333333332	194	1014	0	1015	1	242	242	242.0	199	1014	0	1015	1	242	242	242.0	195	1014	0	1015	1	242	242	242.0	196	1007	0	1008	1	242	242	242.0	195	1015	0	1016	1	242	242	242.0	216	1009	0	1010	1	242	242	242.0	214	1005	0	1006	1	242	242	242.0	193	1007	0	1008	1	242	242	242.0	196	1007	0	1008	1	242	242	242.0	200	1007	0	1008	1	242	242	242.0	
C1892	null	null	null	null	12	59	29.8	12	12	12.0	0	0	0.0	0	0	32	1.7	348	14802	0	16116	361	2	260	41.00277008310249	371	14828	0	16142	361	2	260	41.07479224376731	143	6591	0	7161	175	2	128	37.66285714285714	168	7821	0	8515	226	2	148	34.60619469026549	483	21029	0	22987	754	2	180	27.889920424403183	349	14802	0	16116	361	2	260	41.00277008310249	784	29223	0	32037	1055	2	188	27.697630331753555	157	7309	0	7941	197	2	148	37.101522842639596	173	7795	0	8489	226	2	147	34.491150442477874	173	7795	0	8489	226	2	147	34.491150442477874	
C1897	null	null	null	null	385	412	400.6	5	5	5.0	0	0	0.0	0	36	66	50.08	188	1002	0	1003	1	500	500	500.0	192	1005	0	1006	1	500	500	500.0	214	1005	0	1006	1	500	500	500.0	197	1006	0	1007	1	500	500	500.0	188	1006	0	1007	1	500	500	500.0	282	1006	0	1007	1	500	500	500.0	289	1014	0	1015	1	500	500	500.0	188	1006	0	1007	1	500	500	500.0	187	1005	0	1006	1	500	500	500.0	191	1005	0	1006	1	500	500	500.0	
C19	null	null	null	null	15	51	32.2	2	2	2.0	0	1	0.4	2	0	32	6.6	7	554	0	564	8	23	140	52.25	8	613	0	623	8	26	156	58.5	7	570	0	580	8	24	144	54.0	7	554	0	564	8	23	136	51.25	12	910	0	926	13	23	144	47.46153846153846	10	613	0	623	8	26	156	58.5	17	976	0	998	18	25	70	35.0	8	563	0	573	8	23	141	53.0	8	548	0	558	8	23	136	51.25	7	579	0	589	8	25	142	54.25	
C192	null	null	null	null	21	46	29.2	8	8	8.0	0	1	0.2	1	0	16	2.25	12	662	0	718	18	2	111	35.388888888888886	12	683	0	739	18	2	111	36.55555555555556	10	574	0	620	18	2	112	30.61111111111111	10	561	0	607	18	2	110	29.88888888888889	26	1493	0	1612	49	2	106	29.816326530612244	17	875	0	948	22	2	124	38.63636363636363	13	696	0	752	21	2	117	32.04761904761905	10	571	0	617	18	2	113	30.444444444444443	11	561	0	607	18	2	110	29.88888888888889	10	571	0	617	18	2	110	30.444444444444443	
C1946	null	null	null	null	380	427	400.8	5	5	5.0	0	0	0.0	0	37	58	51.12	188	1010	0	1011	1	500	500	500.0	228	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	280	1006	0	1007	1	500	500	500.0	294	1009	0	1010	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	187	1010	0	1011	1	500	500	500.0	189	1010	0	1011	1	500	500	500.0	
C197	null	null	null	null	13	29	21.4	8	8	8.0	0	1	0.2	1	0	9	1.675	10	705	0	744	32	2	37	19.75	10	713	0	752	33	2	38	19.515151515151516	10	697	0	736	33	2	37	19.09090909090909	18	1266	0	1340	60	3	36	19.716666666666665	15	1098	0	1157	46	2	68	22.17391304347826	12	720	0	759	32	2	38	20.1875	44	2759	0	2927	112	2	79	23.544642857142858	15	1017	0	1074	46	2	39	20.434782608695652	18	1280	0	1354	60	3	37	19.95	18	1295	0	1369	60	3	37	20.183333333333334	
C2	null	null	null	null	18	43	27.8	1	1	1.0	0	2	0.4	1	5	16	9.6	4	307	0	320	7	3	50	34.142857142857146	6	475	0	490	12	3	67	29.5	3	323	0	336	7	3	51	34.714285714285715	4	319	0	332	7	3	50	34.142857142857146	5	498	0	513	10	3	74	38.3	5	312	0	325	7	3	50	34.142857142857146	12	749	0	772	16	2	72	38.25	4	311	0	324	7	3	51	34.42857142857143	4	309	0	322	7	3	50	34.142857142857146	4	326	0	339	7	3	51	35.0	
C2004	null	null	null	null	19	39	25.6	11	12	11.4	0	1	0.2	1	0	10	1.4210526315789473	51	2978	0	3208	101	2	77	28.613861386138613	52	3003	0	3233	101	2	77	28.861386138613863	70	3953	0	4256	135	2	81	28.466666666666665	91	4978	0	5352	223	2	105	21.780269058295964	64	3790	27	4062	161	2	165	22.96273291925466	45	2626	0	2828	89	2	106	28.584269662921347	191	9891	306	10679	374	2	148	25.842245989304814	80	4689	0	5034	193	2	107	23.673575129533678	68	3958	0	4261	135	2	82	28.503703703703703	69	3958	0	4261	135	2	82	28.503703703703703	
C2014	null	null	null	null	14	56	29.6	9	12	10.4	0	0	0.0	0	0	20	1.9423076923076923	14	692	0	742	42	2	163	16.261904761904763	14	692	0	742	42	2	163	16.261904761904763	13	686	0	736	42	2	161	16.11904761904762	14	692	0	742	42	2	163	16.261904761904763	48	2273	0	2428	123	2	351	18.235772357723576	54	2461	0	2643	138	2	216	17.717391304347824	125	5570	0	5959	287	2	599	19.37630662020906	14	697	0	747	42	2	165	16.38095238095238	14	692	0	742	42	2	163	16.261904761904763	14	692	0	742	42	2	163	16.261904761904763	
C2037	null	null	null	null	12	61	25.4	11	12	11.2	0	1	0.2	1	0	18	1.4821428571428572	48	2917	0	3109	96	3	74	28.114583333333332	49	2917	0	3109	96	3	74	28.114583333333332	48	2887	0	3079	96	4	73	27.802083333333332	47	2851	0	3043	96	4	71	27.427083333333332	88	5243	0	5533	178	2	96	27.179775280898877	52	2917	0	3109	96	3	74	28.114583333333332	52	2917	0	3109	96	3	74	28.114583333333332	59	3509	0	3729	120	2	77	27.075	47	2851	0	3043	96	4	71	27.427083333333332	48	2851	0	3043	96	4	71	27.427083333333332	
C2056	null	null	null	null	15	36	23.8	12	12	12.0	0	1	0.2	1	0	8	1.1333333333333333	102264	442300	0	503355	12973	2	491	34.09080397749172	148250	598909	0	676090	22915	2	319	26.134758891555748	261264	728516	0	817044	15036	2	542	48.44679436020218	60141	418620	0	468888	10948	2	430	38.23072707343807	167390	785658	0	884113	30789	2	1080	25.51671051349508	49	2842	0	3142	69	2	85	40.69565217391305	8065	134702	0	153825	4239	2	505	31.763387591413068	87640	496720	0	555864	13154	2	554	37.75710810399878	59459	418620	0	468888	10948	2	430	38.23072707343807	70529	418620	0	468888	10948	2	430	38.23072707343807	
C209	null	null	null	null	70	90	80.6	5	5	5.0	0	0	0.0	0	5	18	10.12	11	206	0	207	1	141	141	141.0	7	210	0	211	1	141	141	141.0	7	220	0	221	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	10	209	0	210	1	141	141	141.0	9	210	0	211	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	7	221	0	222	1	141	141	141.0	
C2099	null	null	null	null	15	36	25.0	12	12	12.0	0	0	0.0	0	0	16	1.3833333333333333	119	6302	0	6716	196	2	107	31.301020408163264	124	6322	0	6736	196	2	107	31.403061224489797	193	9767	0	10415	269	2	142	35.08550185873606	296	14490	0	15403	387	4	150	36.21447028423773	898	37991	0	40549	1212	2	233	30.428217821782177	147	7266	0	7740	214	2	108	33.0607476635514	631	25848	0	27478	573	2	166	43.79057591623037	980	17838	0	18993	495	2	178	34.89090909090909	199	10157	0	10805	259	2	150	37.94208494208494	198	10210	0	10858	259	2	150	38.142857142857146	
C21	null	null	null	null	19	72	39.0	2	2	2.0	0	5	1.0	1	0	11	4.7	6	445	0	465	20	8	38	17.0	11	477	0	497	20	8	42	18.2	4	445	0	465	20	8	38	17.0	5	445	0	465	20	8	38	17.0	5	535	0	558	23	8	42	16.304347826086957	8	581	0	605	24	8	42	16.416666666666668	7	525	0	549	24	8	38	15.5	4	451	0	471	20	8	41	17.3	5	445	0	465	20	8	38	17.0	5	463	0	483	20	8	41	17.9	
C214	null	null	null	null	73	90	81.0	5	5	5.0	0	0	0.0	0	2	16	9.52	11	203	0	204	1	142	142	142.0	13	214	0	215	1	142	142	142.0	8	237	0	238	1	142	142	142.0	7	206	0	207	1	142	142	142.0	7	210	0	211	1	142	142	142.0	9	201	0	202	1	142	142	142.0	9	204	0	205	1	142	142	142.0	8	213	0	214	1	142	142	142.0	7	206	0	207	1	142	142	142.0	7	206	0	207	1	142	142	142.0	
C2187983	null	null	null	null	77	83	80.0	15	15	15.0	0	0	0.0	0	0	10	3.6933333333333334	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	
C22	null	null	null	null	11	60	30.2	2	2	2.0	0	1	0.6	3	0	32	7.6	39	2369	0	2449	32	3	116	68.25	56	2455	0	2535	32	3	122	70.75	32	2371	0	2451	32	3	116	68.25	38	2865	0	2977	80	2	136	33.5	35	2618	0	2720	68	2	129	35.86764705882353	41	2429	0	2509	32	3	119	70.0	48	2721	0	2833	80	3	122	31.7	34	2459	0	2544	42	2	118	54.11904761904762	32	2369	0	2449	32	3	116	68.25	39	2887	0	2999	80	2	138	33.7	
C226	null	null	null	null	14	25	20.8	6	8	7.4	0	1	0.2	1	0	16	1.6486486486486487	9	673	0	695	1	601	601	601.0	14	1030	0	1066	5	160	200	186.4	15	1110	0	1148	2	103	899	501.0	15	1096	0	1134	2	101	887	494.0	23	1730	0	1793	11	19	493	143.0	3	240	0	248	1	202	202	202.0	30	2017	0	2107	30	2	145	61.03333333333333	14	1086	0	1124	2	102	876	489.0	15	1096	0	1134	2	101	887	494.0	15	1098	0	1136	2	101	889	495.0	
C2287659	null	null	null	null	394	413	401.2	15	15	15.0	0	0	0.0	0	9	30	18.84	197	1009	0	1010	1	177	177	177.0	198	1009	0	1010	1	177	177	177.0	197	1006	0	1007	1	177	177	177.0	200	1006	0	1007	1	177	177	177.0	196	1006	0	1007	1	177	177	177.0	225	1013	0	1014	1	177	177	177.0	218	1014	0	1015	1	177	177	177.0	197	1014	0	1015	1	177	177	177.0	196	1006	0	1007	1	177	177	177.0	203	1006	0	1007	1	177	177	177.0	
C23	null	null	null	null	17	64	40.2	2	2	2.0	0	1	0.4	2	0	38	9.0	14	835	0	843	4	173	173	173.0	29	1000	0	1008	4	210	210	210.0	14	943	0	951	4	198	198	198.0	13	881	0	889	4	185	185	185.0	32	2108	0	2124	16	3	164	102.625	28	1380	0	1392	10	2	183	97.0	31	1525	0	1533	4	272	272	272.0	18	1131	0	1141	7	2	201	137.85714285714286	13	881	0	889	4	185	185	185.0	14	915	0	923	4	191	191	191.0	
C233	null	null	null	null	21	34	27.2	8	8	8.0	0	1	0.4	2	0	10	1.525	147	9149	0	10395	364	7	246	25.01098901098901	21	1569	0	1839	88	10	61	17.363636363636363	28	2037	0	2307	88	11	68	22.681818181818183	33	2245	0	2515	88	13	68	25.045454545454547	165	10972	0	12579	593	2	113	18.377740303541316	165	1721	0	1991	88	9	66	19.113636363636363	193	10407	0	12055	386	7	203	26.730569948186528	30	2149	0	2419	96	2	71	21.958333333333332	31	2245	0	2515	88	13	68	25.045454545454547	32	2251	0	2521	88	12	67	25.113636363636363	
C234	null	null	null	null	17	68	43.2	8	8	8.0	0	1	0.2	1	0	52	3.375	104	4255	0	4623	168	2	93	24.892857142857142	137	4923	0	5331	166	5	96	29.132530120481928	242	9491	0	10399	422	4	106	22.253554502369667	360	13613	0	14941	633	4	86	21.308056872037916	367	13936	0	15141	592	2	139	23.304054054054053	119	4255	0	4623	168	2	93	24.892857142857142	398	10941	0	11949	420	2	109	25.666666666666668	294	11089	0	12166	534	2	134	20.580524344569287	447	15790	0	17434	737	4	92	21.165535956580733	352	13293	0	14621	633	3	86	20.78515007898894	
C24	null	null	null	null	20	115	47.4	2	2	2.0	0	2	0.8	3	1	10	4.2	5	367	0	373	6	16	16	16.0	9	389	0	395	6	16	16	16.0	4	375	0	381	6	16	16	16.0	4	375	0	381	6	16	16	16.0	4	381	0	387	6	16	16	16.0	6	381	0	387	6	16	16	16.0	6	383	0	389	6	16	16	16.0	4	373	0	379	6	16	16	16.0	4	375	0	381	6	16	16	16.0	4	377	0	383	6	16	16	16.0	
C2470	null	null	null	null	12	57	23.8	13	13	13.0	0	0	0.0	0	0	24	1.2615384615384615	55	2802	0	3059	102	2	111	27.352941176470587	61	2752	0	3007	100	2	111	27.4	529	2625	0	2880	93	2	94	28.096774193548388	50	2642	0	2897	94	2	94	27.97872340425532	132	6622	0	7303	225	2	161	29.36	54	2802	0	3059	102	2	111	27.352941176470587	60	3046	0	3323	106	2	114	28.62264150943396	71	3484	0	3818	124	2	113	28.0	51	2652	0	2907	92	2	94	28.695652173913043	51	2667	0	2922	91	2	96	29.175824175824175	
C2482	null	null	null	null	17	28	23.0	13	13	13.0	0	0	0.0	0	0	10	1.2307692307692308	12	625	0	677	19	13	259	32.73684210526316	12	628	0	680	19	13	261	32.89473684210526	11	616	0	667	20	13	131	30.65	22	1161	0	1257	35	13	245	33.0	241	11948	0	13107	429	2	181	27.74125874125874	12	628	0	680	19	13	261	32.89473684210526	475	5465	0	5947	202	2	140	26.940594059405942	46	2328	0	2530	53	4	229	43.698113207547166	21	1161	0	1257	35	13	245	33.0	21	1164	0	1260	35	13	246	33.08571428571429	
C26	null	null	null	null	20	50	31.8	3	3	3.0	0	1	0.2	1	0	26	6.266666666666667	22	1197	0	1262	26	6	133	44.15384615384615	30	1706	0	1793	46	2	130	35.52173913043478	22	1213	0	1278	26	6	135	44.65384615384615	22	1162	0	1227	26	6	127	42.76923076923077	82	4638	0	4926	138	2	192	32.70289855072464	50	2343	0	2462	44	5	137	51.06818181818182	160	7051	0	7436	153	4	116	44.627450980392155	24	1405	0	1478	33	2	137	40.84848484848485	20	1162	0	1227	26	6	127	42.76923076923077	41	2302	0	2421	44	6	129	50.13636363636363	
C262	null	null	null	null	14	40	26.4	8	8	8.0	0	1	0.2	1	0	20	2.0	52	3229	0	3507	132	2	83	24.303030303030305	54	3157	0	3432	133	2	121	23.57894736842105	24	1501	0	1633	65	2	53	22.784615384615385	56	3318	0	3629	122	2	86	27.0327868852459	93	5535	0	6061	254	2	195	21.712598425196852	56	3157	0	3432	133	2	121	23.57894736842105	59	3244	0	3525	110	2	105	29.3	28	1765	0	1924	73	2	68	23.904109589041095	42	2399	0	2620	90	2	71	26.433333333333334	55	3339	0	3650	122	2	86	27.204918032786885	
C2752	null	null	null	null	13	45	25.6	12	13	12.4	0	0	0.0	0	0	16	1.3709677419354838	36	1938	0	2066	67	2	75	27.059701492537314	38	1990	0	2118	67	2	77	27.791044776119403	21	1142	0	1216	50	2	55	20.04	20	1106	0	1180	50	2	55	19.44	108	5574	0	5970	223	2	112	24.026905829596412	55	2838	0	3018	109	2	64	24.477064220183486	123	5928	0	6388	200	3	68	28.285	27	1424	0	1521	58	2	64	22.189655172413794	20	1106	0	1180	50	2	55	19.44	20	1106	0	1180	50	2	55	19.44	
C280	null	null	null	null	15	29	25.0	5	8	7.0	0	1	0.2	1	0	11	1.9428571428571428	4	279	0	303	21	2	40	12.0	4	273	0	293	18	2	39	13.555555555555555	4	277	0	301	21	2	41	11.904761904761905	3	177	0	191	12	2	51	12.5	6	404	10	436	30	2	57	12.266666666666667	4	262	0	282	18	2	36	12.944444444444445	5	370	24	398	25	2	66	13.36	4	261	0	283	18	2	69	13.0	3	177	0	191	12	2	51	12.5	3	177	0	191	12	2	51	12.5	
C2803	null	null	null	null	13	42	20.2	6	13	10.2	0	1	0.2	1	0	8	1.0980392156862746	11	821	0	954	83	2	53	8.975903614457831	11	831	0	964	83	2	53	9.096385542168674	12	851	0	984	83	2	53	9.337349397590362	11	827	0	960	83	2	54	8.987951807228916	12	828	0	961	83	2	55	9.036144578313253	11	821	0	954	83	2	53	8.975903614457831	11	747	0	867	75	2	53	9.133333333333333	11	834	0	967	83	2	54	9.072289156626505	11	822	0	955	83	2	53	8.975903614457831	11	828	0	961	83	2	54	8.987951807228916	
C282	null	null	null	null	21	40	28.0	8	8	8.0	0	1	0.4	2	0	9	1.75	21	1503	0	1593	78	5	45	15.461538461538462	19	1363	0	1453	78	5	39	13.923076923076923	21	1557	0	1667	94	5	35	12.957446808510639	22	1551	0	1661	94	5	35	12.914893617021276	21	1541	0	1641	86	5	43	14.174418604651162	22	1511	0	1601	78	5	45	15.461538461538462	26	1675	0	1785	94	5	39	13.851063829787234	22	1558	0	1668	94	5	35	12.957446808510639	22	1555	0	1665	94	5	35	12.957446808510639	22	1557	0	1667	94	5	35	12.957446808510639	
C29	null	null	null	null	26	50	32.0	3	3	3.0	0	2	0.6	2	0	10	3.6666666666666665	8	569	0	595	14	8	53	34.0	8	613	0	639	14	8	60	37.0	11	751	0	785	16	3	73	39.75	9	747	0	781	16	3	72	39.375	16	1401	0	1462	35	2	119	36.142857142857146	9	612	0	638	14	8	60	37.0	32	2203	0	2299	74	10	42	27.10810810810811	9	811	0	848	19	3	82	36.421052631578945	9	747	0	781	16	3	72	39.375	13	1159	0	1215	28	3	92	36.714285714285715	
C2985656	null	null	null	null	389	411	400.0	15	15	15.0	0	0	0.0	0	10	29	18.866666666666667	189	1003	0	1004	1	932	932	932.0	193	1003	0	1004	1	932	932	932.0	191	1006	0	1007	1	932	932	932.0	189	1001	0	1002	1	932	932	932.0	191	1003	0	1004	1	932	932	932.0	210	1004	0	1005	1	932	932	932.0	212	1003	0	1004	1	932	932	932.0	190	1001	0	1002	1	932	932	932.0	193	1005	0	1006	1	932	932	932.0	190	1005	0	1006	1	932	932	932.0	
C3	null	null	null	null	22	54	37.0	1	1	1.0	0	5	1.4	3	2	13	5.2	11	1495	0	1519	24	25	25	25.0	10	1455	0	1479	24	25	25	25.0	12	1595	0	1619	24	26	26	26.0	12	1595	0	1619	24	26	26	26.0	12	1600	0	1624	24	25	27	25.5	20	1871	0	1895	24	25	25	25.0	16	1391	0	1415	24	26	26	26.0	14	1506	0	1530	24	25	26	25.375	11	1475	0	1499	24	25	25	25.0	10	1463	0	1487	24	25	25	25.0	
C30	null	null	null	null	17	66	35.2	3	3	3.0	0	1	0.4	2	0	43	5.2	107	5542	0	5726	72	2	149	66.22222222222223	100	6293	0	6497	102	2	161	52.88235294117647	283	16138	0	16874	168	2	258	89.0952380952381	264	16138	0	16874	168	2	258	89.0952380952381	185	12211	0	12735	233	2	270	48.94849785407725	179	6216	0	6420	102	2	159	52.21568627450981	94	5193	0	5445	48	91	114	102.75	277	16909	0	17677	203	2	269	77.50738916256158	281	16138	0	16874	168	2	258	89.0952380952381	281	16798	0	17566	180	2	270	86.62222222222222	
C301	null	null	null	null	19	57	32.4	8	8	8.0	0	1	0.4	2	0	10	1.6	42	3121	0	3425	172	4	53	17.767441860465116	72	5057	0	5541	208	2	95	23.971153846153847	61	4283	0	4767	204	4	74	20.666666666666668	43	3133	0	3437	172	4	55	17.837209302325583	42	3121	0	3410	162	2	74	18.790123456790123	48	3175	0	3479	172	4	56	18.046511627906977	85	5565	0	6133	252	4	83	21.761904761904763	52	3690	0	4058	204	2	73	17.769607843137255	45	3153	0	3457	172	4	53	17.941860465116278	44	3189	0	3493	172	4	56	18.151162790697676	
C315	null	null	null	null	19	73	33.6	7	8	7.8	0	1	0.2	1	0	48	2.871794871794872	24	1262	79	1365	63	3	142	19.841269841269842	19	948	97	1023	49	3	142	19.102040816326532	18	944	0	1019	49	3	146	19.020408163265305	16	874	0	945	45	3	146	19.155555555555555	215	10306	513	11145	521	2	225	19.75815738963532	28	1344	83	1455	65	3	142	20.49230769230769	62	2743	349	2956	130	3	154	21.0	18	937	0	1010	48	2	155	19.270833333333332	16	874	0	945	45	3	146	19.155555555555555	16	876	0	947	45	3	146	19.2	
C3162	null	null	null	null	15	41	26.6	10	13	11.6	0	0	0.0	0	0	11	1.6206896551724137	12	664	0	728	41	2	67	16.170731707317074	12	664	0	728	41	2	67	16.170731707317074	13	717	0	784	44	2	78	16.09090909090909	13	733	0	800	44	2	80	16.454545454545453	13	761	1	822	46	2	141	16.32608695652174	12	664	0	728	41	2	67	16.170731707317074	16	822	0	889	46	2	84	17.652173913043477	14	789	0	856	47	2	79	16.595744680851062	15	805	0	872	46	2	83	17.304347826086957	15	814	0	881	46	2	85	17.5	
C317	null	null	null	null	19	50	29.4	8	9	8.8	0	1	0.2	1	0	16	2.1818181818181817	7	387	0	409	22	4	21	8.909090909090908	7	401	0	423	22	4	21	8.909090909090908	8	479	0	507	28	4	21	9.142857142857142	8	478	0	506	28	4	21	9.142857142857142	9	492	0	520	28	4	23	9.25	9	400	0	422	22	4	21	8.909090909090908	10	489	0	517	28	4	21	9.142857142857142	9	479	0	507	28	4	22	9.214285714285714	9	478	0	506	28	4	21	9.142857142857142	9	480	0	508	28	4	21	9.142857142857142	
C3178	null	null	null	null	17	45	30.8	13	13	13.0	0	0	0.0	0	0	34	1.7538461538461538	51	2364	0	2563	54	11	180	43.370370370370374	55	2567	0	2766	57	4	190	44.64912280701754	52	2463	0	2662	57	4	181	42.824561403508774	51	2439	0	2638	57	4	179	42.40350877192982	53	2492	0	2694	61	2	188	40.49180327868852	100	4355	0	4696	105	5	232	41.266666666666666	57	2501	0	2700	55	5	183	45.07272727272727	54	2524	0	2731	65	3	180	38.49230769230769	52	2439	0	2638	57	4	179	42.40350877192982	54	2541	0	2752	62	4	181	40.62903225806452	
C33	null	null	null	null	12	54	33.4	2	3	2.8	0	2	0.4	1	0	34	6.5	13	645	0	670	19	2	74	27.263157894736842	20	1130	0	1179	34	2	83	24.558823529411764	17	1051	0	1090	29	2	79	26.620689655172413	18	1061	0	1100	29	2	72	27.689655172413794	19	1164	0	1207	34	2	77	27.5	14	700	0	731	22	2	79	25.954545454545453	74	3420	0	3543	87	4	336	33.3448275862069	26	1481	0	1540	51	2	83	23.352941176470587	32	1789	0	1856	47	5	112	29.851063829787233	33	1846	0	1913	47	5	114	30.893617021276597	
C3353	null	null	null	null	16	28	24.8	13	13	13.0	0	0	0.0	0	0	16	1.323076923076923	48	2324	0	2558	79	2	184	29.11392405063291	53	2340	0	2574	79	2	186	29.31645569620253	215	9746	0	10620	248	3	156	39.20564516129032	389	17151	0	19175	546	3	237	31.364468864468865	1597	39809	0	43893	1318	2	275	30.185887708649467	51	2324	0	2558	79	2	184	29.11392405063291	505	19777	0	21451	230	3	484	85.88260869565218	339	15013	0	16574	438	2	252	34.226027397260275	398	17151	0	19175	546	3	237	31.364468864468865	390	17223	0	19247	546	3	239	31.496336996336996	
C339	null	null	null	null	72	85	80.2	5	5	5.0	0	0	0.0	0	4	18	9.8	8	204	0	205	1	124	124	124.0	9	201	0	202	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	7	201	0	202	1	124	124	124.0	9	204	0	205	1	124	124	124.0	9	206	0	207	1	124	124	124.0	7	221	0	222	1	124	124	124.0	7	209	0	210	1	124	124	124.0	7	209	0	210	1	124	124	124.0	
C34	null	null	null	null	9	32	17.4	3	3	3.0	0	1	0.4	2	0	16	2.6666666666666665	13	1168	0	1292	58	2	89	19.551724137931036	8	709	0	785	42	2	57	15.952380952380953	12	1157	0	1281	58	2	86	19.310344827586206	72	6120	0	6692	324	2	171	18.78395061728395	57	5276	0	5872	307	2	139	17.06514657980456	9	697	0	773	42	2	55	15.666666666666666	34	2730	0	3040	116	2	85	23.189655172413794	11	1068	0	1180	54	2	82	19.09259259259259	71	6004	0	6576	324	2	171	18.425925925925927	33	3019	0	3303	164	2	111	18.182926829268293	
C346	null	null	null	null	69	90	80.0	5	5	5.0	0	0	0.0	0	2	17	10.72	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	
C3467	null	null	null	null	14	38	26.4	11	13	12.4	0	0	0.0	0	0	9	1.435483870967742	918	12186	0	13239	530	2	68	22.975471698113207	1240	28648	0	31506	1185	2	103	24.167932489451477	160	7655	0	8348	360	2	64	21.238888888888887	157	7533	0	8226	360	2	65	20.9	3069	58101	0	63822	2896	2	134	20.05939226519337	436	18025	0	19687	742	2	95	24.28032345013477	351	14521	0	15703	555	2	108	26.147747747747747	506	11124	0	12176	564	2	68	19.70744680851064	131	6419	0	6992	300	2	65	21.366666666666667	202	9449	0	10329	415	2	70	22.746987951807228	
C3494	null	null	null	null	10	26	21.4	10	12	11.2	0	1	0.2	1	0	8	1.0892857142857142	3	223	0	227	3	59	68	62.0	4	231	0	235	3	61	70	64.0	5	349	0	353	3	59	182	100.0	6	349	0	353	3	60	180	100.0	6	364	0	368	3	59	131	104.33333333333333	4	229	0	233	3	60	70	63.333333333333336	4	253	0	257	3	62	90	71.33333333333333	6	349	0	353	3	59	181	100.0	5	349	0	353	3	60	180	100.0	5	350	0	354	3	60	180	100.0	
C35	null	null	null	null	18	55	33.4	3	3	3.0	0	1	0.2	1	0	32	6.466666666666667	119	5868	0	6156	30	2	284	186.2	115	6000	0	6288	30	2	290	190.6	115	6000	0	6288	30	2	288	190.6	109	5868	0	6156	30	2	282	186.2	328	16004	0	16704	205	2	520	74.32682926829268	131	5868	0	6156	30	2	284	186.2	289	12456	0	12996	155	2	220	76.70322580645161	112	5977	0	6265	30	2	293	189.83333333333334	117	5868	0	6156	30	2	282	186.2	120	5912	0	6200	30	2	284	187.66666666666666	
C355	null	null	null	null	13	28	19.2	9	9	9.0	0	0	0.0	0	0	10	1.4666666666666666	2	108	0	115	5	15	28	19.8	2	102	0	109	5	13	28	18.6	4	211	0	224	9	15	51	22.22222222222222	3	158	0	168	6	17	46	24.5	8	515	0	547	25	2	68	19.88	2	102	0	109	5	13	28	18.6	3	162	0	172	6	13	47	25.166666666666668	5	220	0	233	9	15	53	23.22222222222222	2	111	0	118	5	17	28	20.4	2	158	0	168	6	17	46	24.5	
C3593	null	null	null	null	9	35	23.0	13	13	13.0	0	0	0.0	0	0	10	1.2307692307692308	6	340	0	358	6	2	107	54.0	6	288	0	303	5	2	167	55.0	7	363	0	382	6	2	129	57.666666666666664	6	364	0	383	6	2	130	57.833333333333336	5	305	0	320	5	2	182	58.2	5	231	0	242	4	2	150	55.0	6	310	0	325	4	2	188	73.75	6	375	0	394	7	2	133	51.142857142857146	7	363	0	382	6	2	129	57.666666666666664	7	366	0	385	6	2	130	58.166666666666664	
C36	null	null	null	null	28	55	37.2	2	3	2.8	0	1	0.4	2	0	24	5.714285714285714	6	299	0	305	4	11	88	49.5	17	1231	0	1249	18	29	164	59.111111111111114	4	317	0	323	4	11	96	53.5	5	303	0	309	4	11	90	50.5	7	468	0	477	7	4	68	50.142857142857146	6	325	0	331	4	11	96	53.5	9	457	0	467	10	7	61	34.6	5	305	0	311	4	11	91	51.0	5	303	0	309	4	11	90	50.5	5	317	0	323	4	11	96	53.5	
C37	null	null	null	null	20	53	36.4	3	3	3.0	0	1	0.4	2	0	40	6.333333333333333	55	2392	0	2488	27	4	538	83.96296296296296	47	2430	0	2526	27	4	542	85.29629629629629	225	9985	0	10369	72	3	371	126.33333333333333	212	9763	0	10147	72	3	362	123.33333333333333	195	8087	0	8395	107	2	834	72.5607476635514	59	2430	0	2526	27	4	542	85.29629629629629	36	934	0	966	2	332	543	437.5	219	10021	0	10405	72	3	380	126.80555555555556	213	9761	0	10145	72	3	362	123.33333333333333	213	9860	0	10244	72	3	366	124.66666666666667	
C381	null	null	null	null	24	37	29.8	8	9	8.8	0	1	0.2	1	0	18	2.090909090909091	15	886	18	960	42	2	90	20.61904761904762	16	920	36	994	42	2	96	21.261904761904763	15	890	0	964	42	2	90	20.714285714285715	16	890	0	964	42	2	90	20.714285714285715	27	1511	35	1634	60	2	179	24.933333333333334	85	4459	82	4839	161	3	437	27.571428571428573	8	431	21	467	15	3	105	27.733333333333334	15	890	0	964	42	2	90	20.714285714285715	15	890	0	964	42	2	90	20.714285714285715	24	890	0	964	42	2	90	20.714285714285715	
C388	null	null	null	null	23	31	26.6	8	9	8.4	0	1	0.2	1	0	16	1.880952380952381	165	9298	0	10163	392	2	151	23.642857142857142	168	9276	0	10141	360	2	146	25.677777777777777	67	4052	0	4408	186	2	113	21.602150537634408	64	3828	0	4184	170	2	101	22.32941176470588	554	27032	24	29500	966	2	297	27.953416149068325	61	3435	0	3756	141	2	126	24.070921985815602	1729	50951	460	55962	1536	2	149	33.095052083333336	97	5519	0	6025	241	2	128	22.763485477178424	65	3828	0	4184	170	2	101	22.32941176470588	66	3853	0	4209	170	2	102	22.46470588235294	
C389	null	null	null	null	24	37	27.0	9	9	9.0	0	0	0.0	0	0	11	2.0444444444444443	79	4101	0	4475	144	2	109	28.444444444444443	77	4167	0	4541	140	2	110	29.728571428571428	355	17549	0	19231	585	2	141	29.98974358974359	3024	83694	0	92445	3145	2	132	26.609220985691575	5357	130407	0	143151	4242	2	413	30.74068835454974	127	6432	0	7032	191	2	165	33.64921465968586	4533	104425	0	114521	3030	2	168	34.462046204620464	2752	78840	0	86696	3014	2	122	26.155275381552755	3025	83694	0	92445	3145	2	132	26.609220985691575	2998	84795	0	93546	3145	2	132	26.959300476947536	
C39	null	null	null	null	21	40	30.8	3	3	3.0	0	1	0.4	2	0	18	5.333333333333333	15	907	0	931	24	19	19	19.0	21	1329	0	1353	24	23	23	23.0	19	1277	0	1301	24	23	23	23.0	12	891	0	915	24	19	19	19.0	15	1081	0	1105	24	19	23	20.541666666666668	20	1161	0	1185	24	21	21	21.0	16	903	0	927	24	19	19	19.0	15	1050	0	1074	24	19	23	21.0	12	891	0	915	24	19	19	19.0	19	1303	0	1327	24	23	23	23.0	
C392	null	null	null	null	74	91	80.0	5	5	5.0	0	0	0.0	0	2	18	10.16	9	208	0	209	1	133	133	133.0	8	208	0	209	1	133	133	133.0	7	208	0	209	1	133	133	133.0	6	211	0	212	1	133	133	133.0	6	209	0	210	1	133	133	133.0	8	205	0	206	1	133	133	133.0	8	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	6	208	0	209	1	133	133	133.0	
C3929333	null	null	null	null	373	429	400.6	15	15	15.0	0	0	0.0	0	7	32	18.6	194	1006	0	1007	1	788	788	788.0	194	1006	0	1007	1	788	788	788.0	194	1004	0	1005	1	788	788	788.0	193	1004	0	1005	1	788	788	788.0	665	1003	0	1004	1	788	788	788.0	214	1006	0	1007	1	788	788	788.0	216	1003	0	1004	1	788	788	788.0	196	1003	0	1004	1	788	788	788.0	193	1004	0	1005	1	788	788	788.0	194	1003	0	1004	1	788	788	788.0	
C4	null	null	null	null	14	81	37.6	0	1	0.8	0	1	0.4	2	0	42	15.5	6	437	0	437	0	0	0	0	9	492	0	492	0	0	0	0	6	449	0	449	0	0	0	0	6	449	0	449	0	0	0	0	6	467	0	467	0	0	0	0	10	482	0	482	0	0	0	0	9	439	0	439	0	0	0	0	7	453	0	453	0	0	0	0	6	449	0	449	0	0	0	0	7	463	0	463	0	0	0	0	
C400	null	null	null	null	20	45	31.6	9	9	9.0	0	0	0.0	0	0	16	2.4444444444444446	195	8616	0	9555	371	2	98	23.169811320754718	207	9342	0	10133	277	2	242	33.55956678700361	264	11926	0	13011	411	2	118	28.9683698296837	155	7114	0	7883	305	2	104	23.268852459016394	448	19806	0	21653	753	2	292	26.278884462151396	132	5869	0	6461	185	2	231	31.616216216216216	298	12367	0	13432	404	2	122	30.56188118811881	204	9331	0	10207	346	2	126	26.916184971098264	151	7016	0	7785	305	2	104	22.947540983606558	162	7379	0	8148	305	2	108	24.134426229508197	
C403	null	null	null	null	25	58	37.0	9	9	9.0	0	0	0.0	0	0	20	2.9555555555555557	267	10742	0	11728	172	2	229	62.41860465116279	241	8293	0	9031	139	2	201	59.64748201438849	8251	144906	0	161512	1761	2	2644	82.28506530380466	12242	183015	0	202709	2076	2	3260	88.15414258188825	204097	739559	0	808021	15709	2	558	47.07849003755809	309	10874	0	11860	172	2	235	63.18604651162791	7571	131744	0	145082	2148	2	567	61.33147113594041	9808	164110	0	181983	2190	2	2951	74.9351598173516	10716	168815	0	186973	1948	2	2820	86.65708418891171	12617	187338	0	207032	2076	2	3436	90.23506743737957	
C41	null	null	null	null	18	40	28.4	3	3	3.0	0	0	0.0	0	0	20	6.466666666666667	30	1147	0	1256	17	2	150	66.52941176470588	315	12431	0	13278	169	3	225	71.64497041420118	25	1494	0	1603	26	3	208	55.46153846153846	24	1474	0	1573	24	3	209	59.25	257	13945	0	15025	322	2	510	42.2360248447205	33	1531	0	1672	28	2	156	54.107142857142854	34	1731	0	1850	30	2	206	56.233333333333334	25	1548	0	1675	39	2	159	38.82051282051282	20	1210	0	1319	28	2	148	42.25	34	2025	0	2226	28	3	154	71.35714285714286	
C415	null	null	null	null	12	25	18.6	7	8	7.6	0	0	0.0	0	0	10	1.6842105263157894	8	525	0	561	25	2	54	19.24	11	808	0	860	37	2	62	20.37837837837838	7	579	0	615	25	2	59	21.4	8	534	0	570	25	2	56	19.6	14	1013	10	1076	51	2	96	18.50980392156863	8	614	0	656	33	2	67	16.96969696969697	12	804	30	849	33	2	59	22.636363636363637	7	525	0	558	25	2	54	19.24	7	534	0	570	25	2	56	19.6	10	750	0	802	37	2	61	18.83783783783784	
C42	null	null	null	null	11	38	22.4	4	4	4.0	0	1	0.2	1	0	16	2.9	41	3071	0	3418	141	3	66	21.50354609929078	34	2339	0	2600	97	6	61	23.690721649484537	48	3861	0	4285	172	2	72	22.156976744186046	94	6611	0	7382	250	2	111	26.268	68	5412	0	5990	221	2	145	24.334841628959275	32	2276	0	2521	89	6	78	25.123595505617978	83	5517	0	6097	231	3	107	23.73160173160173	65	5185	0	5772	216	2	116	23.84259259259259	43	3430	0	3807	149	2	70	22.697986577181208	117	8686	0	9685	280	2	259	30.892857142857142	
C431	null	null	null	null	12	42	25.6	8	9	8.8	0	1	0.2	1	0	16	1.8409090909090908	17	1103	0	1157	41	2	73	25.170731707317074	18	1118	0	1172	41	2	73	25.536585365853657	18	874	0	916	25	4	75	32.36	22	1384	0	1466	61	3	54	21.475409836065573	42	2154	0	2252	49	2	139	41.08163265306123	19	1118	0	1172	41	2	73	25.536585365853657	30	1774	0	1858	51	2	75	31.705882352941178	17	1062	0	1117	35	3	78	28.37142857142857	22	1384	0	1466	61	3	54	21.475409836065573	22	1385	0	1467	61	3	54	21.475409836065573	
C45	null	null	null	null	18	41	30.8	4	4	4.0	0	2	0.4	1	0	20	4.5	85	5260	0	5592	62	2	336	82.43548387096774	138	8429	0	8987	122	3	261	68.93442622950819	89	5529	0	5909	75	2	324	71.16	91	5525	0	5905	75	2	324	71.16	249	14295	0	15281	260	2	401	54.81153846153846	164	8309	0	8867	122	3	261	67.95081967213115	347	16565	0	17691	250	3	258	66.084	87	5452	0	5811	75	2	337	70.64	93	5525	0	5905	75	2	324	71.16	90	5647	0	6027	75	2	330	72.76	
C46	null	null	null	null	13	24	19.4	2	4	3.2	0	2	0.4	1	0	11	3.4375	5	471	0	497	20	4	47	21.2	6	637	0	671	24	4	49	22.5	5	465	0	499	20	4	45	18.4	5	454	0	488	20	4	43	18.2	6	578	0	616	24	4	95	21.708333333333332	6	487	0	513	20	4	49	22.0	4	342	0	362	12	4	81	25.666666666666668	5	476	0	510	20	4	50	19.25	5	454	0	488	20	4	43	18.2	5	477	0	511	20	4	47	19.0	
C463	null	null	null	null	77	90	81.2	5	5	5.0	0	0	0.0	0	3	17	9.84	8	201	0	202	1	41	41	41.0	7	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	8	204	0	205	1	41	41	41.0	8	201	0	202	1	41	41	41.0	6	204	0	205	1	41	41	41.0	6	201	0	202	1	41	41	41.0	6	201	0	202	1	41	41	41.0	
C466	null	null	null	null	67	88	80.0	5	5	5.0	0	0	0.0	0	4	16	9.88	9	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	8	201	0	201	0	0	0	0	9	201	0	201	0	0	0	0	6	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	7	201	0	201	0	0	0	0	
C47	null	null	null	null	21	36	28.2	3	4	3.4	0	1	0.2	1	0	16	5.294117647058823	3	171	0	182	4	2	117	39.25	3	128	0	136	4	5	89	28.5	2	121	0	129	4	5	82	26.75	2	121	0	129	4	5	82	26.75	7	461	2	490	9	3	135	49.111111111111114	3	179	0	190	4	3	124	41.25	9	459	0	495	16	3	153	27.375	2	126	0	134	4	5	87	28.0	2	121	0	129	4	5	82	26.75	3	127	0	135	4	5	88	28.25	
C474	null	null	null	null	64	93	80.6	5	5	5.0	0	0	0.0	0	5	15	10.28	9	209	0	210	1	100	100	100.0	8	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	6	205	0	206	1	100	100	100.0	8	209	0	210	1	100	100	100.0	8	205	0	206	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	7	209	0	210	1	100	100	100.0	
C4926236	null	null	null	null	69	94	81.6	15	15	15.0	0	0	0.0	0	0	9	3.92	8	225	0	226	1	112	112	112.0	8	214	0	215	1	112	112	112.0	9	236	0	237	1	112	112	112.0	8	208	0	209	1	112	112	112.0	7	208	0	209	1	112	112	112.0	8	214	0	215	1	112	112	112.0	9	225	0	226	1	112	112	112.0	8	209	0	210	1	112	112	112.0	9	236	0	237	1	112	112	112.0	8	236	0	237	1	112	112	112.0	
C496	null	null	null	null	14	29	22.6	8	9	8.4	0	1	0.2	1	0	9	1.4523809523809523	11	829	0	864	26	2	44	26.076923076923077	11	830	0	865	26	2	44	26.076923076923077	10	749	0	784	26	2	36	23.307692307692307	10	749	0	784	26	2	36	23.307692307692307	12	910	0	965	41	2	45	20.146341463414632	19	1337	0	1398	34	11	46	33.529411764705884	16	1085	0	1139	53	5	38	18.22641509433962	13	926	0	971	34	4	36	22.61764705882353	10	749	0	784	26	2	36	23.307692307692307	10	749	0	784	26	2	36	23.307692307692307	
C5	null	null	null	null	11	84	30.8	0	1	0.8	0	3	0.8	2	1	14	6.0	3	366	0	366	0	0	0	0	3	397	0	397	0	0	0	0	2	379	0	379	0	0	0	0	2	370	0	370	0	0	0	0	3	376	0	376	0	0	0	0	4	385	0	385	0	0	0	0	4	366	0	366	0	0	0	0	4	372	0	372	0	0	0	0	3	370	0	370	0	0	0	0	2	373	0	373	0	0	0	0	
C50	null	null	null	null	21	44	33.4	4	4	4.0	0	1	0.2	1	0	22	5.15	82	3796	0	4122	120	2	116	29.983333333333334	91	3852	0	4178	120	6	119	30.566666666666666	113	4991	0	5407	138	3	128	34.55072463768116	164	7631	0	8347	264	2	76	27.992424242424242	1396	43211	0	47161	1656	2	214	25.60144927536232	139	5371	0	5929	173	3	140	30.36416184971098	656	8233	0	8997	290	2	80	27.52413793103448	116	5587	0	6075	181	2	130	29.591160220994475	104	5042	0	5458	138	2	126	34.768115942028984	126	5096	0	5512	138	2	126	35.10144927536232	
C53	null	null	null	null	13	50	29.8	4	4	4.0	0	1	0.2	1	0	34	4.6	20	1309	0	1389	34	3	162	35.588235294117645	22	1438	0	1518	34	3	186	39.05882352941177	21	1383	0	1463	34	3	174	37.470588235294116	25	1633	0	1717	28	3	186	54.0	34	2153	0	2284	58	2	193	35.05172413793103	24	1364	0	1444	34	3	174	37.1764705882353	34	1957	0	2089	56	2	208	32.82142857142857	24	1497	0	1578	34	2	185	40.85294117647059	22	1403	0	1483	34	3	178	37.94117647058823	29	1842	0	1926	28	3	194	60.285714285714285	
C5431962	null	null	null	null	371	433	401.2	15	15	15.0	0	0	0.0	0	10	30	18.64	198	1001	0	1002	1	755	755	755.0	199	1008	0	1009	1	755	755	755.0	201	1005	0	1006	1	755	755	755.0	201	1005	0	1006	1	755	755	755.0	199	1001	0	1002	1	755	755	755.0	220	1004	0	1005	1	755	755	755.0	219	1005	0	1006	1	755	755	755.0	229	1005	0	1006	1	755	755	755.0	199	1005	0	1006	1	755	755	755.0	199	1006	0	1007	1	755	755	755.0	
C5570293	null	null	null	null	378	425	401.8	15	15	15.0	0	0	0.0	0	10	29	18.84	200	1015	0	1016	1	126	126	126.0	252	1002	0	1003	1	126	126	126.0	206	1025	0	1026	1	126	126	126.0	203	1025	0	1026	1	126	126	126.0	199	1002	0	1003	1	126	126	126.0	224	1015	0	1016	1	126	126	126.0	219	1004	0	1005	1	126	126	126.0	202	1025	0	1026	1	126	126	126.0	228	1025	0	1026	1	126	126	126.0	204	1025	0	1026	1	126	126	126.0	
C58	null	null	null	null	12	53	31.4	4	4	4.0	0	1	0.4	2	0	24	2.95	19	1541	0	1635	56	3	39	25.285714285714285	19	1537	0	1631	56	3	39	25.178571428571427	30	2405	0	2555	104	2	36	21.884615384615383	33	2591	0	2759	116	2	38	21.17241379310345	43	3397	0	3602	146	2	75	22.184931506849313	24	1545	0	1639	56	3	39	25.285714285714285	63	3817	0	4059	122	2	48	29.934426229508198	33	2592	0	2752	125	2	57	19.816	33	2605	0	2773	116	2	40	21.275862068965516	32	2595	0	2763	116	2	38	21.17241379310345	
C5909739	null	null	null	null	383	429	401.2	15	15	15.0	0	0	0.0	0	12	31	19.0	195	1009	0	1010	1	253	253	253.0	197	1009	0	1010	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	612	1007	0	1008	1	253	253	253.0	216	1015	0	1016	1	253	253	253.0	216	1008	0	1009	1	253	253	253.0	197	1008	0	1009	1	253	253	253.0	199	1008	0	1009	1	253	253	253.0	196	1008	0	1009	1	253	253	253.0	
C6	null	null	null	null	17	64	36.6	1	1	1.0	0	7	1.4	1	5	55	17.2	9	623	0	623	0	0	0	0	10	637	0	637	0	0	0	0	9	625	0	625	0	0	0	0	8	585	0	585	0	0	0	0	9	619	0	619	0	0	0	0	13	637	0	637	0	0	0	0	13	581	0	581	0	0	0	0	9	609	0	609	0	0	0	0	8	585	0	585	0	0	0	0	9	623	0	623	0	0	0	0	
C61	null	null	null	null	19	42	27.8	4	4	4.0	0	1	0.2	1	0	16	4.05	4	165	0	165	0	0	0	0	3	181	0	181	0	0	0	0	2	165	0	165	0	0	0	0	3	169	0	169	0	0	0	0	3	179	0	179	0	0	0	0	3	178	0	178	0	0	0	0	3	178	0	178	0	0	0	0	3	166	0	166	0	0	0	0	3	165	0	165	0	0	0	0	3	166	0	166	0	0	0	0	
C63	null	null	null	null	24	62	40.0	3	4	3.8	0	1	0.2	1	0	50	6.2631578947368425	15	657	0	687	30	4	27	13.2	15	676	0	706	30	4	28	13.6	14	658	0	688	30	4	27	13.2	14	657	0	687	30	4	27	13.2	16	734	0	766	32	4	31	13.0	17	687	0	717	30	4	29	14.0	18	718	0	750	32	4	27	12.625	16	719	0	751	32	4	27	12.625	14	657	0	687	30	4	27	13.2	15	657	0	687	30	4	27	13.2	
C64	null	null	null	null	9	49	27.8	4	4	4.0	0	1	0.2	1	0	11	3.7	7	502	0	528	16	4	69	29.125	8	559	0	587	14	4	73	37.0	4	284	0	298	10	15	45	25.4	4	284	0	298	10	15	45	25.4	4	332	0	348	11	4	64	27.09090909090909	19	325	0	339	12	4	50	24.166666666666668	4	292	0	306	12	4	45	21.833333333333332	4	297	0	311	10	15	48	26.6	4	284	0	298	10	15	45	25.4	4	312	0	326	10	15	49	28.0	
C6425197	null	null	null	null	72	90	80.4	15	15	15.0	0	0	0.0	0	0	12	3.493333333333333	8	204	0	205	1	14	14	14.0	8	207	0	208	1	14	14	14.0	8	223	0	224	1	14	14	14.0	8	222	0	223	1	14	14	14.0	8	220	0	221	1	14	14	14.0	8	204	0	205	1	14	14	14.0	9	216	0	217	1	14	14	14.0	8	222	0	223	1	14	14	14.0	9	223	0	224	1	14	14	14.0	8	223	0	224	1	14	14	14.0	
C65	null	null	null	null	16	46	29.8	4	5	4.6	0	0	0.0	0	0	20	4.3478260869565215	1222	39568	0	43094	1354	2	180	29.00664697193501	1258	44312	0	47838	1354	2	202	32.20162481536189	1040	36671	0	40197	1354	2	165	26.867799113737075	885	36461	0	39987	1354	2	165	26.712703101920237	2578	83985	0	91980	3638	2	255	22.88922484881803	876	30242	0	32610	902	2	204	32.965631929046566	3174	83025	0	90643	3760	2	134	21.9406914893617	1365	49979	0	54712	1797	2	171	27.557595993322202	892	36461	0	39987	1354	2	165	26.712703101920237	1085	41266	0	44792	1350	2	183	30.036296296296296	
C6788	null	null	null	null	16	51	29.4	15	15	15.0	0	0	0.0	0	0	34	1.36	684	25095	0	27473	1022	3	154	24.398238747553815	675	25095	0	27473	1022	3	154	24.398238747553815	369	15801	0	17137	597	3	126	26.09547738693467	322	13845	0	15009	531	3	126	25.693032015065913	7119	145155	0	157290	4651	2	304	30.742205977209203	867	29322	0	32095	1208	2	153	24.125827814569536	2583	71468	0	77538	2358	2	296	29.87150127226463	757	28985	0	31534	989	2	147	28.933265925176947	323	13845	0	15009	531	3	126	25.693032015065913	326	13933	0	15097	531	3	126	25.858757062146893	
C6852353	null	null	null	null	71	101	80.2	15	15	15.0	0	0	0.0	0	0	10	3.6533333333333333	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	220	0	221	1	177	177	177.0	9	220	0	221	1	177	177	177.0	10	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	8	209	0	210	1	177	177	177.0	
C7	null	null	null	null	22	51	33.6	1	1	1.0	0	1	0.4	2	1	10	5.2	24	2943	0	3015	36	46	48	46.111111111111114	51	5317	0	5425	54	53	53	53.0	25	3015	0	3087	36	43	50	47.833333333333336	25	3029	0	3101	36	43	50	47.833333333333336	42	4906	0	5014	54	42	52	48.03703703703704	60	4920	0	5028	54	48	48	48.0	62	4876	0	4984	54	44	48	47.55555555555556	25	3019	0	3091	36	41	50	47.388888888888886	26	3029	0	3101	36	43	50	47.833333333333336	27	3073	0	3145	36	43	50	47.833333333333336	
C7152	null	null	null	null	18	27	20.6	11	15	12.6	0	1	0.2	1	0	8	1.0	2	105	0	106	1	17	17	17.0	2	105	0	106	1	17	17	17.0	2	105	0	106	1	17	17	17.0	1	105	0	106	1	17	17	17.0	1	111	0	112	1	17	17	17.0	2	105	0	106	1	17	17	17.0	2	110	0	111	1	17	17	17.0	2	105	0	106	1	17	17	17.0	1	105	0	106	1	17	17	17.0	2	105	0	106	1	17	17	17.0	
C7593	null	null	null	null	19	34	23.8	12	15	14.4	0	0	0.0	0	0	17	1.1388888888888888	28	1459	0	1550	59	2	156	24.16949152542373	29	1459	0	1550	59	2	156	24.16949152542373	29	1443	0	1534	59	2	154	23.89830508474576	28	1459	0	1550	59	2	156	24.16949152542373	28	1511	0	1604	59	2	160	25.033898305084747	29	1459	0	1550	59	2	156	24.16949152542373	42	2077	0	2207	84	2	155	24.214285714285715	28	1449	0	1540	59	2	154	24.0	28	1459	0	1550	59	2	156	24.16949152542373	28	1459	0	1550	59	2	156	24.16949152542373	
C76	null	null	null	null	23	52	32.6	4	5	4.4	0	1	0.4	2	0	34	3.909090909090909	23	1417	0	1443	8	36	216	153.0	22	1441	0	1467	8	36	220	156.0	20	1297	0	1323	8	16	220	139.0	22	1417	0	1443	8	36	216	153.0	21	1353	0	1383	19	3	182	64.05263157894737	25	1417	0	1443	8	36	216	153.0	28	1555	0	1581	8	37	234	168.25	22	1372	0	1401	19	4	176	64.89473684210526	22	1417	0	1443	8	36	216	153.0	23	1445	0	1471	8	37	220	156.25	
C77	null	null	null	null	17	45	30.6	5	5	5.0	0	1	0.2	1	0	19	3.68	59	2118	0	2213	53	2	86	36.58490566037736	104	5197	0	5456	128	4	103	38.3515625	32	1704	0	1787	39	2	96	39.794871794871796	55	2984	0	3131	67	2	96	41.53731343283582	39	2101	0	2206	56	2	107	35.30357142857143	51	2468	0	2621	96	3	56	24.635416666666668	42	1907	0	2004	54	2	93	33.22222222222222	32	1768	0	1855	41	2	97	39.41463414634146	31	1698	0	1781	39	2	96	39.717948717948715	57	3057	0	3204	65	4	97	43.92307692307692	
C78	null	null	null	null	17	57	34.2	4	5	4.6	0	1	0.2	1	0	36	4.0	2715	45172	0	48719	1887	2	292	23.873873873873872	269	12657	0	13632	492	3	185	25.621951219512194	29	1687	0	1868	101	2	119	16.287128712871286	28	1623	0	1804	101	2	116	15.663366336633663	1990	71858	138	80474	3492	2	456	20.56672394043528	1516	45174	0	48721	1887	2	292	23.873873873873872	288	11338	180	12633	422	3	215	26.770142180094787	164	8579	0	9614	576	2	126	14.81423611111111	87	4863	0	5334	284	2	116	16.961267605633804	28	1604	0	1785	101	2	114	15.455445544554456	
C79	null	null	null	null	14	32	22.6	5	5	5.0	0	2	0.4	1	0	16	2.32	10	725	17	771	36	5	40	18.666666666666668	12	761	17	807	36	5	44	19.666666666666668	11	851	0	901	39	7	38	20.28205128205128	11	851	0	901	39	7	38	20.28205128205128	10	828	9	874	34	3	75	22.323529411764707	11	761	17	807	36	5	44	19.666666666666668	10	598	27	631	26	4	42	20.115384615384617	12	896	0	946	39	7	39	21.384615384615383	11	851	0	901	39	7	38	20.28205128205128	12	891	0	941	39	7	38	21.307692307692307	
C8	null	null	null	null	11	33	21.8	1	1	1.0	0	2	0.6	2	0	21	7.0	7	823	0	855	32	13	25	20.5	7	889	0	923	32	13	37	21.25	9	1087	0	1127	38	13	37	19.94736842105263	12	1521	0	1589	52	6	77	26.307692307692307	10	1198	0	1254	49	2	48	20.73469387755102	7	599	0	623	22	13	37	21.727272727272727	17	1289	0	1349	52	3	41	18.807692307692307	10	1180	0	1226	41	3	55	21.317073170731707	13	1521	0	1589	52	6	77	26.307692307692307	16	1557	0	1625	52	6	78	26.576923076923077	
C80	null	null	null	null	16	28	23.0	5	5	5.0	0	1	0.2	1	0	16	2.84	102	7016	0	7770	304	2	103	22.957236842105264	123	8296	0	9172	320	2	113	25.76875	101	7025	0	7779	299	2	109	23.351170568561873	99	7025	0	7779	299	2	109	23.351170568561873	198	12637	0	14008	458	2	221	27.513100436681224	113	7212	0	7966	304	2	106	23.588815789473685	153	9427	0	10459	356	2	119	26.370786516853933	102	7144	0	7898	299	2	110	23.74247491638796	101	7025	0	7779	299	2	109	23.351170568561873	103	7227	0	7981	299	2	112	24.013377926421406	
C81	null	null	null	null	18	52	29.8	5	5	5.0	0	1	0.4	2	0	17	2.4	52	3849	0	4129	136	2	75	26.941176470588236	60	4283	0	4551	110	2	79	37.21818181818182	419	25341	0	27119	780	2	91	31.743589743589745	440	22845	0	24537	770	2	111	28.98181818181818	106	7643	0	8179	295	2	142	25.172881355932205	56	3859	0	4139	134	2	75	27.37313432835821	205	11403	0	12225	292	3	151	38.12328767123287	411	25513	0	27305	929	2	115	26.880516684607105	452	25181	0	26959	780	2	91	31.53846153846154	377	23223	0	24915	770	2	114	29.472727272727273	
C82	null	null	null	null	12	44	26.0	5	5	5.0	0	1	0.2	1	0	16	3.08	32	2050	0	2202	86	2	92	22.86046511627907	34	2194	0	2346	86	2	98	24.46511627906977	52	3403	0	3685	157	2	111	20.9171974522293	96	6229	0	6745	285	2	95	21.231578947368423	211	11919	0	12937	631	2	193	18.521394611727416	36	2078	0	2220	80	2	98	24.9125	115	6228	0	6774	328	2	73	18.579268292682926	129	8131	0	8864	394	2	123	20.121827411167512	97	6229	0	6745	285	2	95	21.231578947368423	128	8133	0	8777	357	2	97	22.162464985994397	
C8406660	null	null	null	null	73	87	81.2	15	15	15.0	0	0	0.0	0	0	9	3.5733333333333333	9	203	0	204	1	130	130	130.0	9	204	0	205	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	9	204	0	205	1	130	130	130.0	9	204	0	205	1	130	130	130.0	10	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	8	205	0	206	1	130	130	130.0	9	205	0	206	1	130	130	130.0	
C8540650	null	null	null	null	70	93	80.6	15	15	15.0	0	0	0.0	0	0	9	3.6133333333333333	8	205	0	206	1	55	55	55.0	8	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	9	205	0	206	1	55	55	55.0	9	205	0	206	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	8	203	0	204	1	55	55	55.0	
C87	null	null	null	null	18	38	31.4	4	5	4.8	0	1	0.4	2	0	17	2.7083333333333335	64	4811	0	5229	160	9	76	29.3625	37	2905	0	3153	116	12	46	24.224137931034484	40	2879	0	3127	116	12	45	24.0	35	2825	0	3073	116	12	44	23.603448275862068	51	3992	0	4322	178	2	78	21.764044943820224	53	3787	0	4101	152	7	76	24.25	70	4515	0	4855	164	2	47	26.585365853658537	36	2842	0	3090	120	2	44	22.908333333333335	36	2821	0	3069	116	12	43	23.56896551724138	36	2833	0	3081	116	12	44	23.603448275862068	
C8735382	null	null	null	null	66	96	80.2	15	15	15.0	0	0	0.0	0	0	11	3.6933333333333334	8	204	0	205	1	34	34	34.0	7	203	0	204	1	34	34	34.0	10	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	9	210	0	211	1	34	34	34.0	8	204	0	205	1	34	34	34.0	9	210	0	211	1	34	34	34.0	8	203	0	204	1	34	34	34.0	8	204	0	205	1	34	34	34.0	7	204	0	205	1	34	34	34.0	
C8743	null	null	null	null	23	50	31.8	14	15	14.4	0	0	0.0	0	0	18	1.5833333333333333	310	11366	0	12286	229	2	175	48.97816593886463	615	21703	0	23649	575	2	158	37.35304347826087	3998	92061	0	100351	2443	2	175	37.417519443307405	1098	33622	0	36648	837	3	186	39.83273596176822	3174	83334	0	91802	3111	2	537	26.66377370620379	847	26410	0	28758	473	2	179	55.44186046511628	3871	81983	0	91017	2328	2	330	35.00300687285223	2479	63618	0	69278	1766	2	186	35.75481313703284	1108	33622	0	36648	837	3	186	39.83273596176822	1044	33872	0	36898	837	3	190	40.13142174432497	
C88	null	null	null	null	12	46	25.4	5	5	5.0	0	0	0.0	0	0	12	3.4	57	782	0	849	32	2	76	23.71875	13	842	0	909	32	2	83	25.59375	13	790	0	857	32	2	76	23.96875	12	782	0	849	32	2	76	23.71875	32	2068	0	2228	91	2	75	22.252747252747252	14	813	0	880	32	2	80	24.6875	19	1098	0	1188	46	2	81	23.282608695652176	14	821	0	890	32	2	83	24.9375	12	782	0	849	32	2	76	23.71875	13	794	0	861	32	2	78	24.09375	
C8882277	null	null	null	null	72	89	80.2	15	15	15.0	0	0	0.0	0	0	8	3.7333333333333334	8	213	0	214	1	127	127	127.0	8	213	0	214	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	203	0	204	1	127	127	127.0	9	216	0	217	1	127	127	127.0	9	235	0	236	1	127	127	127.0	9	235	0	236	1	127	127	127.0	8	235	0	236	1	127	127	127.0	
C9	null	null	null	null	14	89	51.0	1	1	1.0	0	3	0.8	2	0	55	12.6	47	3941	0	4037	96	3	44	23.5	57	4035	0	4131	96	3	45	24.0	47	3951	0	4047	96	3	44	23.5	47	3941	0	4037	96	3	44	23.5	30	2555	0	2621	65	3	62	24.153846153846153	30	1706	0	1750	38	3	64	30.31578947368421	73	3942	0	4038	96	3	44	23.5	47	3955	0	4051	96	3	44	23.5	48	3941	0	4037	96	3	44	23.5	50	3981	0	4077	96	3	44	23.5	
C90	null	null	null	null	26	47	36.4	6	6	6.0	0	0	0.0	0	0	32	4.266666666666667	230	8932	0	9706	232	2	153	38.439655172413794	237	9261	0	10055	212	2	274	43.613207547169814	256	10393	0	11343	330	2	151	31.44848484848485	371	15030	0	16514	300	2	170	50.053333333333335	1900	62584	0	67673	1966	2	325	31.822482197355036	901	26990	0	29336	726	2	310	37.146005509641874	110	4299	0	4615	132	2	213	32.45454545454545	429	17252	0	18747	406	2	251	42.45320197044335	171	7222	0	7854	228	2	109	31.596491228070175	1447	47901	0	52069	944	2	302	50.6271186440678	
C913478	null	null	null	null	61	96	80.8	15	15	15.0	0	0	0.0	0	0	13	4.04	8	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	211	0	212	1	166	166	166.0	8	203	0	204	1	166	166	166.0	7	203	0	204	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	7	207	0	208	1	166	166	166.0	
C93	null	null	null	null	22	40	30.6	6	6	6.0	0	1	0.2	1	0	16	3.1333333333333333	19	1093	0	1109	16	53	63	58.0	20	1173	0	1189	16	58	68	63.0	18	1093	0	1109	16	53	63	58.0	20	1159	0	1175	16	57	67	62.0	23	1385	0	1403	17	54	130	67.11764705882354	10	590	0	598	4	119	119	119.0	31	1745	0	1765	20	56	70	64.4	19	1122	0	1138	16	53	66	59.75	18	1093	0	1109	16	53	63	58.0	20	1159	0	1175	16	57	67	62.0	
C95	null	null	null	null	13	34	22.6	6	6	6.0	0	1	0.2	1	0	16	2.2333333333333334	109	6707	0	7473	360	2	93	18.491666666666667	69	4632	0	5139	235	2	108	19.536170212765956	83	5676	0	6319	316	2	93	17.825949367088608	83	5685	0	6328	316	2	94	17.854430379746834	140	9092	0	10161	504	2	102	17.952380952380953	89	5628	0	6258	279	2	104	20.003584229390682	222	12640	0	14095	777	2	78	16.17889317889318	85	5727	0	6370	316	2	100	17.9873417721519	83	5685	0	6328	316	2	94	17.854430379746834	85	5703	0	6346	316	2	96	17.911392405063292	
C9712244	null	null	null	null	59	95	80.6	15	15	15.0	0	0	0.0	0	0	9	3.6666666666666665	9	209	0	210	1	45	45	45.0	8	205	0	206	1	45	45	45.0	10	204	0	205	1	45	45	45.0	8	204	0	205	1	45	45	45.0	9	209	0	210	1	45	45	45.0	9	205	0	206	1	45	45	45.0	9	209	0	210	1	45	45	45.0	9	203	0	204	1	45	45	45.0	8	204	0	205	1	45	45	45.0	9	204	0	205	1	45	45	45.0	
C9712300	null	null	null	null	76	94	85.0	5	5	5.0	0	0	0.0	0	2	24	11.2	8	228	0	230	1	151	151	151.0	8	234	0	236	1	157	157	157.0	8	221	0	223	1	148	148	148.0	7	224	0	226	1	152	152	152.0	8	239	0	241	2	9	154	81.5	10	234	0	236	1	157	157	157.0	9	226	0	228	1	150	150	150.0	7	225	0	227	2	2	151	76.5	7	220	0	222	1	147	147	147.0	8	226	0	228	1	153	153	153.0	
C9712320	null	null	null	null	68	93	82.8	5	5	5.0	0	0	0.0	0	5	26	10.44	7	215	0	215	0	0	0	0	8	222	0	222	0	0	0	0	8	220	0	220	0	0	0	0	8	220	0	220	0	0	0	0	7	221	0	221	0	0	0	0	10	223	0	223	0	0	0	0	9	215	0	215	0	0	0	0	7	220	0	220	0	0	0	0	8	219	0	219	0	0	0	0	8	221	0	221	0	0	0	0	
C9712379	null	null	null	null	75	92	84.0	5	5	5.0	0	0	0.0	0	4	17	10.0	8	228	0	230	2	53	135	94.0	8	226	0	228	2	55	131	93.0	8	239	0	241	2	64	124	94.0	7	232	0	234	2	57	131	94.0	10	278	0	281	3	13	163	78.0	10	235	0	237	2	60	130	95.0	10	237	0	239	2	57	136	96.5	8	244	0	246	2	69	119	94.0	8	232	0	234	2	57	131	94.0	8	232	0	234	2	57	131	94.0	
C9712419	null	null	null	null	81	87	83.2	5	5	5.0	0	1	0.2	1	5	16	10.24	11	348	0	350	2	34	34	34.0	11	350	0	352	2	34	34	34.0	12	371	0	373	2	34	34	34.0	12	371	0	373	2	34	34	34.0	12	363	0	365	2	34	34	34.0	14	351	0	353	2	34	34	34.0	13	318	0	320	2	34	34	34.0	11	372	0	374	2	34	34	34.0	11	371	0	373	2	34	34	34.0	12	373	0	375	2	34	34	34.0	
C9712495	null	null	null	null	78	86	82.6	5	5	5.0	0	0	0.0	0	3	20	11.2	7	218	0	219	1	156	156	156.0	8	229	0	230	1	160	160	160.0	8	230	0	231	1	160	160	160.0	7	229	0	230	1	159	159	159.0	8	225	0	226	1	156	156	156.0	9	222	0	223	1	160	160	160.0	10	225	0	226	1	156	156	156.0	8	229	0	230	1	159	159	159.0	8	229	0	230	1	159	159	159.0	8	230	0	231	1	160	160	160.0	
C9712559	null	null	null	null	75	94	83.8	5	5	5.0	0	0	0.0	0	4	20	9.76	8	223	0	225	2	89	93	91.0	9	231	0	233	2	90	93	91.5	11	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	8	232	0	234	2	88	93	90.5	10	222	0	224	2	88	93	90.5	10	225	0	227	2	88	93	90.5	13	354	0	357	3	89	93	91.66666666666667	12	354	0	357	3	89	93	91.66666666666667	11	354	0	357	3	89	93	91.66666666666667	
C9712572	null	null	null	null	77	90	83.4	5	5	5.0	0	1	0.2	1	5	16	9.48	7	220	0	220	0	0	0	0	6	222	0	222	0	0	0	0	6	220	0	220	0	0	0	0	7	222	0	222	0	0	0	0	7	222	0	222	0	0	0	0	9	222	0	222	0	0	0	0	9	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	7	220	0	220	0	0	0	0	6	222	0	222	0	0	0	0	
C9712652	null	null	null	null	75	91	83.8	5	5	5.0	0	0	0.0	0	5	19	9.84	8	237	0	239	2	19	147	83.0	8	239	0	241	2	20	148	84.0	8	239	0	241	2	21	147	84.0	9	250	0	252	2	32	147	89.5	8	260	0	262	2	40	148	94.0	9	216	0	218	2	5	144	74.5	10	239	0	241	2	21	147	84.0	8	246	0	248	2	28	147	87.5	8	245	0	247	2	27	147	87.0	8	245	0	247	2	27	147	87.0	
C9712689	null	null	null	null	78	88	84.6	5	5	5.0	0	1	0.2	1	4	16	9.68	11	329	0	331	2	101	101	101.0	12	330	0	332	2	101	101	101.0	11	333	0	335	2	101	101	101.0	11	346	0	348	2	101	101	101.0	10	346	0	348	2	101	101	101.0	15	348	0	350	2	101	101	101.0	14	347	0	349	2	101	101	101.0	11	346	0	348	2	101	101	101.0	10	342	0	344	2	101	101	101.0	11	346	0	348	2	101	101	101.0	
C9712695	null	null	null	null	74	89	84.4	5	5	5.0	0	0	0.0	0	4	18	10.68	8	233	0	235	2	48	69	58.5	7	225	0	227	2	47	69	58.0	11	345	0	348	3	55	69	64.33333333333333	8	235	0	237	2	61	69	65.0	7	225	0	227	2	49	69	59.0	9	221	0	223	2	47	69	58.0	10	234	0	236	2	55	69	62.0	8	238	0	240	2	59	69	64.0	8	241	0	243	2	56	69	62.5	11	348	0	351	3	61	69	66.33333333333333	
C98	null	null	null	null	19	42	26.6	6	6	6.0	0	2	0.6	2	0	9	1.7333333333333334	10	891	0	931	38	3	44	19.842105263157894	12	1025	0	1075	30	3	50	30.0	9	721	0	753	28	3	48	21.642857142857142	9	737	0	769	28	3	50	22.214285714285715	26	2259	0	2356	74	2	109	28.12162162162162	16	1251	0	1315	42	4	46	26.428571428571427	17	1279	0	1331	32	3	56	35.125	9	721	0	753	28	3	50	21.571428571428573	9	721	0	753	28	3	48	21.642857142857142	8	721	0	753	28	3	48	21.642857142857142	
C9926755	null	null	null	null	75	89	83.0	15	15	15.0	0	0	0.0	0	0	13	3.76	10	219	0	221	2	16	188	102.0	10	226	0	228	2	21	190	105.5	10	226	0	228	2	23	189	106.0	10	224	0	226	2	23	187	105.0	9	213	0	215	2	16	186	101.0	10	217	0	219	2	20	186	103.0	10	219	0	221	2	18	187	102.5	10	226	0	228	2	23	189	106.0	9	224	0	226	2	23	187	105.0	9	226	0	228	2	23	189	106.0	
C9929279	null	null	null	null	75	91	84.4	15	15	15.0	0	0	0.0	0	0	11	4.04	12	222	0	224	2	25	70	47.5	13	229	0	231	2	25	70	47.5	10	248	0	250	2	25	70	47.5	10	235	0	237	2	25	70	47.5	9	219	0	221	2	25	70	47.5	10	223	0	225	2	25	70	47.5	10	219	0	221	2	25	70	47.5	10	235	0	237	2	25	70	47.5	10	235	0	237	2	25	70	47.5	10	235	0	237	2	25	70	47.5	

